Uniform lower bounds on the dimension of Bernoulli convolutions

In this note we present an algorithm to obtain a uniform lower bound on Hausdorff dimension of the stationary measure of an affine iterated function scheme with similarities, the best known example of which is Bernoulli convolution. The Bernoulli convolution measure $\mu_\lambda$ is the probability measure corresponding to the law of the random variable $\xi = \sum_{k=0}^\infty \xi_k\lambda^k$, where $\xi_k$ are i.i.d. random variables assuming values $-1$ and $1$ with equal probability and $\frac12 < \lambda < 1$. In particular, for Bernoulli convolutions we give a uniform lower bound $\dim_H(\mu_\lambda) \geq 0.96399$ for all $\frac12<\lambda<1$.

==> rawplot013data.dat <==
0.2505000  		  0.7924005
0.2505169  		  0.7924392
0.2505338  		  0.7924779
0.2505507  		  0.7912921
0.2505676  		  0.7913308
0.2505845  		  0.7919817
0.2506014  		  0.7914081
0.2506183  		  0.7920591
0.2506352  		  0.7920977
0.2506521  		  0.7915242
0.2506690  		  0.7927874
0.2506859  		  0.7916016
0.2507028  		  0.7916403
0.2507197  		  0.7916789
0.2507366  		  0.7880442
0.2507535  		  0.7880829
0.2507704  		  0.7917950
0.2507873  		  0.7918337
0.2508042  		  0.7924847
0.2508211  		  0.7925234
0.2508380  		  0.7919498
0.2508549  		  0.7926008
0.2508718  		  0.7926395
0.2508887  		  0.7920659
0.2509056  		  0.7933291
0.2509225  		  0.7921434
0.2509394  		  0.7921821
0.2509563  		  0.7928330
0.2509732  		  0.7928717
0.2509901  		  0.7929104
0.2510070  		  0.7935614
0.2510239  		  0.7936001
0.2510408  		  0.7936388
0.2510577  		  0.7936775
0.2510746  		  0.7937163
0.2510915  		  0.7937550
0.2511084  		  0.7925692
0.2511253  		  0.7926079
0.2511422  		  0.7938711
0.2511591  		  0.7939099
0.2511760  		  0.7939486
0.2511929  		  0.7939873
0.2512098  		  0.7940260
0.2512267  		  0.7940648
0.2512436  		  0.7941035
0.2512605  		  0.7941422
0.2512774  		  0.7941809
0.2512943  		  0.7936074
0.2513112  		  0.7930339
0.2513281  		  0.7936849
0.2513450  		  0.7937236
0.2513619  		  0.7931501
0.2513788  		  0.7944134
0.2513957  		  0.7932276
0.2514126  		  0.7932664
0.2514295  		  0.7945296
0.2514464  		  0.7933438
0.2514633  		  0.7933826
0.2514802  		  0.7934213
0.2514971  		  0.7897866
0.2515140  		  0.7898253
0.2515309  		  0.7935376
0.2515478  		  0.7935763
0.2515647  		  0.7936151
0.2515816  		  0.7942661
0.2515985  		  0.7936926
0.2516154  		  0.7943436
0.2516323  		  0.7943823
0.2516492  		  0.7938088
0.2516661  		  0.7944598
0.2516830  		  0.7938864
0.2516999  		  0.7939251
0.2517168  		  0.7951884
0.2517337  		  0.7952271
0.2517506  		  0.7952659
0.2517675  		  0.7959169
0.2517844  		  0.7953434
0.2518013  		  0.7953822
0.2518182  		  0.7960332
0.2518351  		  0.7954597
0.2518520  		  0.7954985
0.2518689  		  0.7955373
0.2518858  		  0.7943516
0.2519027  		  0.7943903
0.2519196  		  0.7956536
0.2519365  		  0.7956924
0.2519534  		  0.7957312
0.2519703  		  0.7957699
0.2519872  		  0.7958087
0.2520041  		  0.7958475
0.2520210  		  0.7952740
0.2520379  		  0.7959251
0.2520548  		  0.7959638
0.2520717  		  0.7947781
0.2520886  		  0.7948169
0.2521055  		  0.7954680
0.2521224  		  0.7948945
0.2521393  		  0.7949333
0.2521562  		  0.7961966
0.2521731  		  0.7950109
0.2521900  		  0.7950497
0.2522069  		  0.7963130
0.2522238  		  0.7951273
0.2522407  		  0.7951661
0.2522576  		  0.7952049
0.2522745  		  0.7915702
0.2522914  		  0.7916090
0.2523083  		  0.7953213
0.2523252  		  0.7953601
0.2523421  		  0.7953989
0.2523590  		  0.7954377
0.2523759  		  0.7954765
0.2523928  		  0.7955153
0.2524097  		  0.7955541
0.2524266  		  0.7943684
0.2524435  		  0.7944072
0.2524604  		  0.7913848
0.2524773  		  0.7914236
0.2524942  		  0.7951359
0.2525111  		  0.7957870
0.2525280  		  0.7952136
0.2525449  		  0.7964769
0.2525618  		  0.7952912
0.2525787  		  0.7959423
0.2525956  		  0.7972056
0.2526125  		  0.7960199
0.2526294  		  0.7960587
0.2526463  		  0.7960976
0.2526632  		  0.7924629
0.2526801  		  0.7925018
0.2526970  		  0.7962140
0.2527139  		  0.7962529
0.2527308  		  0.7956795
0.2527477  		  0.7975550
0.2527646  		  0.7963694
0.2527815  		  0.7964082
0.2527984  		  0.7970593
0.2528153  		  0.7958736
0.2528322  		  0.7959125
0.2528491  		  0.7959513
0.2528660  		  0.7923167
0.2528829  		  0.7923555
0.2528998  		  0.7960679
0.2529167  		  0.7924332
0.2529336  		  0.7924721
0.2529505  		  0.7961844
0.2529674  		  0.7925498
0.2529843  		  0.7925886
0.2530012  		  0.7963009
0.2530181  		  0.7926663
0.2530350  		  0.7920929
0.2530519  		  0.7921318
0.2530688  		  0.7817625
0.2530857  		  0.7818013
0.2531026  		  0.7922484
0.2531195  		  0.7922872
0.2531364  		  0.7929383
0.2531533  		  0.7966506
0.2531702  		  0.7930160
0.2531871  		  0.7930549
0.2532040  		  0.7967672
0.2532209  		  0.7925204
0.2532378  		  0.7925593
0.2532547  		  0.7962716
0.2532716  		  0.7926370
0.2532885  		  0.7926759
0.2533054  		  0.7970005
0.2533223  		  0.7970393
0.2533392  		  0.7970782
0.2533561  		  0.7983416
0.2533730  		  0.7971560
0.2533899  		  0.7971948
0.2534068  		  0.7984582
0.2534237  		  0.7972726
0.2534406  		  0.7973115
0.2534575  		  0.7973504
0.2534744  		  0.7937158
0.2534913  		  0.7937547
0.2535082  		  0.7974670
0.2535251  		  0.7975059
0.2535420  		  0.7975448
0.2535589  		  0.7988082
0.2535758  		  0.7982348
0.2535927  		  0.7976615
0.2536096  		  0.7983126
0.2536265  		  0.7977393
0.2536434  		  0.7971659
0.2536603  		  0.7978170
0.2536772  		  0.7947947
0.2536941  		  0.7936091
0.2537110  		  0.7960970
0.2537279  		  0.7973604
0.2537448  		  0.7973993
0.2537617  		  0.7986627
0.2537786  		  0.7980894
0.2537955  		  0.7975160
0.2538124  		  0.7975549
0.2538293  		  0.7926959
0.2538462  		  0.7927348
0.2538631  		  0.7970594
0.2538800  		  0.7934249
0.2538969  		  0.7934638
0.2539138  		  0.7984006
0.2539307  		  0.7984396
0.2539476  		  0.7978662
0.2539645  		  0.7997419
0.2539814  		  0.7991686
0.2539983  		  0.7985952
0.2540152  		  0.7986342
0.2540321  		  0.7980608
0.2540490  		  0.7980998
0.2540659  		  0.7993632
0.2540828  		  0.7981776
0.2540997  		  0.7969920
0.2541166  		  0.7982555
0.2541335  		  0.8001311
0.2541504  		  0.8001701
0.2541673  		  0.8002090
0.2541842  		  0.8002479
0.2542011  		  0.8002869
0.2542180  		  0.8003258
0.2542349  		  0.7991402
0.2542518  		  0.7991792
0.2542687  		  0.7992181
0.2542856  		  0.7998693
0.2543025  		  0.7992960
0.2543194  		  0.7993350
0.2543363  		  0.8005984
0.2543532  		  0.8006373
0.2543701  		  0.8006763
0.2543870  		  0.8007152
0.2544039  		  0.8007542
0.2544208  		  0.8007931
0.2544377  		  0.8002198
0.2544546  		  0.7996465
0.2544715  		  0.7996855
0.2544884  		  0.8003367
0.2545053  		  0.7997634
0.2545222  		  0.7998024
0.2545391  		  0.7998413
0.2545560  		  0.7998803
0.2545729  		  0.7999192
0.2545898  		  0.8011827
0.2546067  		  0.7999972
0.2546236  		  0.8000361
0.2546405  		  0.8000751
0.2546574  		  0.7958284
0.2546743  		  0.7958673
0.2546912  		  0.8001920
0.2547081  		  0.7996187
0.2547250  		  0.7965965
0.2547419  		  0.7984722
0.2547588  		  0.8003479
0.2547757  		  0.8003869
0.2547926  		  0.8004259
0.2548095  		  0.8010771
0.2548264  		  0.8005038
0.2548433  		  0.8005428
0.2548602  		  0.8005818
0.2548771  		  0.8000085
0.2548940  		  0.8000475
0.2549109  		  0.8013110
0.2549278  		  0.8007377
0.2549447  		  0.8007767
0.2549616  		  0.8020402
0.2549785  		  0.8020792
0.2549954  		  0.8021182
0.2550123  		  0.8021572
0.2550292  		  0.8021961
0.2550461  		  0.8022351
0.2550630  		  0.8010496
0.2550799  		  0.8010886
0.2550968  		  0.8011276
0.2551137  		  0.8017789
0.2551306  		  0.8005934
0.2551475  		  0.8006324
0.2551644  		  0.8012836
0.2551813  		  0.8025471
0.2551982  		  0.8025861
0.2552151  		  0.8026252
0.2552320  		  0.8026642
0.2552489  		  0.8027032
0.2552658  		  0.8027422
0.2552827  		  0.8015567
0.2552996  		  0.8015957
0.2553165  		  0.8016347
0.2553334  		  0.8016737
0.2553503  		  0.8017128
0.2553672  		  0.8017518
0.2553841  		  0.8017908
0.2554010  		  0.8018298
0.2554179  		  0.8018688
0.2554348  		  0.8025201
0.2554517  		  0.8019469
0.2554686  		  0.8019859
0.2554855  		  0.8014127
0.2555024  		  0.7977782
0.2555193  		  0.7978173
0.2555362  		  0.8009175
0.2555531  		  0.8015688
0.2555700  		  0.7985466
0.2555869  		  0.7979734
0.2556038  		  0.8016859
0.2556207  		  0.8023372
0.2556376  		  0.8023762
0.2556545  		  0.8024153
0.2556714  		  0.8024543
0.2556883  		  0.8018811
0.2557052  		  0.7982467
0.2557221  		  0.8001224
0.2557390  		  0.8019982
0.2557559  		  0.8020373
0.2557728  		  0.8026886
0.2557897  		  0.8033399
0.2558066  		  0.8021544
0.2558235  		  0.8028057
0.2558404  		  0.8034570
0.2558573  		  0.8034961
0.2558742  		  0.8029229
0.2558911  		  0.8029619
0.2559080  		  0.8030010
0.2559249  		  0.7993666
0.2559418  		  0.8012424
0.2559587  		  0.8031182
0.2559756  		  0.8031572
0.2559925  		  0.8031963
0.2560094  		  0.8044598
0.2560263  		  0.8032744
0.2560432  		  0.8033135
0.2560601  		  0.8045770
0.2560770  		  0.8040038
0.2560939  		  0.8034307
0.2561108  		  0.8034697
0.2561277  		  0.8035088
0.2561446  		  0.7998744
0.2561615  		  0.8011380
0.2561784  		  0.8036260
0.2561953  		  0.7993794
0.2562122  		  0.7994185
0.2562291  		  0.8037433
0.2562460  		  0.7994966
0.2562629  		  0.7995357
0.2562798  		  0.8032483
0.2562967  		  0.8032874
0.2563136  		  0.7996530
0.2563305  		  0.7996921
0.2563474  		  0.8003434
0.2563643  		  0.7887498
0.2563812  		  0.7887889
0.2563981  		  0.8004607
0.2564150  		  0.7998875
0.2564319  		  0.7999266
0.2564488  		  0.8024147
0.2564657  		  0.8042905
0.2564826  		  0.8000439
0.2564995  		  0.8000830
0.2565164  		  0.8044078
0.2565333  		  0.8007734
0.2565502  		  0.8008125
0.2565671  		  0.8045251
0.2565840  		  0.8021152
0.2566009  		  0.8009298
0.2566178  		  0.8046424
0.2566347  		  0.8046815
0.2566516  		  0.8047206
0.2566685  		  0.8047598
0.2566854  		  0.8060234
0.2567023  		  0.8042257
0.2567192  		  0.8036526
0.2567361  		  0.8055285
0.2567530  		  0.8055676
0.2567699  		  0.8049944
0.2567868  		  0.8050336
0.2568037  		  0.8050727
0.2568206  		  0.8014383
0.2568375  		  0.8014775
0.2568544  		  0.8051900
0.2568713  		  0.8052292
0.2568882  		  0.8052683
0.2569051  		  0.8065319
0.2569220  		  0.8047343
0.2569389  		  0.8053857
0.2569558  		  0.8054248
0.2569727  		  0.8054639
0.2569896  		  0.8055031
0.2570065  		  0.8055422
0.2570234  		  0.8055814
0.2570403  		  0.8025593
0.2570572  		  0.8013739
0.2570741  		  0.8056988
0.2570910  		  0.8051257
0.2571079  		  0.8051648
0.2571248  		  0.8052039
0.2571417  		  0.8034064
0.2571586  		  0.8016088
0.2571755  		  0.8034847
0.2571924  		  0.8053605
0.2572093  		  0.8053997
0.2572262  		  0.8060511
0.2572431  		  0.8036413
0.2572600  		  0.8018437
0.2572769  		  0.8037196
0.2572938  		  0.8055954
0.2573107  		  0.8062469
0.2573276  		  0.8062860
0.2573445  		  0.8063252
0.2573614  		  0.8063643
0.2573783  		  0.8064035
0.2573952  		  0.8064427
0.2574121  		  0.8070941
0.2574290  		  0.8065210
0.2574459  		  0.8065601
0.2574628  		  0.8065993
0.2574797  		  0.8066385
0.2574966  		  0.8066777
0.2575135  		  0.8079413
0.2575304  		  0.8079805
0.2575473  		  0.8080197
0.2575642  		  0.8080588
0.2575811  		  0.8068735
0.2575980  		  0.8069127
0.2576149  		  0.8069519
0.2576318  		  0.8076033
0.2576487  		  0.8082547
0.2576656  		  0.8082939
0.2576825  		  0.8077208
0.2576994  		  0.8071478
0.2577163  		  0.8071870
0.2577332  		  0.8072262
0.2577501  		  0.8084898
0.2577670  		  0.8085290
0.2577839  		  0.8085682
0.2578008  		  0.8086074
0.2578177  		  0.8074221
0.2578346  		  0.8074613
0.2578515  		  0.8075005
0.2578684  		  0.8075397
0.2578853  		  0.8075789
0.2579022  		  0.8088426
0.2579191  		  0.8076573
0.2579360  		  0.8076965
0.2579529  		  0.8077357
0.2579698  		  0.8077749
0.2579867  		  0.8078141
0.2580036  		  0.8072411
0.2580205  		  0.8078925
0.2580374  		  0.8067072
0.2580543  		  0.8030730
0.2580712  		  0.8049489
0.2580881  		  0.8080494
0.2581050  		  0.8080886
0.2581219  		  0.8081278
0.2581388  		  0.8081670
0.2581557  		  0.8057573
0.2581726  		  0.8039597
0.2581895  		  0.8064479
0.2582064  		  0.8083239
0.2582233  		  0.8083631
0.2582402  		  0.8084023
0.2582571  		  0.8084416
0.2582740  		  0.8084808
0.2582909  		  0.8079078
0.2583078  		  0.8091715
0.2583247  		  0.8098230
0.2583416  		  0.8092500
0.2583585  		  0.8086769
0.2583754  		  0.8087162
0.2583923  		  0.8087554
0.2584092  		  0.8087946
0.2584261  		  0.8094461
0.2584430  		  0.8100976
0.2584599  		  0.8101369
0.2584768  		  0.8101761
0.2584937  		  0.8089908
0.2585106  		  0.8090301
0.2585275  		  0.8090693
0.2585444  		  0.8097208
0.2585613  		  0.8103723
0.2585782  		  0.8104116
0.2585951  		  0.8104508
0.2586120  		  0.8092656
0.2586289  		  0.8086926
0.2586458  		  0.8081196
0.2586627  		  0.8081588
0.2586796  		  0.8106471
0.2586965  		  0.8106863
0.2587134  		  0.8107256
0.2587303  		  0.8095404
0.2587472  		  0.8095796
0.2587641  		  0.8096189
0.2587810  		  0.8096582
0.2587979  		  0.8096974
0.2588148  		  0.8109612
0.2588317  		  0.8110004
0.2588486  		  0.8098152
0.2588655  		  0.8098545
0.2588824  		  0.8098938
0.2588993  		  0.8093208
0.2589162  		  0.8093601
0.2589331  		  0.8100116
0.2589500  		  0.8094386
0.2589669  		  0.8051922
0.2589838  		  0.8052314
0.2590007  		  0.8101687
0.2590176  		  0.8102080
0.2590345  		  0.8102472
0.2590514  		  0.8096743
0.2590683  		  0.8097136
0.2590852  		  0.8103651
0.2591021  		  0.8061187
0.2591190  		  0.8061580
0.2591359  		  0.8098707
0.2591528  		  0.8099100
0.2591697  		  0.8075003
0.2591866  		  0.8063151
0.2592035  		  0.8100279
0.2592204  		  0.8094549
0.2592373  		  0.8101065
0.2592542  		  0.8107580
0.2592711  		  0.8114096
0.2592880  		  0.8108366
0.2593049  		  0.8102637
0.2593218  		  0.8109152
0.2593387  		  0.8115668
0.2593556  		  0.8109938
0.2593725  		  0.8110331
0.2593894  		  0.8110724
0.2594063  		  0.8111118
0.2594232  		  0.8074776
0.2594401  		  0.8075169
0.2594570  		  0.8112297
0.2594739  		  0.8112690
0.2594908  		  0.8113083
0.2595077  		  0.8119599
0.2595246  		  0.8126114
0.2595415  		  0.8114263
0.2595584  		  0.8114656
0.2595753  		  0.8127294
0.2595922  		  0.8115442
0.2596091  		  0.8115836
0.2596260  		  0.8116229
0.2596429  		  0.8116622
0.2596598  		  0.8092526
0.2596767  		  0.8080674
0.2596936  		  0.8117802
0.2597105  		  0.8093705
0.2597274  		  0.8075731
0.2597443  		  0.8088370
0.2597612  		  0.8113253
0.2597781  		  0.8089156
0.2597950  		  0.8077305
0.2598119  		  0.8114433
0.2598288  		  0.8120949
0.2598457  		  0.8066240
0.2598626  		  0.8066634
0.2598795  		  0.8079272
0.2598964  		  0.8073543
0.2599133  		  0.7957610
0.2599302  		  0.7958003
0.2599471  		  0.8074723
0.2599640  		  0.8075117
0.2599809  		  0.8057143
0.2599978  		  0.8057536
0.2600147  		  0.8119154
0.2600316  		  0.8113426
0.2600485  		  0.8077084
0.2600654  		  0.8095845
0.2600823  		  0.8120729
0.2600992  		  0.8096632
0.2601161  		  0.8078659
0.2601330  		  0.8103542
0.2601499  		  0.8116181
0.2601668  		  0.8085962
0.2601837  		  0.8086356
0.2602006  		  0.8123484
0.2602175  		  0.8099388
0.2602344  		  0.8087537
0.2602513  		  0.8124665
0.2602682  		  0.8131181
0.2602851  		  0.8125453
0.2603020  		  0.8125846
0.2603189  		  0.8138485
0.2603358  		  0.8138879
0.2603527  		  0.8133150
0.2603696  		  0.8127421
0.2603865  		  0.8133938
0.2604034  		  0.8128209
0.2604203  		  0.8091868
0.2604372  		  0.8092262
0.2604541  		  0.8129391
0.2604710  		  0.8086927
0.2604879  		  0.8087321
0.2605048  		  0.8124450
0.2605217  		  0.8094231
0.2605386  		  0.8094625
0.2605555  		  0.8125632
0.2605724  		  0.8132148
0.2605893  		  0.8095807
0.2606062  		  0.8096201
0.2606231  		  0.8133330
0.2606400  		  0.8133724
0.2606569  		  0.8091261
0.2606738  		  0.8067165
0.2606907  		  0.8067559
0.2607076  		  0.8092443
0.2607245  		  0.7976510
0.2607414  		  0.7976904
0.2607583  		  0.8087503
0.2607752  		  0.8100142
0.2607921  		  0.8100536
0.2608090  		  0.8100930
0.2608259  		  0.8138059
0.2608428  		  0.8132330
0.2608597  		  0.8102112
0.2608766  		  0.8096384
0.2608935  		  0.8090656
0.2609104  		  0.8103295
0.2609273  		  0.8091444
0.2609442  		  0.8091838
0.2609611  		  0.8116722
0.2609780  		  0.8104872
0.2609949  		  0.8099143
0.2610118  		  0.8130150
0.2610287  		  0.8130544
0.2610456  		  0.8143183
0.2610625  		  0.8137455
0.2610794  		  0.8137850
0.2610963  		  0.8138244
0.2611132  		  0.8144761
0.2611301  		  0.8145155
0.2611470  		  0.8145549
0.2611639  		  0.8145944
0.2611808  		  0.8121848
0.2611977  		  0.8109998
0.2612146  		  0.8128760
0.2612315  		  0.8098542
0.2612484  		  0.8105059
0.2612653  		  0.8148310
0.2612822  		  0.8148705
0.2612991  		  0.8149099
0.2613160  		  0.8155616
0.2613329  		  0.8149888
0.2613498  		  0.8150283
0.2613667  		  0.8150677
0.2613836  		  0.8151072
0.2614005  		  0.8151466
0.2614174  		  0.8151861
0.2614343  		  0.8146133
0.2614512  		  0.8109793
0.2614681  		  0.8128555
0.2614850  		  0.8116705
0.2615019  		  0.8110977
0.2615188  		  0.8111371
0.2615357  		  0.8154623
0.2615526  		  0.8155018
0.2615695  		  0.8118678
0.2615864  		  0.8119073
0.2616033  		  0.8162324
0.2616202  		  0.8150474
0.2616371  		  0.8120257
0.2616540  		  0.8120652
0.2616709  		  0.8114924
0.2616878  		  0.8115319
0.2617047  		  0.8005509
0.2617216  		  0.8005904
0.2617385  		  0.8116503
0.2617554  		  0.8123020
0.2617723  		  0.8123415
0.2617892  		  0.8123810
0.2618061  		  0.8160939
0.2618230  		  0.8161334
0.2618399  		  0.8124994
0.2618568  		  0.8125389
0.2618737  		  0.8138029
0.2618906  		  0.8113934
0.2619075  		  0.8114329
0.2619244  		  0.8120847
0.2619413  		  0.8139609
0.2619582  		  0.8140004
0.2619751  		  0.8128154
0.2619920  		  0.8146916
0.2620089  		  0.8165679
0.2620258  		  0.8159951
0.2620427  		  0.8166469
0.2620596  		  0.8166864
0.2620765  		  0.8173381
0.2620934  		  0.8167654
0.2621103  		  0.8168049
0.2621272  		  0.8168444
0.2621441  		  0.8168839
0.2621610  		  0.8169234
0.2621779  		  0.8132895
0.2621948  		  0.8133290
0.2622117  		  0.8170420
0.2622286  		  0.8127958
0.2622455  		  0.8128353
0.2622624  		  0.8171605
0.2622793  		  0.8178123
0.2622962  		  0.8172396
0.2623131  		  0.8172791
0.2623300  		  0.8173186
0.2623469  		  0.8167459
0.2623638  		  0.8161732
0.2623807  		  0.8162127
0.2623976  		  0.8168645
0.2624145  		  0.8175163
0.2624314  		  0.8169435
0.2624483  		  0.8133096
0.2624652  		  0.8133491
0.2624821  		  0.8170621
0.2624990  		  0.8134282
0.2625159  		  0.8134678
0.2625328  		  0.8171808
0.2625497  		  0.8178325
0.2625666  		  0.8160354
0.2625835  		  0.8142382
0.2626004  		  0.8161144
0.2626173  		  0.8179907
0.2626342  		  0.8149690
0.2626511  		  0.8131719
0.2626680  		  0.8132114
0.2626849  		  0.8138632
0.2627018  		  0.8120660
0.2627187  		  0.8004729
0.2627356  		  0.8005125
0.2627525  		  0.8134092
0.2627694  		  0.8134487
0.2627863  		  0.8128760
0.2628032  		  0.8129156
0.2628201  		  0.8184654
0.2628370  		  0.8172804
0.2628539  		  0.8136465
0.2628708  		  0.8136861
0.2628877  		  0.8143379
0.2629046  		  0.8131530
0.2629215  		  0.8046211
0.2629384  		  0.7997627
0.2629553  		  0.8053125
0.2629722  		  0.8133113
0.2629891  		  0.8096774
0.2630060  		  0.8103292
0.2630229  		  0.8140422
0.2630398  		  0.8177553
0.2630567  		  0.8141214
0.2630736  		  0.8141610
0.2630905  		  0.8148128
0.2631074  		  0.8185259
0.2631243  		  0.8161165
0.2631412  		  0.8149316
0.2631581  		  0.8149711
0.2631750  		  0.8150107
0.2631919  		  0.8138258
0.2632088  		  0.8028450
0.2632257  		  0.8077826
0.2632426  		  0.8151691
0.2632595  		  0.8139842
0.2632764  		  0.8140238
0.2632933  		  0.8152879
0.2633102  		  0.8190009
0.2633271  		  0.8172038
0.2633440  		  0.8160189
0.2633609  		  0.8160585
0.2633778  		  0.8191593
0.2633947  		  0.8167500
0.2634116  		  0.8149528
0.2634285  		  0.8149925
0.2634454  		  0.8156443
0.2634623  		  0.8144594
0.2634792  		  0.8016419
0.2634961  		  0.8016815
0.2635130  		  0.8139660
0.2635299  		  0.8048220
0.2635468  		  0.8011881
0.2635637  		  0.8116359
0.2635806  		  0.8147367
0.2635975  		  0.8098784
0.2636144  		  0.8037956
0.2636313  		  0.8081209
0.2636482  		  0.8142830
0.2636651  		  0.8149348
0.2636820  		  0.8021173
0.2636989  		  0.8003202
0.2637158  		  0.8009721
0.2637327  		  0.8010117
0.2637496  		  0.7724799
0.2637665  		  0.7719073
0.2637834  		  0.7981714
0.2638003  		  0.8030070
0.2638172  		  0.8012099
0.2638341  		  0.8006373
0.2638510  		  0.8080238
0.2638679  		  0.8160227
0.2638848  		  0.8142256
0.2639017  		  0.8044693
0.2639186  		  0.8045089
0.2639355  		  0.8161812
0.2639524  		  0.8131597
0.2639693  		  0.8046279
0.2639862  		  0.8016063
0.2640031  		  0.8096051
0.2640200  		  0.8139305
0.2640369  		  0.8023375
0.2640538  		  0.8023772
0.2640707  		  0.8164984
0.2640876  		  0.8165381
0.2641045  		  0.8165778
0.2641214  		  0.8166174
0.2641383  		  0.8203305
0.2641552  		  0.8209824
0.2641721  		  0.8167364
0.2641890  		  0.8173883
0.2642059  		  0.8174280
0.2642228  		  0.8193044
0.2642397  		  0.8168951
0.2642566  		  0.8163225
0.2642735  		  0.8163622
0.2642904  		  0.8170141
0.2643073  		  0.8109313
0.2643242  		  0.8054608
0.2643411  		  0.8110106
0.2643580  		  0.8177850
0.2643749  		  0.8172124
0.2643918  		  0.8172521
0.2644087  		  0.8179041
0.2644256  		  0.8216172
0.2644425  		  0.8192079
0.2644594  		  0.8174109
0.2644763  		  0.8180628
0.2644932  		  0.8187147
0.2645101  		  0.8199789
0.2645270  		  0.8163451
0.2645439  		  0.8120991
0.2645608  		  0.8139755
0.2645777  		  0.8158519
0.2645946  		  0.8073202
0.2646115  		  0.8036864
0.2646284  		  0.8098486
0.2646453  		  0.8178475
0.2646622  		  0.8178872
0.2646791  		  0.8173146
0.2646960  		  0.8173543
0.2647129  		  0.8210675
0.2647298  		  0.8204950
0.2647467  		  0.8150245
0.2647636  		  0.8107785
0.2647805  		  0.8132671
0.2647974  		  0.8182048
0.2648143  		  0.8151833
0.2648312  		  0.8035904
0.2648481  		  0.8036301
0.2648650  		  0.8183637
0.2648819  		  0.8184034
0.2648988  		  0.8178308
0.2649157  		  0.8184828
0.2649326  		  0.8228082
0.2649495  		  0.8228480
0.2649664  		  0.8216632
0.2649833  		  0.8186417
0.2650002  		  0.8186814
0.2650171  		  0.8223946
0.2650340  		  0.8224343
0.2650509  		  0.8188006
0.2650678  		  0.8194526
0.2650847  		  0.8201046
0.2651016  		  0.8207565
0.2651185  		  0.8183473
0.2651354  		  0.8189993
0.2651523  		  0.8233247
0.2651692  		  0.8233645
0.2651861  		  0.8234042
0.2652030  		  0.8234439
0.2652199  		  0.8234837
0.2652368  		  0.8235234
0.2652537  		  0.8235632
0.2652706  		  0.8236029
0.2652875  		  0.8236427
0.2653044  		  0.8236824
0.2653213  		  0.8237222
0.2653382  		  0.8200884
0.2653551  		  0.8201282
0.2653720  		  0.8232292
0.2653889  		  0.8232689
0.2654058  		  0.8202475
0.2654227  		  0.8202872
0.2654396  		  0.8233882
0.2654565  		  0.8234280
0.2654734  		  0.8234677
0.2654903  		  0.8241197
0.2655072  		  0.8235472
0.2655241  		  0.8235870
0.2655410  		  0.8242390
0.2655579  		  0.8236665
0.2655748  		  0.8224818
0.2655917  		  0.8225216
0.2656086  		  0.8243981
0.2656255  		  0.8232134
0.2656424  		  0.8201919
0.2656593  		  0.8202317
0.2656762  		  0.8208837
0.2656931  		  0.8196990
0.2657100  		  0.8191266
0.2657269  		  0.8191663
0.2657438  		  0.8228796
0.2657607  		  0.8229194
0.2657776  		  0.8186734
0.2657945  		  0.8187132
0.2658114  		  0.8212020
0.2658283  		  0.8230785
0.2658452  		  0.8218938
0.2658621  		  0.8207091
0.2658790  		  0.8207489
0.2658959  		  0.8207887
0.2659128  		  0.8202162
0.2659297  		  0.8073989
0.2659466  		  0.8074387
0.2659635  		  0.8191111
0.2659804  		  0.8209877
0.2659973  		  0.8155173
0.2660142  		  0.8155571
0.2660311  		  0.8192704
0.2660480  		  0.8242081
0.2660649  		  0.8242479
0.2660818  		  0.8242877
0.2660987  		  0.8218786
0.2661156  		  0.8219184
0.2661325  		  0.8250194
0.2661494  		  0.8244470
0.2661663  		  0.8208133
0.2661832  		  0.8208531
0.2662001  		  0.8227297
0.2662170  		  0.8233817
0.2662339  		  0.8215848
0.2662508  		  0.8216247
0.2662677  		  0.8235012
0.2662846  		  0.8198676
0.2663015  		  0.8223564
0.2663184  		  0.8248452
0.2663353  		  0.8254972
0.2663522  		  0.8255371
0.2663691  		  0.8255769
0.2663860  		  0.8262290
0.2664029  		  0.8256566
0.2664198  		  0.8256964
0.2664367  		  0.8257362
0.2664536  		  0.8239393
0.2664705  		  0.8215302
0.2664874  		  0.8215700
0.2665043  		  0.8222221
0.2665212  		  0.8247109
0.2665381  		  0.8216896
0.2665550  		  0.8192804
0.2665719  		  0.8187080
0.2665888  		  0.8224213
0.2666057  		  0.8249102
0.2666226  		  0.8225010
0.2666395  		  0.8219286
0.2666564  		  0.8262542
0.2666733  		  0.8269063
0.2666902  		  0.8226604
0.2667071  		  0.8220880
0.2667240  		  0.8245769
0.2667409  		  0.8258412
0.2667578  		  0.8222076
0.2667747  		  0.8142883
0.2667916  		  0.8112669
0.2668085  		  0.8168170
0.2668254  		  0.8168569
0.2668423  		  0.8064886
0.2668592  		  0.8029570
0.2668761  		  0.8169765
0.2668930  		  0.8206898
0.2669099  		  0.8207297
0.2669268  		  0.8207696
0.2669437  		  0.8226462
0.2669606  		  0.8257473
0.2669775  		  0.8263994
0.2669944  		  0.8209291
0.2670113  		  0.8172955
0.2670282  		  0.8185598
0.2670451  		  0.8222732
0.2670620  		  0.8210886
0.2670789  		  0.8034754
0.2670958  		  0.8035153
0.2671127  		  0.8212082
0.2671296  		  0.8224726
0.2671465  		  0.8206758
0.2671634  		  0.8225524
0.2671803  		  0.8232045
0.2671972  		  0.8263056
0.2672141  		  0.8275700
0.2672310  		  0.8276099
0.2672479  		  0.8245886
0.2672648  		  0.8246285
0.2672817  		  0.8277296
0.2672986  		  0.8277695
0.2673155  		  0.8235237
0.2673324  		  0.8235636
0.2673493  		  0.8236035
0.2673662  		  0.8260924
0.2673831  		  0.8249078
0.2674000  		  0.8237232
0.2674169  		  0.8249876
0.2674338  		  0.8244153
0.2674507  		  0.8262920
0.2674676  		  0.8281686
0.2674845  		  0.8282085
0.2675014  		  0.8282484
0.2675183  		  0.8282883
0.2675352  		  0.8283283
0.2675521  		  0.8283682
0.2675690  		  0.8271836
0.2675859  		  0.8272235
0.2676028  		  0.8272635
0.2676197  		  0.8236299
0.2676366  		  0.8206086
0.2676535  		  0.8206486
0.2676704  		  0.8231375
0.2676873  		  0.8231774
0.2677042  		  0.8195439
0.2677211  		  0.8189715
0.2677380  		  0.8226849
0.2677549  		  0.8270106
0.2677718  		  0.8246016
0.2677887  		  0.8246415
0.2678056  		  0.8271304
0.2678225  		  0.8283948
0.2678394  		  0.8284348
0.2678563  		  0.8223523
0.2678732  		  0.8223922
0.2678901  		  0.8230444
0.2679070  		  0.8243089
0.2679239  		  0.8231243
0.2679408  		  0.8042867
0.2679577  		  0.8043267
0.2679746  		  0.8220197
0.2679915  		  0.8245086
0.2680084  		  0.8239363
0.2680253  		  0.8221395
0.2680422  		  0.8227918
0.2680591  		  0.8295664
0.2680760  		  0.8296064
0.2680929  		  0.8290341
0.2681098  		  0.8260128
0.2681267  		  0.8260528
0.2681436  		  0.8297662
0.2681605  		  0.8261327
0.2681774  		  0.8267849
0.2681943  		  0.8256004
0.2682112  		  0.8256404
0.2682281  		  0.8287416
0.2682450  		  0.8275571
0.2682619  		  0.8251481
0.2682788  		  0.8258003
0.2682957  		  0.8307382
0.2683126  		  0.8307782
0.2683295  		  0.8302059
0.2683464  		  0.8302459
0.2683633  		  0.8308981
0.2683802  		  0.8321626
0.2683971  		  0.8315904
0.2684140  		  0.8310181
0.2684309  		  0.8316703
0.2684478  		  0.8310981
0.2684647  		  0.8311381
0.2684816  		  0.8305658
0.2684985  		  0.8306058
0.2685154  		  0.8306458
0.2685323  		  0.8294613
0.2685492  		  0.8288891
0.2685661  		  0.8283168
0.2685830  		  0.8271323
0.2685999  		  0.8271723
0.2686168  		  0.8314980
0.2686337  		  0.8315381
0.2686506  		  0.8315781
0.2686675  		  0.8316181
0.2686844  		  0.8310458
0.2687013  		  0.8310858
0.2687182  		  0.8305136
0.2687351  		  0.8299414
0.2687520  		  0.8232467
0.2687689  		  0.8232867
0.2687858  		  0.8288369
0.2688027  		  0.8270402
0.2688196  		  0.8276925
0.2688365  		  0.8277325
0.2688534  		  0.8296092
0.2688703  		  0.8308738
0.2688872  		  0.8309138
0.2689041  		  0.8272803
0.2689210  		  0.8267081
0.2689379  		  0.8316461
0.2689548  		  0.8316861
0.2689717  		  0.8298894
0.2689886  		  0.8305417
0.2690055  		  0.8311940
0.2690224  		  0.8306218
0.2690393  		  0.8294373
0.2690562  		  0.8294774
0.2690731  		  0.8264562
0.2690900  		  0.8277207
0.2691069  		  0.8308220
0.2691238  		  0.8296375
0.2691407  		  0.8266163
0.2691576  		  0.8278809
0.2691745  		  0.8315944
0.2691914  		  0.8328589
0.2692083  		  0.8328990
0.2692252  		  0.8323268
0.2692421  		  0.8329791
0.2692590  		  0.8336314
0.2692759  		  0.8324469
0.2692928  		  0.8324870
0.2693097  		  0.8325270
0.2693266  		  0.8325671
0.2693435  		  0.8326072
0.2693604  		  0.8320350
0.2693773  		  0.8326873
0.2693942  		  0.8327274
0.2694111  		  0.8339919
0.2694280  		  0.8328075
0.2694449  		  0.8322353
0.2694618  		  0.8316631
0.2694787  		  0.8323154
0.2694956  		  0.8348045
0.2695125  		  0.8348446
0.2695294  		  0.8348846
0.2695463  		  0.8349247
0.2695632  		  0.8349648
0.2695801  		  0.8343926
0.2695970  		  0.8338205
0.2696139  		  0.8338605
0.2696308  		  0.8339006
0.2696477  		  0.8339407
0.2696646  		  0.8333685
0.2696815  		  0.8334086
0.2696984  		  0.8334487
0.2697153  		  0.8334888
0.2697322  		  0.8335289
0.2697491  		  0.8335690
0.2697660  		  0.8336091
0.2697829  		  0.8336492
0.2697998  		  0.8336893
0.2698167  		  0.8337294
0.2698336  		  0.8337695
0.2698505  		  0.8338096
0.2698674  		  0.8338497
0.2698843  		  0.8296040
0.2699012  		  0.8296441
0.2699181  		  0.8333577
0.2699350  		  0.8340101
0.2699519  		  0.8334379
0.2699688  		  0.8328658
0.2699857  		  0.8322937
0.2700026  		  0.8298848
0.2700195  		  0.8299249
0.2700364  		  0.8336385
0.2700533  		  0.8336786
0.2700702  		  0.8331065
0.2700871  		  0.8331466
0.2701040  		  0.8301255
0.2701209  		  0.8301656
0.2701378  		  0.8338792
0.2701547  		  0.8339193
0.2701716  		  0.8339594
0.2701885  		  0.8321628
0.2702054  		  0.8322030
0.2702223  		  0.8340798
0.2702392  		  0.8304465
0.2702561  		  0.8298744
0.2702730  		  0.8335880
0.2702899  		  0.8336281
0.2703068  		  0.8342805
0.2703237  		  0.8337084
0.2703406  		  0.8331363
0.2703575  		  0.8337887
0.2703744  		  0.8313798
0.2703913  		  0.8314200
0.2704082  		  0.8345213
0.2704251  		  0.8296635
0.2704420  		  0.8297037
0.2704589  		  0.8352540
0.2704758  		  0.8359064
0.2704927  		  0.8353343
0.2705096  		  0.8347622
0.2705265  		  0.8354146
0.2705434  		  0.8360670
0.2705603  		  0.8336582
0.2705772  		  0.8336983
0.2705941  		  0.8355752
0.2706110  		  0.8356154
0.2706279  		  0.8356555
0.2706448  		  0.8356957
0.2706617  		  0.8345114
0.2706786  		  0.8339393
0.2706955  		  0.8358162
0.2707124  		  0.8358564
0.2707293  		  0.8340598
0.2707462  		  0.8316510
0.2707631  		  0.8335279
0.2707800  		  0.8366293
0.2707969  		  0.8323837
0.2708138  		  0.8324239
0.2708307  		  0.8361376
0.2708476  		  0.8361777
0.2708645  		  0.8362179
0.2708814  		  0.8319724
0.2708983  		  0.8320126
0.2709152  		  0.8351140
0.2709321  		  0.8357664
0.2709490  		  0.8358066
0.2709659  		  0.8333978
0.2709828  		  0.8316013
0.2709997  		  0.8322537
0.2710166  		  0.8322939
0.2710335  		  0.8323341
0.2710504  		  0.8250273
0.2710673  		  0.8177206
0.2710842  		  0.8232710
0.2711011  		  0.8331071
0.2711180  		  0.8331473
0.2711349  		  0.8325752
0.2711518  		  0.8326154
0.2711687  		  0.8326557
0.2711856  		  0.8357571
0.2712025  		  0.8357973
0.2712194  		  0.8352252
0.2712363  		  0.8322042
0.2712532  		  0.8316322
0.2712701  		  0.8335091
0.2712870  		  0.8353861
0.2713039  		  0.8342018
0.2713208  		  0.8324053
0.2713377  		  0.8330577
0.2713546  		  0.8367714
0.2713715  		  0.8355872
0.2713884  		  0.8319539
0.2714053  		  0.8326064
0.2714222  		  0.8363201
0.2714391  		  0.8363603
0.2714560  		  0.8357883
0.2714729  		  0.8339918
0.2714898  		  0.8328075
0.2715067  		  0.8352967
0.2715236  		  0.8377859
0.2715405  		  0.8366017
0.2715574  		  0.8366419
0.2715743  		  0.8366821
0.2715912  		  0.8373346
0.2716081  		  0.8373749
0.2716081  		  0.8373749
0.2716250  		  0.8368028
0.2716419  		  0.8350064
0.2716588  		  0.8319854
0.2716757  		  0.8314134
0.2716926  		  0.8375761
0.2717095  		  0.8351673
0.2717264  		  0.8339831
0.2717433  		  0.8370846
0.2717602  		  0.8377371
0.2717771  		  0.8377773
0.2717940  		  0.8378176
0.2718109  		  0.8366333
0.2718278  		  0.8330001
0.2718447  		  0.8330404
0.2718616  		  0.8373663
0.2718785  		  0.8331209
0.2718954  		  0.8331611
0.2719123  		  0.8368749
0.2719292  		  0.8375274
0.2719461  		  0.8369554
0.2719630  		  0.8369957
0.2719799  		  0.8382604
0.2719968  		  0.8383007
0.2720137  		  0.8377287
0.2720306  		  0.8377690
0.2720475  		  0.8353603
0.2720644  		  0.8354005
0.2720813  		  0.8391143
0.2720982  		  0.8385423
0.2721151  		  0.8379704
0.2721320  		  0.8386229
0.2721489  		  0.8392754
0.2721658  		  0.8387034
0.2721827  		  0.8326213
0.2721996  		  0.8326616
0.2722165  		  0.8382120
0.2722334  		  0.8382523
0.2722503  		  0.8346192
0.2722672  		  0.8328227
0.2722841  		  0.8322508
0.2723010  		  0.8347400
0.2723179  		  0.8372293
0.2723348  		  0.8360451
0.2723517  		  0.8348609
0.2723686  		  0.8355135
0.2723855  		  0.8380027
0.2724024  		  0.8398798
0.2724193  		  0.8399201
0.2724362  		  0.8356747
0.2724531  		  0.8344905
0.2724700  		  0.8357553
0.2724869  		  0.8357956
0.2725038  		  0.8358359
0.2725207  		  0.8358762
0.2725376  		  0.8230594
0.2725545  		  0.8230997
0.2725714  		  0.8353849
0.2725883  		  0.8360374
0.2726052  		  0.8360778
0.2726221  		  0.8361181
0.2726390  		  0.8361584
0.2726559  		  0.8361987
0.2726728  		  0.8405248
0.2726897  		  0.8405651
0.2727066  		  0.8399932
0.2727235  		  0.8394212
0.2727404  		  0.8364003
0.2727573  		  0.8364407
0.2727742  		  0.8383177
0.2727911  		  0.8401948
0.2728080  		  0.8402351
0.2728249  		  0.8378265
0.2728418  		  0.8360301
0.2728587  		  0.8372949
0.2728756  		  0.8403965
0.2728925  		  0.8379878
0.2729094  		  0.8368037
0.2729263  		  0.8374563
0.2729432  		  0.8405578
0.2729601  		  0.8399859
0.2729770  		  0.8406385
0.2729939  		  0.8412911
0.2730108  		  0.8413315
0.2730277  		  0.8413718
0.2730446  		  0.8414122
0.2730615  		  0.8408403
0.2730784  		  0.8414929
0.2730953  		  0.8378598
0.2731122  		  0.8360634
0.2731291  		  0.8397772
0.2731460  		  0.8398176
0.2731629  		  0.8410824
0.2731798  		  0.8405106
0.2731967  		  0.8411632
0.2732136  		  0.8412035
0.2732305  		  0.8412439
0.2732474  		  0.8406720
0.2732643  		  0.8376512
0.2732812  		  0.8376915
0.2732981  		  0.8420176
0.2733150  		  0.8414457
0.2733319  		  0.8408739
0.2733488  		  0.8409142
0.2733657  		  0.8415669
0.2733826  		  0.8416072
0.2733995  		  0.8416476
0.2734164  		  0.8374023
0.2734333  		  0.8368304
0.2734502  		  0.8399320
0.2734671  		  0.8411969
0.2734840  		  0.8418495
0.2735009  		  0.8412777
0.2735178  		  0.8407058
0.2735347  		  0.8382972
0.2735516  		  0.8383376
0.2735685  		  0.8420515
0.2735854  		  0.8408674
0.2736023  		  0.8409078
0.2736192  		  0.8409482
0.2736361  		  0.8379274
0.2736530  		  0.8379678
0.2736699  		  0.8410694
0.2736868  		  0.8411098
0.2737037  		  0.8429869
0.2737206  		  0.8411906
0.2737375  		  0.8412310
0.2737544  		  0.8424959
0.2737713  		  0.8425363
0.2737882  		  0.8419645
0.2738051  		  0.8420049
0.2738220  		  0.8420453
0.2738389  		  0.8426980
0.2738558  		  0.8433506
0.2738727  		  0.8391053
0.2738896  		  0.8366968
0.2739065  		  0.8391862
0.2739234  		  0.8435123
0.2739403  		  0.8429405
0.2739572  		  0.8435932
0.2739741  		  0.8442458
0.2739910  		  0.8442863
0.2740079  		  0.8437145
0.2740248  		  0.8437549
0.2740417  		  0.8437953
0.2740586  		  0.8450602
0.2740755  		  0.8438762
0.2740924  		  0.8439166
0.2741093  		  0.8439571
0.2741262  		  0.8439975
0.2741431  		  0.8440379
0.2741600  		  0.8440784
0.2741769  		  0.8441188
0.2741938  		  0.8435470
0.2742107  		  0.8435875
0.2742276  		  0.8448524
0.2742445  		  0.8448928
0.2742614  		  0.8443211
0.2742783  		  0.8443615
0.2742952  		  0.8437897
0.2743121  		  0.8444424
0.2743290  		  0.8450951
0.2743459  		  0.8451356
0.2743628  		  0.8396658
0.2743797  		  0.8397063
0.2743966  		  0.8434202
0.2744135  		  0.8440729
0.2744304  		  0.8453379
0.2744473  		  0.8447661
0.2744642  		  0.8441943
0.2744811  		  0.8442348
0.2744980  		  0.8442752
0.2745149  		  0.8443157
0.2745318  		  0.8437439
0.2745487  		  0.8437844
0.2745656  		  0.8444371
0.2745825  		  0.8420286
0.2745994  		  0.8402324
0.2746163  		  0.8421096
0.2746332  		  0.8445990
0.2746501  		  0.8446395
0.2746670  		  0.8440677
0.2746839  		  0.8447205
0.2747008  		  0.8453732
0.2747177  		  0.8454137
0.2747346  		  0.8448419
0.2747515  		  0.8436579
0.2747684  		  0.8412494
0.2747853  		  0.8406777
0.2748022  		  0.8443917
0.2748191  		  0.8444321
0.2748360  		  0.8407992
0.2748529  		  0.8402274
0.2748698  		  0.8439414
0.2748867  		  0.8433696
0.2749036  		  0.8452469
0.2749205  		  0.8452874
0.2749374  		  0.8428789
0.2749543  		  0.8410827
0.2749712  		  0.8429599
0.2749881  		  0.8454494
0.2750050  		  0.8442654
0.2750219  		  0.8436937
0.2750388  		  0.8443465
0.2750557  		  0.8456115
0.2750726  		  0.8450397
0.2750895  		  0.8450802
0.2751064  		  0.8457330
0.2751233  		  0.8457735
0.2751402  		  0.8458140
0.2751571  		  0.8458546
0.2751740  		  0.8458951
0.2751909  		  0.8459356
0.2752078  		  0.8447516
0.2752247  		  0.8441799
0.2752416  		  0.8454449
0.2752585  		  0.8454855
0.2752754  		  0.8418525
0.2752923  		  0.8418931
0.2753092  		  0.8400969
0.2753261  		  0.8407496
0.2753430  		  0.8456881
0.2753599  		  0.8438919
0.2753768  		  0.8414835
0.2753937  		  0.8415240
0.2754106  		  0.8415646
0.2754275  		  0.8422174
0.2754444  		  0.8459314
0.2754613  		  0.8447474
0.2754782  		  0.8423390
0.2754951  		  0.8429918
0.2755120  		  0.8448691
0.2755289  		  0.8455219
0.2755458  		  0.8455624
0.2755627  		  0.8443785
0.2755796  		  0.8419701
0.2755965  		  0.8426229
0.2756134  		  0.8426634
0.2756303  		  0.8427040
0.2756472  		  0.8433568
0.2756641  		  0.8354382
0.2756810  		  0.8281318
0.2756979  		  0.8342948
0.2757148  		  0.8429068
0.2757317  		  0.8435596
0.2757486  		  0.8429880
0.2757655  		  0.8411918
0.2757824  		  0.8406201
0.2757993  		  0.8431097
0.2758162  		  0.8474360
0.2758331  		  0.8468643
0.2758500  		  0.8462926
0.2758669  		  0.8444965
0.2758838  		  0.8433126
0.2759007  		  0.8451899
0.2759176  		  0.8464550
0.2759345  		  0.8458833
0.2759514  		  0.8459239
0.2759683  		  0.8447400
0.2759852  		  0.8435561
0.2760021  		  0.8454334
0.2760190  		  0.8479230
0.2760359  		  0.8442901
0.2760528  		  0.8437185
0.2760697  		  0.8449835
0.2760866  		  0.8462486
0.2761035  		  0.8469015
0.2761204  		  0.8469421
0.2761373  		  0.8433092
0.2761542  		  0.8433498
0.2761711  		  0.8440026
0.2761880  		  0.8434310
0.2762049  		  0.8422471
0.2762218  		  0.8441245
0.2762387  		  0.8478385
0.2762556  		  0.8478792
0.2762725  		  0.8479198
0.2762894  		  0.8473481
0.2763063  		  0.8443275
0.2763232  		  0.8443681
0.2763401  		  0.8468577
0.2763570  		  0.8481229
0.2763739  		  0.8469390
0.2763908  		  0.8439184
0.2764077  		  0.8384488
0.2764246  		  0.8348160
0.2764415  		  0.8354688
0.2764584  		  0.8440809
0.2764753  		  0.8428970
0.2764922  		  0.8398764
0.2765091  		  0.8283864
0.2765260  		  0.8290393
0.2765429  		  0.8436718
0.2765598  		  0.8443247
0.2765767  		  0.8449776
0.2765936  		  0.8450182
0.2766105  		  0.8450588
0.2766274  		  0.8450995
0.2766443  		  0.8482013
0.2766612  		  0.8488542
0.2766781  		  0.8482826
0.2766950  		  0.8470988
0.2767119  		  0.8422415
0.2767288  		  0.8361597
0.2767457  		  0.8349758
0.2767626  		  0.8435879
0.2767795  		  0.8473020
0.2767964  		  0.8418325
0.2768133  		  0.8381997
0.2768302  		  0.8382403
0.2768471  		  0.8431790
0.2768640  		  0.8481176
0.2768809  		  0.8450970
0.2768978  		  0.8451377
0.2769147  		  0.8482396
0.2769316  		  0.8488925
0.2769485  		  0.8495454
0.2769654  		  0.8495861
0.2769823  		  0.8490145
0.2769992  		  0.8496674
0.2770161  		  0.8490958
0.2770330  		  0.8448508
0.2770499  		  0.8448915
0.2770668  		  0.8486056
0.2770837  		  0.8498708
0.2771006  		  0.8462380
0.2771175  		  0.8456664
0.2771344  		  0.8469316
0.2771513  		  0.8494213
0.2771682  		  0.8500742
0.2771851  		  0.8495026
0.2772020  		  0.8495433
0.2772189  		  0.8477473
0.2772358  		  0.8453390
0.2772527  		  0.8453797
0.2772696  		  0.8460326
0.2772865  		  0.8466856
0.2773034  		  0.8461140
0.2773203  		  0.8467670
0.2773372  		  0.8492566
0.2773541  		  0.8505218
0.2773710  		  0.8499503
0.2773879  		  0.8506032
0.2774048  		  0.8469705
0.2774217  		  0.8470112
0.2774386  		  0.8482764
0.2774555  		  0.8501538
0.2774724  		  0.8501945
0.2774893  		  0.8471740
0.2775062  		  0.8466025
0.2775231  		  0.8466432
0.2775400  		  0.8454594
0.2775569  		  0.8442756
0.2775738  		  0.8430919
0.2775907  		  0.8437448
0.2776076  		  0.8462345
0.2776245  		  0.8456630
0.2776414  		  0.8298874
0.2776583  		  0.8299281
0.2776752  		  0.8414995
0.2776921  		  0.8464382
0.2777090  		  0.8477034
0.2777259  		  0.8465196
0.2777428  		  0.8465604
0.2777597  		  0.8466011
0.2777766  		  0.8460296
0.2777935  		  0.8466826
0.2778104  		  0.8473355
0.2778273  		  0.8473763
0.2778442  		  0.8474170
0.2778611  		  0.8401108
0.2778780  		  0.8298455
0.2778949  		  0.8352944
0.2779118  		  0.8469678
0.2779287  		  0.8476208
0.2779456  		  0.8482737
0.2779625  		  0.8464778
0.2779794  		  0.8446818
0.2779963  		  0.8453348
0.2780132  		  0.8466000
0.2780301  		  0.8515387
0.2780470  		  0.8491305
0.2780639  		  0.8473345
0.2780808  		  0.8473753
0.2780977  		  0.8461916
0.2781146  		  0.8474568
0.2781315  		  0.8511711
0.2781484  		  0.8518241
0.2781653  		  0.8524771
0.2781822  		  0.8525179
0.2781991  		  0.8488852
0.2782160  		  0.8489259
0.2782329  		  0.8520279
0.2782498  		  0.8508442
0.2782667  		  0.8490483
0.2782836  		  0.8503135
0.2783005  		  0.8509665
0.2783174  		  0.8522318
0.2783343  		  0.8528848
0.2783512  		  0.8529256
0.2783681  		  0.8517419
0.2783850  		  0.8517827
0.2784019  		  0.8518235
0.2784188  		  0.8524765
0.2784357  		  0.8506806
0.2784526  		  0.8488846
0.2784695  		  0.8483132
0.2784864  		  0.8489662
0.2785033  		  0.8477825
0.2785202  		  0.8502723
0.2785371  		  0.8533743
0.2785540  		  0.8528029
0.2785709  		  0.8522314
0.2785878  		  0.8534967
0.2786047  		  0.8523130
0.2786216  		  0.8529661
0.2786385  		  0.8536191
0.2786554  		  0.8487620
0.2786723  		  0.8488028
0.2786892  		  0.8519048
0.2787061  		  0.8537824
0.2787230  		  0.8532109
0.2787399  		  0.8532518
0.2787568  		  0.8532926
0.2787737  		  0.8545579
0.2787906  		  0.8545987
0.2788075  		  0.8540273
0.2788244  		  0.8534559
0.2788413  		  0.8541089
0.2788582  		  0.8541498
0.2788751  		  0.8529661
0.2788920  		  0.8505579
0.2789089  		  0.8499865
0.2789258  		  0.8488029
0.2789427  		  0.8494559
0.2789596  		  0.8507213
0.2789765  		  0.8519866
0.2789934  		  0.8538642
0.2790103  		  0.8539050
0.2790272  		  0.8527213
0.2790441  		  0.8521499
0.2790610  		  0.8491296
0.2790779  		  0.8485582
0.2790948  		  0.8522725
0.2791117  		  0.8529256
0.2791286  		  0.8548031
0.2791455  		  0.8542317
0.2791624  		  0.8493746
0.2791793  		  0.8457420
0.2791962  		  0.8457829
0.2792131  		  0.8488849
0.2792300  		  0.8513748
0.2792469  		  0.8508034
0.2792638  		  0.8502320
0.2792807  		  0.8417014
0.2792976  		  0.8338852
0.2793145  		  0.8381097
0.2793314  		  0.8497832
0.2793483  		  0.8510486
0.2793652  		  0.8504772
0.2793821  		  0.8505181
0.2793990  		  0.8468855
0.2794159  		  0.8457018
0.2794328  		  0.8488039
0.2794497  		  0.8506815
0.2794666  		  0.8519469
0.2794835  		  0.8513755
0.2795004  		  0.8501919
0.2795173  		  0.8416614
0.2795342  		  0.8380288
0.2795511  		  0.8441921
0.2795680  		  0.8509677
0.2795849  		  0.8497841
0.2796018  		  0.8486005
0.2796187  		  0.8498659
0.2796356  		  0.8492945
0.2796525  		  0.8505599
0.2796694  		  0.8548865
0.2796863  		  0.8524784
0.2797032  		  0.8500703
0.2797201  		  0.8507235
0.2797370  		  0.8550501
0.2797539  		  0.8532542
0.2797708  		  0.8526829
0.2797877  		  0.8551728
0.2798046  		  0.8558259
0.2798215  		  0.8528056
0.2798384  		  0.8528465
0.2798553  		  0.8528874
0.2798722  		  0.8523161
0.2798891  		  0.8517448
0.2799060  		  0.8517857
0.2799229  		  0.8444796
0.2799398  		  0.8390104
0.2799567  		  0.8439492
0.2799736  		  0.8531738
0.2799905  		  0.8519902
0.2800074  		  0.8520312
0.2800243  		  0.8526843
0.2800412  		  0.8527253
0.2800581  		  0.8527662
0.2800750  		  0.8540316
0.2800919  		  0.8571338
0.2801088  		  0.8535012
0.2801257  		  0.8529299
0.2801426  		  0.8548076
0.2801595  		  0.8542362
0.2801764  		  0.8536649
0.2801933  		  0.8555426
0.2802102  		  0.8574203
0.2802271  		  0.8544000
0.2802440  		  0.8538287
0.2802609  		  0.8532574
0.2802778  		  0.8532983
0.2802947  		  0.8533393
0.2803116  		  0.8527680
0.2803285  		  0.8521967
0.2803454  		  0.8387682
0.2803623  		  0.8388092
0.2803792  		  0.8510950
0.2803961  		  0.8517482
0.2804130  		  0.8407688
0.2804299  		  0.8401975
0.2804468  		  0.8512589
0.2804637  		  0.8512998
0.2804806  		  0.8531775
0.2804975  		  0.8538307
0.2805144  		  0.8526472
0.2805313  		  0.8398310
0.2805482  		  0.8398720
0.2805651  		  0.8527701
0.2805820  		  0.8534233
0.2805989  		  0.8534643
0.2806158  		  0.8541175
0.2806327  		  0.8523217
0.2806496  		  0.8389954
0.2806665  		  0.8390363
0.2806834  		  0.8408120
0.2807003  		  0.8402407
0.2807172  		  0.8402817
0.2807341  		  0.8392002
0.2807510  		  0.8374045
0.2807679  		  0.8050985
0.2807848  		  0.8051395
0.2808017  		  0.8375274
0.2808186  		  0.8394052
0.2808355  		  0.8405686
0.2808524  		  0.8406096
0.2808693  		  0.8412628
0.2808862  		  0.8395691
0.2809031  		  0.8396101
0.2809200  		  0.8536307
0.2809369  		  0.8555085
0.2809538  		  0.8543250
0.2809707  		  0.8543660
0.2809876  		  0.8519580
0.2810045  		  0.8409786
0.2810214  		  0.8410196
0.2810383  		  0.8526932
0.2810552  		  0.8545710
0.2810721  		  0.8539998
0.2810890  		  0.8528163
0.2811059  		  0.8522450
0.2811228  		  0.8418779
0.2811397  		  0.8419189
0.2811566  		  0.8529803
0.2811735  		  0.8524091
0.2811904  		  0.8408175
0.2812073  		  0.8408585
0.2812242  		  0.8519199
0.2812411  		  0.8544099
0.2812580  		  0.8550632
0.2812749  		  0.8557165
0.2812918  		  0.8569820
0.2813087  		  0.8570230
0.2813256  		  0.8564518
0.2813425  		  0.8583296
0.2813594  		  0.8595951
0.2813763  		  0.8577994
0.2813932  		  0.8547792
0.2814101  		  0.8572692
0.2814270  		  0.8579225
0.2814439  		  0.8561268
0.2814608  		  0.8573923
0.2814777  		  0.8592701
0.2814946  		  0.8574744
0.2815115  		  0.8562910
0.2815284  		  0.8563320
0.2815453  		  0.8563731
0.2815622  		  0.8558019
0.2815791  		  0.8558429
0.2815960  		  0.8552718
0.2816129  		  0.8534761
0.2816298  		  0.8424967
0.2816467  		  0.8425378
0.2816636  		  0.8566605
0.2816805  		  0.8567015
0.2816974  		  0.8561303
0.2817143  		  0.8561714
0.2817312  		  0.8568247
0.2817481  		  0.8574780
0.2817650  		  0.8575191
0.2817819  		  0.8600091
0.2817988  		  0.8600502
0.2818157  		  0.8576423
0.2818326  		  0.8570711
0.2818495  		  0.8577245
0.2818664  		  0.8559288
0.2818833  		  0.8565821
0.2819002  		  0.8584599
0.2819171  		  0.8603378
0.2819340  		  0.8542564
0.2819509  		  0.8530730
0.2819678  		  0.8518896
0.2819847  		  0.8531552
0.2820016  		  0.8556452
0.2820185  		  0.8562986
0.2820354  		  0.8538907
0.2820523  		  0.8533195
0.2820692  		  0.8424422
0.2820861  		  0.8418711
0.2821030  		  0.8552795
0.2821199  		  0.8571574
0.2821368  		  0.8578107
0.2821537  		  0.8584641
0.2821706  		  0.8548317
0.2821875  		  0.8481381
0.2822044  		  0.8481792
0.2822213  		  0.8555672
0.2822382  		  0.8586696
0.2822551  		  0.8587107
0.2822720  		  0.8575273
0.2822889  		  0.8557317
0.2823058  		  0.8405687
0.2823227  		  0.8406098
0.2823396  		  0.8540183
0.2823565  		  0.8571206
0.2823734  		  0.8577740
0.2823903  		  0.8572029
0.2824072  		  0.8529583
0.2824241  		  0.8505504
0.2824410  		  0.8481426
0.2824579  		  0.8500204
0.2824748  		  0.8567963
0.2824917  		  0.8592864
0.2825086  		  0.8605520
0.2825255  		  0.8605931
0.2825424  		  0.8575730
0.2825593  		  0.8563897
0.2825762  		  0.8570431
0.2825931  		  0.8607577
0.2826100  		  0.8614110
0.2826269  		  0.8626767
0.2826438  		  0.8621056
0.2826607  		  0.8621467
0.2826776  		  0.8609634
0.2826945  		  0.8591678
0.2827114  		  0.8598212
0.2827283  		  0.8604746
0.2827452  		  0.8605157
0.2827621  		  0.8593324
0.2827790  		  0.8605980
0.2827959  		  0.8618637
0.2828128  		  0.8625171
0.2828297  		  0.8582725
0.2828466  		  0.8577014
0.2828635  		  0.8626406
0.2828804  		  0.8620695
0.2828973  		  0.8627229
0.2829142  		  0.8627640
0.2829311  		  0.8621930
0.2829480  		  0.8628464
0.2829649  		  0.8634998
0.2829818  		  0.8641532
0.2829987  		  0.8599087
0.2830156  		  0.8599498
0.2830325  		  0.8624400
0.2830494  		  0.8643179
0.2830663  		  0.8631346
0.2830832  		  0.8644003
0.2831001  		  0.8644414
0.2831170  		  0.8644826
0.2831339  		  0.8632993
0.2831508  		  0.8602793
0.2831677  		  0.8597082
0.2831846  		  0.8628106
0.2832015  		  0.8604028
0.2832184  		  0.8592195
0.2832353  		  0.8598730
0.2832522  		  0.8593019
0.2832691  		  0.8605676
0.2832860  		  0.8624455
0.2833029  		  0.8606500
0.2833198  		  0.8594667
0.2833367  		  0.8619569
0.2833536  		  0.8626104
0.2833705  		  0.8626516
0.2833874  		  0.8626928
0.2834043  		  0.8633462
0.2834212  		  0.8597140
0.2834381  		  0.8585307
0.2834550  		  0.8597964
0.2834719  		  0.8604498
0.2834888  		  0.8635523
0.2835057  		  0.8635935
0.2835226  		  0.8599612
0.2835395  		  0.8593902
0.2835564  		  0.8600437
0.2835733  		  0.8600849
0.2835902  		  0.8595139
0.2836071  		  0.8589428
0.2836240  		  0.8595963
0.2836409  		  0.8590253
0.2836578  		  0.8541686
0.2836747  		  0.8426792
0.2836916  		  0.8427204
0.2837085  		  0.8604147
0.2837254  		  0.8604559
0.2837423  		  0.8617217
0.2837592  		  0.8617629
0.2837761  		  0.8587429
0.2837930  		  0.8587842
0.2838099  		  0.8588254
0.2838268  		  0.8613156
0.2838437  		  0.8613569
0.2838606  		  0.8613981
0.2838775  		  0.8614394
0.2838944  		  0.8608684
0.2839113  		  0.8438688
0.2839282  		  0.8439101
0.2839451  		  0.8542574
0.2839620  		  0.8610334
0.2839789  		  0.8616869
0.2839958  		  0.8617281
0.2840127  		  0.8623816
0.2840296  		  0.8593617
0.2840465  		  0.8581784
0.2840634  		  0.8594442
0.2840803  		  0.8637712
0.2840972  		  0.8619757
0.2841141  		  0.8614047
0.2841310  		  0.8645072
0.2841479  		  0.8633240
0.2841648  		  0.8627530
0.2841817  		  0.8621821
0.2841986  		  0.8628356
0.2842155  		  0.8653258
0.2842324  		  0.8653671
0.2842493  		  0.8666329
0.2842662  		  0.8660619
0.2842831  		  0.8654910
0.2843000  		  0.8661445
0.2843169  		  0.8625123
0.2843338  		  0.8625536
0.2843507  		  0.8650439
0.2843676  		  0.8656974
0.2843845  		  0.8626775
0.2844014  		  0.8621065
0.2844183  		  0.8658213
0.2844352  		  0.8652503
0.2844521  		  0.8616181
0.2844690  		  0.8616594
0.2844859  		  0.8641497
0.2845028  		  0.8666400
0.2845197  		  0.8660691
0.2845366  		  0.8630491
0.2845535  		  0.8630904
0.2845704  		  0.8661930
0.2845873  		  0.8662343
0.2846042  		  0.8668878
0.2846211  		  0.8650924
0.2846380  		  0.8632970
0.2846549  		  0.8639505
0.2846718  		  0.8658286
0.2846887  		  0.8664822
0.2847056  		  0.8671357
0.2847225  		  0.8671770
0.2847394  		  0.8666061
0.2847563  		  0.8617495
0.2847732  		  0.8581173
0.2847901  		  0.8587709
0.2848070  		  0.8673837
0.2848239  		  0.8668127
0.2848408  		  0.8668541
0.2848577  		  0.8638342
0.2848746  		  0.8626510
0.2848915  		  0.8639168
0.2849084  		  0.8664072
0.2849253  		  0.8670607
0.2849422  		  0.8683266
0.2849591  		  0.8677557
0.2849760  		  0.8647358
0.2849929  		  0.8623281
0.2850098  		  0.8617572
0.2850267  		  0.8636353
0.2850436  		  0.8679624
0.2850605  		  0.8680037
0.2850774  		  0.8674328
0.2850943  		  0.8656375
0.2851112  		  0.8626176
0.2851281  		  0.8602100
0.2851450  		  0.8639248
0.2851619  		  0.8664151
0.2851788  		  0.8633953
0.2851957  		  0.8634366
0.2852126  		  0.8622535
0.2852295  		  0.8616826
0.2852464  		  0.8641730
0.2852633  		  0.8654388
0.2852802  		  0.8679292
0.2852971  		  0.8679705
0.2853140  		  0.8643384
0.2853309  		  0.8637676
0.2853478  		  0.8631967
0.2853647  		  0.8638503
0.2853816  		  0.8681774
0.2853985  		  0.8694433
0.2854154  		  0.8694846
0.2854323  		  0.8676893
0.2854492  		  0.8658939
0.2854661  		  0.8640986
0.2854830  		  0.8623032
0.2854999  		  0.8623446
0.2855168  		  0.8654472
0.2855337  		  0.8661009
0.2855506  		  0.8661423
0.2855675  		  0.8655714
0.2855844  		  0.8594903
0.2856013  		  0.8521848
0.2856182  		  0.8522262
0.2856351  		  0.8651247
0.2856520  		  0.8657784
0.2856689  		  0.8670443
0.2856858  		  0.8664734
0.2857027  		  0.8683516
0.2857196  		  0.8665562
0.2857365  		  0.8659854
0.2857534  		  0.8660268
0.2857703  		  0.8685172
0.2857872  		  0.8685586
0.2858041  		  0.8692123
0.2858210  		  0.8704782
0.2858379  		  0.8692951
0.2858548  		  0.8687243
0.2858717  		  0.8675412
0.2858886  		  0.8657459
0.2859055  		  0.8670118
0.2859224  		  0.8695022
0.2859393  		  0.8701559
0.2859562  		  0.8652993
0.2859731  		  0.8647285
0.2859900  		  0.8641577
0.2860069  		  0.8641991
0.2860238  		  0.8636283
0.2860407  		  0.8648943
0.2860576  		  0.8667724
0.2860745  		  0.8704873
0.2860914  		  0.8668553
0.2861083  		  0.8662845
0.2861252  		  0.8681627
0.2861421  		  0.8694286
0.2861590  		  0.8700823
0.2861759  		  0.8676747
0.2861928  		  0.8677162
0.2862097  		  0.8714311
0.2862266  		  0.8708603
0.2862435  		  0.8715140
0.2862604  		  0.8715555
0.2862773  		  0.8715969
0.2862942  		  0.8722506
0.2863111  		  0.8667819
0.2863280  		  0.8668233
0.2863449  		  0.8674770
0.2863618  		  0.8687430
0.2863787  		  0.8681722
0.2863956  		  0.8682137
0.2864125  		  0.8676429
0.2864294  		  0.8682966
0.2864463  		  0.8579299
0.2864632  		  0.8525632
0.2864801  		  0.8592373
0.2864970  		  0.8684625
0.2865139  		  0.8685040
0.2865308  		  0.8691577
0.2865477  		  0.8685869
0.2865646  		  0.8686284
0.2865815  		  0.8680576
0.2865984  		  0.8662624
0.2866153  		  0.8663039
0.2866322  		  0.8718555
0.2866491  		  0.8725093
0.2866660  		  0.8719385
0.2866829  		  0.8707555
0.2866998  		  0.8707970
0.2867167  		  0.8720630
0.2867336  		  0.8684310
0.2867505  		  0.8672480
0.2867674  		  0.8697385
0.2867843  		  0.8716167
0.2868012  		  0.8716582
0.2868181  		  0.8668018
0.2868350  		  0.8674555
0.2868519  		  0.8717827
0.2868688  		  0.8705997
0.2868857  		  0.8688045
0.2869026  		  0.8688460
0.2869195  		  0.8719488
0.2869364  		  0.8719903
0.2869533  		  0.8665216
0.2869702  		  0.8665631
0.2869871  		  0.8715026
0.2870040  		  0.8727686
0.2870209  		  0.8728101
0.2870378  		  0.8734639
0.2870547  		  0.8728931
0.2870716  		  0.8729347
0.2870885  		  0.8717517
0.2871054  		  0.8687320
0.2871223  		  0.8687735
0.2871392  		  0.8712640
0.2871561  		  0.8725301
0.2871730  		  0.8725716
0.2871899  		  0.8732254
0.2872068  		  0.8732669
0.2872237  		  0.8726962
0.2872406  		  0.8733500
0.2872575  		  0.8733915
0.2872744  		  0.8740453
0.2872913  		  0.8685766
0.2873082  		  0.8698427
0.2873251  		  0.8735577
0.2873420  		  0.8742115
0.2873589  		  0.8736408
0.2873758  		  0.8724578
0.2873927  		  0.8731116
0.2874096  		  0.8737654
0.2874265  		  0.8738070
0.2874434  		  0.8738485
0.2874603  		  0.8702166
0.2874772  		  0.8702582
0.2874941  		  0.8739732
0.2875110  		  0.8740148
0.2875279  		  0.8728318
0.2875448  		  0.8728734
0.2875617  		  0.8735272
0.2875786  		  0.8735688
0.2875955  		  0.8717736
0.2876124  		  0.8687540
0.2876293  		  0.8687955
0.2876462  		  0.8749596
0.2876631  		  0.8750011
0.2876800  		  0.8750427
0.2876969  		  0.8750843
0.2877138  		  0.8745136
0.2877307  		  0.8739430
0.2877476  		  0.8739845
0.2877645  		  0.8746384
0.2877814  		  0.8740677
0.2877983  		  0.8747215
0.2878152  		  0.8747631
0.2878321  		  0.8717435
0.2878490  		  0.8717851
0.2878659  		  0.8761124
0.2878828  		  0.8749295
0.2878997  		  0.8749711
0.2879166  		  0.8756249
0.2879335  		  0.8756665
0.2879504  		  0.8750959
0.2879673  		  0.8733008
0.2879842  		  0.8715056
0.2880011  		  0.8733840
0.2880180  		  0.8740378
0.2880349  		  0.8746917
0.2880518  		  0.8747333
0.2880687  		  0.8753871
0.2880856  		  0.8760410
0.2881025  		  0.8748581
0.2881194  		  0.8755120
0.2881363  		  0.8767781
0.2881532  		  0.8768197
0.2881701  		  0.8768613
0.2881870  		  0.8762907
0.2882039  		  0.8757201
0.2882208  		  0.8708637
0.2882377  		  0.8709053
0.2882546  		  0.8752327
0.2882715  		  0.8758866
0.2882884  		  0.8765404
0.2883053  		  0.8710719
0.2883222  		  0.8711135
0.2883391  		  0.8760531
0.2883560  		  0.8754825
0.2883729  		  0.8749119
0.2883898  		  0.8749535
0.2884067  		  0.8768319
0.2884236  		  0.8762613
0.2884405  		  0.8763029
0.2884574  		  0.8769568
0.2884743  		  0.8769985
0.2884912  		  0.8733666
0.2885081  		  0.8734083
0.2885250  		  0.8765112
0.2885419  		  0.8765528
0.2885588  		  0.8772067
0.2885757  		  0.8772484
0.2885926  		  0.8772900
0.2886095  		  0.8767194
0.2886264  		  0.8767611
0.2886433  		  0.8774150
0.2886602  		  0.8774567
0.2886771  		  0.8774983
0.2886940  		  0.8781522
0.2887109  		  0.8788061
0.2887278  		  0.8782356
0.2887447  		  0.8776650
0.2887616  		  0.8777067
0.2887785  		  0.8771361
0.2887954  		  0.8735043
0.2888123  		  0.8735460
0.2888292  		  0.8760366
0.2888461  		  0.8773028
0.2888630  		  0.8748955
0.2888799  		  0.8749372
0.2888968  		  0.8786523
0.2889137  		  0.8780818
0.2889306  		  0.8781234
0.2889475  		  0.8769406
0.2889644  		  0.8775946
0.2889813  		  0.8764118
0.2889982  		  0.8727800
0.2890151  		  0.8734339
0.2890320  		  0.8771491
0.2890489  		  0.8778030
0.2890658  		  0.8741713
0.2890827  		  0.8736007
0.2890996  		  0.8773159
0.2891165  		  0.8779698
0.2891334  		  0.8767871
0.2891503  		  0.8749920
0.2891672  		  0.8750337
0.2891841  		  0.8750754
0.2892010  		  0.8751172
0.2892179  		  0.8745466
0.2892348  		  0.8770373
0.2892517  		  0.8758545
0.2892686  		  0.8752840
0.2892855  		  0.8612441
0.2893024  		  0.8612858
0.2893193  		  0.8747969
0.2893362  		  0.8760631
0.2893531  		  0.8773293
0.2893700  		  0.8736976
0.2893869  		  0.8737393
0.2894038  		  0.8774545
0.2894207  		  0.8762718
0.2894376  		  0.8763135
0.2894545  		  0.8775797
0.2894714  		  0.8800704
0.2894883  		  0.8794999
0.2895052  		  0.8795417
0.2895221  		  0.8783589
0.2895390  		  0.8777884
0.2895559  		  0.8784424
0.2895728  		  0.8760351
0.2895897  		  0.8760769
0.2896066  		  0.8785676
0.2896235  		  0.8792216
0.2896404  		  0.8798756
0.2896573  		  0.8799174
0.2896742  		  0.8799591
0.2896911  		  0.8806131
0.2897080  		  0.8800426
0.2897249  		  0.8764109
0.2897418  		  0.8770649
0.2897587  		  0.8789434
0.2897756  		  0.8771484
0.2897925  		  0.8759657
0.2898094  		  0.8766197
0.2898263  		  0.8803349
0.2898432  		  0.8803767
0.2898601  		  0.8798062
0.2898770  		  0.8804602
0.2898939  		  0.8798898
0.2899108  		  0.8793193
0.2899277  		  0.8805856
0.2899446  		  0.8806273
0.2899615  		  0.8806691
0.2899784  		  0.8807109
0.2899953  		  0.8801404
0.2900122  		  0.8801822
0.2900291  		  0.8796117
0.2900460  		  0.8802658
0.2900629  		  0.8760218
0.2900798  		  0.8748391
0.2900967  		  0.8748809
0.2901136  		  0.8804329
0.2901305  		  0.8810870
0.2901474  		  0.8805165
0.2901643  		  0.8811705
0.2901812  		  0.8812123
0.2901981  		  0.8812541
0.2902150  		  0.8812959
0.2902319  		  0.8813377
0.2902488  		  0.8813795
0.2902657  		  0.8814213
0.2902826  		  0.8808509
0.2902995  		  0.8772192
0.2903164  		  0.8772611
0.2903333  		  0.8809763
0.2903502  		  0.8816304
0.2903671  		  0.8804477
0.2903840  		  0.8804895
0.2904009  		  0.8811436
0.2904178  		  0.8817977
0.2904347  		  0.8812272
0.2904516  		  0.8806568
0.2904685  		  0.8813109
0.2904854  		  0.8831894
0.2905023  		  0.8820068
0.2905192  		  0.8814363
0.2905361  		  0.8820904
0.2905530  		  0.8821322
0.2905699  		  0.8821741
0.2905868  		  0.8822159
0.2906037  		  0.8822577
0.2906206  		  0.8822996
0.2906375  		  0.8811169
0.2906544  		  0.8811588
0.2906713  		  0.8818128
0.2906882  		  0.8806302
0.2907051  		  0.8812843
0.2907220  		  0.8825506
0.2907389  		  0.8825925
0.2907558  		  0.8826343
0.2907727  		  0.8820639
0.2907896  		  0.8821058
0.2908065  		  0.8796986
0.2908234  		  0.8785160
0.2908403  		  0.8803946
0.2908572  		  0.8828854
0.2908741  		  0.8829273
0.2908910  		  0.8823569
0.2909079  		  0.8811743
0.2909248  		  0.8793794
0.2909417  		  0.8794213
0.2909586  		  0.8825244
0.2909755  		  0.8819540
0.2909924  		  0.8813836
0.2910093  		  0.8820377
0.2910262  		  0.8826918
0.2910431  		  0.8796725
0.2910600  		  0.8797144
0.2910769  		  0.8822052
0.2910938  		  0.8822471
0.2911107  		  0.8822890
0.2911276  		  0.8823309
0.2911445  		  0.8829850
0.2911614  		  0.8787412
0.2911783  		  0.8787830
0.2911952  		  0.8800494
0.2912121  		  0.8825403
0.2912290  		  0.8831944
0.2912459  		  0.8838486
0.2912628  		  0.8832782
0.2912797  		  0.8833201
0.2912966  		  0.8839742
0.2913135  		  0.8834039
0.2913304  		  0.8834458
0.2913473  		  0.8840999
0.2913642  		  0.8841418
0.2913811  		  0.8829592
0.2913980  		  0.8842256
0.2914149  		  0.8842675
0.2914318  		  0.8843095
0.2914487  		  0.8849636
0.2914656  		  0.8850055
0.2914825  		  0.8844352
0.2914994  		  0.8844771
0.2915163  		  0.8845190
0.2915332  		  0.8839487
0.2915501  		  0.8839906
0.2915670  		  0.8846448
0.2915839  		  0.8846867
0.2916008  		  0.8847286
0.2916177  		  0.8853828
0.2916346  		  0.8848125
0.2916515  		  0.8854666
0.2916684  		  0.8848963
0.2916853  		  0.8837138
0.2917022  		  0.8849802
0.2917191  		  0.8813487
0.2917360  		  0.8795539
0.2917529  		  0.8814325
0.2917698  		  0.8851479
0.2917867  		  0.8839654
0.2918036  		  0.8827828
0.2918205  		  0.8797636
0.2918374  		  0.8810300
0.2918543  		  0.8847454
0.2918712  		  0.8847873
0.2918881  		  0.8842171
0.2919050  		  0.8842590
0.2919219  		  0.8855254
0.2919388  		  0.8855674
0.2919557  		  0.8856094
0.2919726  		  0.8856513
0.2919895  		  0.8850810
0.2920064  		  0.8851230
0.2920233  		  0.8857772
0.2920402  		  0.8790845
0.2920571  		  0.8785142
0.2920740  		  0.8852908
0.2920909  		  0.8859450
0.2921078  		  0.8859870
0.2921247  		  0.8854167
0.2921416  		  0.8854587
0.2921585  		  0.8861129
0.2921754  		  0.8867671
0.2921923  		  0.8861969
0.2922092  		  0.8862389
0.2922261  		  0.8862808
0.2922430  		  0.8863228
0.2922599  		  0.8863648
0.2922768  		  0.8864068
0.2922937  		  0.8846120
0.2923106  		  0.8828173
0.2923275  		  0.8846960
0.2923444  		  0.8859625
0.2923613  		  0.8841677
0.2923782  		  0.8823730
0.2923951  		  0.8824150
0.2924120  		  0.8861305
0.2924289  		  0.8855602
0.2924458  		  0.8868267
0.2924627  		  0.8868687
0.2924796  		  0.8869107
0.2924965  		  0.8875650
0.2925134  		  0.8876070
0.2925303  		  0.8852000
0.2925472  		  0.8827930
0.2925641  		  0.8816105
0.2925810  		  0.8841015
0.2925979  		  0.8859803
0.2926148  		  0.8872468
0.2926317  		  0.8866765
0.2926486  		  0.8854941
0.2926655  		  0.8861483
0.2926824  		  0.8874148
0.2926993  		  0.8856201
0.2927162  		  0.8832132
0.2927331  		  0.8838674
0.2927331  		  0.8838674
0.2927500  		  0.8839095
0.2927669  		  0.8864005
0.2927838  		  0.8833813
0.2928007  		  0.8834233
0.2928176  		  0.8859143
0.2928345  		  0.8835074
0.2928514  		  0.8835494
0.2928683  		  0.8811425
0.2928852  		  0.8653682
0.2929021  		  0.8654102
0.2929190  		  0.8812686
0.2929359  		  0.8837596
0.2929528  		  0.8838017
0.2929697  		  0.8869049
0.2929866  		  0.8838858
0.2930035  		  0.8839278
0.2930204  		  0.8870311
0.2930373  		  0.8840119
0.2930542  		  0.8840540
0.2930711  		  0.8840960
0.2930880  		  0.8859748
0.2931049  		  0.8854046
0.2931218  		  0.8854467
0.2931387  		  0.8873255
0.2931556  		  0.8885920
0.2931725  		  0.8880219
0.2931894  		  0.8880639
0.2932063  		  0.8874937
0.2932232  		  0.8856991
0.2932401  		  0.8845167
0.2932570  		  0.8845587
0.2932739  		  0.8882743
0.2932908  		  0.8883163
0.2933077  		  0.8883584
0.2933246  		  0.8871760
0.2933415  		  0.8872181
0.2933584  		  0.8872602
0.2933753  		  0.8866900
0.2933922  		  0.8861198
0.2934091  		  0.8849374
0.2934260  		  0.8843673
0.2934429  		  0.8880828
0.2934598  		  0.8881249
0.2934767  		  0.8851058
0.2934936  		  0.8851479
0.2935105  		  0.8864145
0.2935274  		  0.8882933
0.2935443  		  0.8877232
0.2935612  		  0.8871530
0.2935781  		  0.8871951
0.2935950  		  0.8884617
0.2936119  		  0.8885038
0.2936288  		  0.8891582
0.2936457  		  0.8849146
0.2936626  		  0.8812832
0.2936795  		  0.8813253
0.2936964  		  0.8856531
0.2937133  		  0.8844708
0.2937302  		  0.8845129
0.2937471  		  0.8876162
0.2937640  		  0.8876583
0.2937809  		  0.8895372
0.2937978  		  0.8901916
0.2938147  		  0.8902337
0.2938316  		  0.8884391
0.2938485  		  0.8890934
0.2938654  		  0.8872988
0.2938823  		  0.8836675
0.2938992  		  0.8843219
0.2939161  		  0.8886497
0.2939330  		  0.8886918
0.2939499  		  0.8887340
0.2939668  		  0.8893884
0.2939837  		  0.8900427
0.2940006  		  0.8888604
0.2940175  		  0.8895148
0.2940344  		  0.8895569
0.2940513  		  0.8895991
0.2940682  		  0.8896412
0.2940851  		  0.8860099
0.2941020  		  0.8860520
0.2941189  		  0.8885432
0.2941358  		  0.8898098
0.2941527  		  0.8892397
0.2941696  		  0.8892819
0.2941865  		  0.8899363
0.2942034  		  0.8899784
0.2942203  		  0.8900206
0.2942372  		  0.8894505
0.2942541  		  0.8901049
0.2942710  		  0.8901471
0.2942879  		  0.8901892
0.2943048  		  0.8896192
0.2943217  		  0.8884368
0.2943386  		  0.8890913
0.2943555  		  0.8897457
0.2943724  		  0.8904001
0.2943893  		  0.8910545
0.2944062  		  0.8904844
0.2944231  		  0.8905266
0.2944400  		  0.8856708
0.2944569  		  0.8857130
0.2944738  		  0.8875919
0.2944907  		  0.8900831
0.2945076  		  0.8907375
0.2945245  		  0.8907797
0.2945414  		  0.8902097
0.2945583  		  0.8902519
0.2945752  		  0.8902940
0.2945921  		  0.8884995
0.2946090  		  0.8885417
0.2946259  		  0.8867472
0.2946428  		  0.8867894
0.2946597  		  0.8886683
0.2946766  		  0.8899350
0.2946935  		  0.8881405
0.2947104  		  0.8875704
0.2947273  		  0.8876126
0.2947442  		  0.8907161
0.2947611  		  0.8901460
0.2947780  		  0.8889637
0.2947949  		  0.8890059
0.2948118  		  0.8884359
0.2948287  		  0.8878659
0.2948456  		  0.8879081
0.2948625  		  0.8903993
0.2948794  		  0.8904415
0.2948963  		  0.8910960
0.2949132  		  0.8899137
0.2949301  		  0.8899559
0.2949470  		  0.8875492
0.2949639  		  0.8863669
0.2949808  		  0.8876336
0.2949977  		  0.8882881
0.2950146  		  0.8858814
0.2950315  		  0.8859236
0.2950484  		  0.8914760
0.2950653  		  0.8890693
0.2950822  		  0.8878870
0.2950991  		  0.8873170
0.2951160  		  0.8898083
0.2951329  		  0.8898505
0.2951498  		  0.8905050
0.2951667  		  0.8905472
0.2951836  		  0.8875283
0.2952005  		  0.8875705
0.2952174  		  0.8888373
0.2952343  		  0.8901040
0.2952512  		  0.8883095
0.2952681  		  0.8883518
0.2952850  		  0.8920675
0.2953019  		  0.8921098
0.2953188  		  0.8933765
0.2953357  		  0.8921943
0.2953526  		  0.8922365
0.2953695  		  0.8922788
0.2953864  		  0.8923211
0.2954033  		  0.8911388
0.2954202  		  0.8887321
0.2954371  		  0.8881622
0.2954540  		  0.8900412
0.2954709  		  0.8931447
0.2954878  		  0.8901257
0.2955047  		  0.8901680
0.2955216  		  0.8914348
0.2955385  		  0.8884158
0.2955554  		  0.8890703
0.2955723  		  0.8885004
0.2955892  		  0.8727263
0.2956061  		  0.8727686
0.2956230  		  0.8880150
0.2956399  		  0.8892818
0.2956568  		  0.8893241
0.2956737  		  0.8924276
0.2956906  		  0.8906331
0.2957075  		  0.8906754
0.2957244  		  0.8925545
0.2957413  		  0.8889233
0.2957582  		  0.8852921
0.2957751  		  0.8853344
0.2957920  		  0.8866012
0.2958089  		  0.8909292
0.2958258  		  0.8879103
0.2958427  		  0.8891771
0.2958596  		  0.8916684
0.2958765  		  0.8941597
0.2958934  		  0.8929775
0.2959103  		  0.8930198
0.2959272  		  0.8906132
0.2959441  		  0.8888188
0.2959610  		  0.8900856
0.2959779  		  0.8931891
0.2959948  		  0.8895580
0.2960117  		  0.8889880
0.2960286  		  0.8927038
0.2960455  		  0.8939706
0.2960624  		  0.8946252
0.2960793  		  0.8940553
0.2960962  		  0.8940976
0.2961131  		  0.8910787
0.2961300  		  0.8892843
0.2961469  		  0.8923879
0.2961638  		  0.8893690
0.2961807  		  0.8875746
0.2961976  		  0.8882292
0.2962145  		  0.8931695
0.2962314  		  0.8889261
0.2962483  		  0.8908052
0.2962652  		  0.8926843
0.2962821  		  0.8908899
0.2962990  		  0.8909323
0.2963159  		  0.8909746
0.2963328  		  0.8764251
0.2963497  		  0.8764675
0.2963666  		  0.8825302
0.2963835  		  0.8905318
0.2964004  		  0.8899619
0.2964173  		  0.8912287
0.2964342  		  0.8924956
0.2964511  		  0.8913135
0.2964680  		  0.8925803
0.2964849  		  0.8926227
0.2965018  		  0.8914406
0.2965187  		  0.8914829
0.2965356  		  0.8921376
0.2965525  		  0.8885065
0.2965694  		  0.8879366
0.2965863  		  0.8922647
0.2966032  		  0.8947560
0.2966201  		  0.8947984
0.2966370  		  0.8942286
0.2966539  		  0.8942709
0.2966708  		  0.8943133
0.2966877  		  0.8919067
0.2967046  		  0.8919491
0.2967215  		  0.8944405
0.2967384  		  0.8944829
0.2967553  		  0.8939130
0.2967722  		  0.8921187
0.2967891  		  0.8915488
0.2968060  		  0.8915912
0.2968229  		  0.8953071
0.2968398  		  0.8947372
0.2968567  		  0.8923307
0.2968736  		  0.8911486
0.2968905  		  0.8924155
0.2969074  		  0.8942946
0.2969243  		  0.8906636
0.2969412  		  0.8919305
0.2969581  		  0.8931974
0.2969750  		  0.8938520
0.2969919  		  0.8932822
0.2970088  		  0.8933246
0.2970257  		  0.8890813
0.2970426  		  0.8897360
0.2970595  		  0.8940641
0.2970764  		  0.8947188
0.2970933  		  0.8941489
0.2971102  		  0.8948036
0.2971271  		  0.8948460
0.2971440  		  0.8838681
0.2971609  		  0.8832982
0.2971778  		  0.8919121
0.2971947  		  0.8950158
0.2972116  		  0.8950582
0.2972285  		  0.8963251
0.2972454  		  0.8963676
0.2972623  		  0.8964100
0.2972792  		  0.8958402
0.2972961  		  0.8958826
0.2973130  		  0.8959251
0.2973299  		  0.8953553
0.2973468  		  0.8941732
0.2973637  		  0.8942157
0.2973806  		  0.8954826
0.2973975  		  0.8918516
0.2974144  		  0.8925063
0.2974313  		  0.8956100
0.2974482  		  0.8962647
0.2974651  		  0.8963071
0.2974820  		  0.8963496
0.2974989  		  0.8963921
0.2975158  		  0.8939855
0.2975327  		  0.8909668
0.2975496  		  0.8922337
0.2975665  		  0.8910517
0.2975834  		  0.8898697
0.2976003  		  0.8923611
0.2976172  		  0.8899546
0.2976341  		  0.8887726
0.2976510  		  0.8924886
0.2976679  		  0.8968167
0.2976848  		  0.8962470
0.2977017  		  0.8962895
0.2977186  		  0.8963319
0.2977355  		  0.8951499
0.2977524  		  0.8921312
0.2977693  		  0.8921737
0.2977862  		  0.8952774
0.2978031  		  0.8940954
0.2978200  		  0.8929134
0.2978369  		  0.8929559
0.2978538  		  0.8960596
0.2978707  		  0.8967143
0.2978876  		  0.8973691
0.2979045  		  0.8961871
0.2979214  		  0.8962296
0.2979383  		  0.8962721
0.2979552  		  0.8914166
0.2979721  		  0.8908469
0.2979890  		  0.8902771
0.2980059  		  0.8915441
0.2980228  		  0.8909744
0.2980397  		  0.8934659
0.2980566  		  0.8959574
0.2980735  		  0.8959999
0.2980904  		  0.8954302
0.2981073  		  0.8954727
0.2981242  		  0.8942907
0.2981411  		  0.8894353
0.2981580  		  0.8894778
0.2981749  		  0.8889081
0.2981918  		  0.8846649
0.2982087  		  0.8840952
0.2982256  		  0.8890357
0.2982425  		  0.8939762
0.2982594  		  0.8921820
0.2982763  		  0.8922245
0.2982932  		  0.8971650
0.2983101  		  0.8929218
0.2983270  		  0.8929643
0.2983439  		  0.8923946
0.2983608  		  0.8760086
0.2983777  		  0.8754389
0.2983946  		  0.8839508
0.2984115  		  0.8931770
0.2984284  		  0.8938318
0.2984453  		  0.8957111
0.2984622  		  0.8969782
0.2984791  		  0.8927350
0.2984960  		  0.8927776
0.2985129  		  0.8946568
0.2985298  		  0.8910259
0.2985467  		  0.8904562
0.2985636  		  0.8911110
0.2985805  		  0.8899291
0.2985974  		  0.8924207
0.2986143  		  0.8930755
0.2986312  		  0.8949548
0.2986481  		  0.8956096
0.2986650  		  0.8938154
0.2986819  		  0.8932457
0.2986988  		  0.8853291
0.2987157  		  0.8824125
0.2987326  		  0.8854143
0.2987495  		  0.8897426
0.2987664  		  0.8897852
0.2987833  		  0.8922767
0.2988002  		  0.8953805
0.2988171  		  0.8941986
0.2988340  		  0.8930167
0.2988509  		  0.8955083
0.2988678  		  0.8912651
0.2988847  		  0.8876343
0.2989016  		  0.8876769
0.2989185  		  0.8932297
0.2989354  		  0.8932722
0.2989523  		  0.8951516
0.2989692  		  0.8976432
0.2989861  		  0.8952368
0.2990030  		  0.8952794
0.2990199  		  0.8959342
0.2990368  		  0.8959768
0.2990537  		  0.8935705
0.2990706  		  0.8936131
0.2990875  		  0.8979414
0.2991044  		  0.8979840
0.2991213  		  0.8986388
0.2991382  		  0.8999060
0.2991551  		  0.8993363
0.2991720  		  0.8981544
0.2991889  		  0.8994216
0.2992058  		  0.8964029
0.2992227  		  0.8946088
0.2992396  		  0.8958759
0.2992565  		  0.8971431
0.2992734  		  0.8984102
0.2992903  		  0.8947793
0.2993072  		  0.8954342
0.2993241  		  0.8997626
0.2993410  		  0.8985807
0.2993579  		  0.8992356
0.2993748  		  0.8998905
0.2993917  		  0.8999331
0.2994086  		  0.8993635
0.2994255  		  0.8994061
0.2994424  		  0.8988365
0.2994593  		  0.8982669
0.2994762  		  0.8946361
0.2994931  		  0.8946787
0.2995100  		  0.8947214
0.2995269  		  0.8990498
0.2995438  		  0.8990924
0.2995607  		  0.8966861
0.2995776  		  0.8930553
0.2995945  		  0.8930979
0.2996114  		  0.8986508
0.2996283  		  0.8956322
0.2996452  		  0.8944504
0.2996621  		  0.8944931
0.2996790  		  0.8975969
0.2996959  		  0.8994763
0.2997128  		  0.8995190
0.2997297  		  0.9001739
0.2997466  		  0.9008288
0.2997635  		  0.8965858
0.2997804  		  0.8941795
0.2997973  		  0.8948344
0.2998142  		  0.8997750
0.2998311  		  0.8985932
0.2998480  		  0.8931257
0.2998649  		  0.8950051
0.2998818  		  0.8962723
0.2998987  		  0.8950905
0.2999156  		  0.8939087
0.2999325  		  0.8945636
0.2999494  		  0.8995043
0.2999663  		  0.9001592
0.2999832  		  0.8995897
0.3000001  		  0.8996323
0.3000170  		  0.8978383
0.3000339  		  0.8984933
0.3000508  		  0.8985360
0.3000677  		  0.8949052
0.3000846  		  0.8931112
0.3001015  		  0.8925416
0.3001184  		  0.8931966
0.3001353  		  0.8932393
0.3001522  		  0.8926697
0.3001691  		  0.8939369
0.3001860  		  0.8964286
0.3002029  		  0.8995326
0.3002198  		  0.8959018
0.3002367  		  0.8947200
0.3002536  		  0.8953750
0.3002705  		  0.8886830
0.3002874  		  0.8790319
0.3003043  		  0.8790746
0.3003212  		  0.8834030
0.3003381  		  0.8877315
0.3003550  		  0.8925701
0.3003719  		  0.8956741
0.3003888  		  0.8987780
0.3004057  		  0.8982085
0.3004226  		  0.8988635
0.3004395  		  0.8933960
0.3004564  		  0.8934388
0.3004733  		  0.8928692
0.3004902  		  0.8819936
0.3005071  		  0.8704037
0.3005240  		  0.8704465
0.3005409  		  0.8864076
0.3005578  		  0.8943075
0.3005747  		  0.8955747
0.3005916  		  0.8956174
0.3006085  		  0.8987214
0.3006254  		  0.8969274
0.3006423  		  0.8957457
0.3006592  		  0.8951762
0.3006761  		  0.8867496
0.3006930  		  0.8818944
0.3007099  		  0.8752025
0.3007268  		  0.8776942
0.3007437  		  0.8783492
0.3007606  		  0.8923716
0.3007775  		  0.8973123
0.3007944  		  0.8955183
0.3008113  		  0.8961733
0.3008282  		  0.8986651
0.3008451  		  0.8956466
0.3008620  		  0.8963017
0.3008789  		  0.8938955
0.3008958  		  0.8921015
0.3009127  		  0.8927565
0.3009296  		  0.8940238
0.3009465  		  0.8959033
0.3009634  		  0.8965583
0.3009803  		  0.8966011
0.3009972  		  0.8972562
0.3010141  		  0.8991357
0.3010310  		  0.8991785
0.3010479  		  0.8979968
0.3010648  		  0.8980396
0.3010817  		  0.8993069
0.3010986  		  0.8993497
0.3011155  		  0.8975557
0.3011324  		  0.8975985
0.3011493  		  0.9000903
0.3011662  		  0.9001331
0.3011831  		  0.8977269
0.3012000  		  0.8977697
0.3012169  		  0.9008738
0.3012338  		  0.8990799
0.3012507  		  0.8978982
0.3012676  		  0.8985532
0.3012845  		  0.9004328
0.3013014  		  0.8986389
0.3013183  		  0.8986817
0.3013352  		  0.8981123
0.3013521  		  0.8993796
0.3013690  		  0.9006469
0.3013859  		  0.8879346
0.3014028  		  0.8879774
0.3014197  		  0.8983264
0.3014366  		  0.8989815
0.3014535  		  0.8990243
0.3014704  		  0.8996794
0.3014873  		  0.9027834
0.3015042  		  0.9003773
0.3015211  		  0.9004201
0.3015380  		  0.9029119
0.3015549  		  0.9047915
0.3015718  		  0.9023854
0.3015887  		  0.9024282
0.3016056  		  0.9030833
0.3016225  		  0.9043507
0.3016394  		  0.9043935
0.3016563  		  0.9032119
0.3016732  		  0.9038670
0.3016901  		  0.9051343
0.3017070  		  0.9051772
0.3017239  		  0.9033833
0.3017408  		  0.9034261
0.3017577  		  0.9016323
0.3017746  		  0.9016751
0.3017915  		  0.9011058
0.3018084  		  0.9011486
0.3018253  		  0.9024160
0.3018422  		  0.9018466
0.3018591  		  0.8994405
0.3018760  		  0.9000956
0.3018929  		  0.9019752
0.3019098  		  0.9026303
0.3019267  		  0.9002242
0.3019436  		  0.8990426
0.3019605  		  0.9003100
0.3019774  		  0.9021896
0.3019943  		  0.9003958
0.3020112  		  0.8986019
0.3020281  		  0.8992570
0.3020450  		  0.8974632
0.3020619  		  0.8859755
0.3020788  		  0.8823449
0.3020957  		  0.8891225
0.3021126  		  0.8976348
0.3021295  		  0.8855348
0.3021464  		  0.8861899
0.3021633  		  0.8940900
0.3021802  		  0.9002553
0.3021971  		  0.8996860
0.3022140  		  0.8997289
0.3022309  		  0.9022208
0.3022478  		  0.9010392
0.3022647  		  0.8998576
0.3022816  		  0.8992883
0.3022985  		  0.8999434
0.3023154  		  0.8993741
0.3023323  		  0.8926823
0.3023492  		  0.8891538
0.3023661  		  0.8898090
0.3023830  		  0.8970968
0.3023999  		  0.8977520
0.3024168  		  0.9026928
0.3024337  		  0.9045725
0.3024506  		  0.9040032
0.3024675  		  0.9028216
0.3024844  		  0.9004156
0.3025013  		  0.8986218
0.3025182  		  0.8968280
0.3025351  		  0.8938097
0.3025520  		  0.8792608
0.3025689  		  0.8762425
0.3025858  		  0.8787344
0.3026027  		  0.8885733
0.3026196  		  0.8983101
0.3026365  		  0.8898836
0.3026534  		  0.8905388
0.3026703  		  0.8984389
0.3026872  		  0.8960329
0.3027041  		  0.8802595
0.3027210  		  0.8803025
0.3027379  		  0.8815699
0.3027548  		  0.8608986
0.3027717  		  0.8414517
0.3027886  		  0.8427192
0.3028055  		  0.8768438
0.3028224  		  0.8805602
0.3028393  		  0.8793787
0.3028562  		  0.8855441
0.3028731  		  0.8989544
0.3028900  		  0.8929770
0.3029069  		  0.8881220
0.3029238  		  0.8906139
0.3029407  		  0.8948406
0.3029576  		  0.8698836
0.3029745  		  0.8688041
0.3029914  		  0.8742552
0.3030083  		  0.8853186
0.3030252  		  0.8920963
0.3030421  		  0.8933638
0.3030590  		  0.8994272
0.3030759  		  0.9025314
0.3030928  		  0.9031866
0.3031097  		  0.9050663
0.3031266  		  0.9044971
0.3031435  		  0.9027033
0.3031604  		  0.8990729
0.3031773  		  0.8991158
0.3031942  		  0.8900772
0.3032111  		  0.8888957
0.3032280  		  0.8926122
0.3032449  		  0.8986756
0.3032618  		  0.9005553
0.3032787  		  0.8999861
0.3032956  		  0.8994169
0.3033125  		  0.9031333
0.3033294  		  0.9031764
0.3033463  		  0.9007704
0.3033632  		  0.8989767
0.3033801  		  0.9002442
0.3033970  		  0.8966137
0.3034139  		  0.8796159
0.3034308  		  0.8802712
0.3034477  		  0.8894979
0.3034646  		  0.8932144
0.3034815  		  0.8816247
0.3034984  		  0.8828923
0.3035153  		  0.8969149
0.3035322  		  0.9000191
0.3035491  		  0.8976132
0.3035660  		  0.8976562
0.3035829  		  0.8995360
0.3035998  		  0.8977423
0.3036167  		  0.8856425
0.3036336  		  0.8856855
0.3036505  		  0.9009326
0.3036674  		  0.9015879
0.3036843  		  0.8991820
0.3037012  		  0.8998373
0.3037181  		  0.9023293
0.3037350  		  0.9048213
0.3037519  		  0.9048644
0.3037688  		  0.9049074
0.3037857  		  0.9037260
0.3038026  		  0.9056058
0.3038195  		  0.9062611
0.3038364  		  0.9069164
0.3038533  		  0.9087962
0.3038702  		  0.9070025
0.3038871  		  0.9064333
0.3039040  		  0.9077009
0.3039209  		  0.9059072
0.3039378  		  0.9065625
0.3039547  		  0.9078301
0.3039716  		  0.9084854
0.3039885  		  0.9066918
0.3040054  		  0.9055104
0.3040223  		  0.9055534
0.3040392  		  0.9068210
0.3040561  		  0.9093131
0.3040730  		  0.9026214
0.3040899  		  0.9014400
0.3041068  		  0.9051566
0.3041237  		  0.9064242
0.3041406  		  0.9027938
0.3041575  		  0.9022246
0.3041744  		  0.8998187
0.3041913  		  0.9035353
0.3042082  		  0.8908233
0.3042251  		  0.8902542
0.3042420  		  0.8933585
0.3042589  		  0.9012587
0.3042758  		  0.8854855
0.3042927  		  0.8855286
0.3043096  		  0.8929186
0.3043265  		  0.8977577
0.3043434  		  0.8923926
0.3043603  		  0.8918235
0.3043772  		  0.8997237
0.3043941  		  0.9028281
0.3044110  		  0.9022589
0.3044279  		  0.8975061
0.3044448  		  0.8975493
0.3044617  		  0.9023883
0.3044786  		  0.8970232
0.3044955  		  0.8958419
0.3045124  		  0.9000687
0.3045293  		  0.9013363
0.3045462  		  0.8953590
0.3045631  		  0.8960144
0.3045800  		  0.9057514
0.3045969  		  0.9051823
0.3046138  		  0.9058377
0.3046307  		  0.9058808
0.3046476  		  0.9053117
0.3046645  		  0.9035181
0.3046814  		  0.9035612
0.3046983  		  0.9011554
0.3047152  		  0.8988516
0.3047321  		  0.8988947
0.3047490  		  0.8909787
0.3047659  		  0.8873484
0.3047828  		  0.8904528
0.3047997  		  0.9008020
0.3048166  		  0.9014574
0.3048335  		  0.8942557
0.3048504  		  0.8942989
0.3048673  		  0.9028114
0.3048842  		  0.8925484
0.3049011  		  0.8803467
0.3049180  		  0.8797776
0.3049349  		  0.8804330
0.3049518  		  0.8560884
0.3049687  		  0.8433765
0.3049856  		  0.8543380
0.3050025  		  0.8855037
0.3050194  		  0.8867713
0.3050363  		  0.8868145
0.3050532  		  0.8948169
0.3050701  		  0.9039417
0.3050870  		  0.8924542
0.3051039  		  0.8894362
0.3051208  		  0.8894794
0.3051377  		  0.8913593
0.3051546  		  0.8828311
0.3051715  		  0.8670579
0.3051884  		  0.8671011
0.3052053  		  0.8915321
0.3052222  		  0.8983099
0.3052391  		  0.9007001
0.3052560  		  0.9013555
0.3052729  		  0.9056844
0.3052898  		  0.9081766
0.3053067  		  0.9057708
0.3053236  		  0.9052018
0.3053405  		  0.9052450
0.3053574  		  0.9040637
0.3053743  		  0.8901273
0.3053912  		  0.8852726
0.3054081  		  0.8853158
0.3054250  		  0.8951549
0.3054419  		  0.8945859
0.3054588  		  0.8958536
0.3054757  		  0.9019172
0.3054926  		  0.9068584
0.3055095  		  0.9050649
0.3055264  		  0.9038836
0.3055433  		  0.9039268
0.3055602  		  0.9039701
0.3055771  		  0.8875847
0.3055940  		  0.8845667
0.3056109  		  0.8864467
0.3056278  		  0.8901634
0.3056447  		  0.8865332
0.3056616  		  0.8835152
0.3056785  		  0.8890686
0.3056954  		  0.9012547
0.3057123  		  0.9025224
0.3057292  		  0.9037902
0.3057461  		  0.9062824
0.3057630  		  0.9075501
0.3057799  		  0.9045322
0.3057968  		  0.9039632
0.3058137  		  0.9052309
0.3058306  		  0.9064986
0.3058475  		  0.8931745
0.3058644  		  0.8932178
0.3058813  		  0.9035672
0.3058982  		  0.9060594
0.3059151  		  0.9097762
0.3059320  		  0.9049215
0.3059489  		  0.9061892
0.3059658  		  0.9099059
0.3059827  		  0.9123982
0.3059996  		  0.9081557
0.3060165  		  0.9075868
0.3060334  		  0.9119158
0.3060503  		  0.9119590
0.3060672  		  0.9120023
0.3060841  		  0.9102088
0.3061010  		  0.9102521
0.3061179  		  0.9115199
0.3061348  		  0.9091142
0.3061517  		  0.9067085
0.3061686  		  0.9030783
0.3061855  		  0.9086318
0.3062024  		  0.9092873
0.3062193  		  0.9062694
0.3062362  		  0.9063127
0.3062531  		  0.9106417
0.3062700  		  0.9094605
0.3062869  		  0.9101161
0.3063038  		  0.9095471
0.3063207  		  0.9089782
0.3063376  		  0.9102460
0.3063545  		  0.9041668
0.3063714  		  0.8994142
0.3063883  		  0.8982330
0.3064052  		  0.9085824
0.3064221  		  0.9092380
0.3064390  		  0.9092813
0.3064559  		  0.9093246
0.3064728  		  0.9093679
0.3064897  		  0.9118602
0.3065066  		  0.9088423
0.3065235  		  0.9088856
0.3065404  		  0.9113779
0.3065573  		  0.9101968
0.3065742  		  0.9084034
0.3065911  		  0.9090589
0.3066080  		  0.9109390
0.3066249  		  0.9103701
0.3066418  		  0.9110257
0.3066587  		  0.9116812
0.3066756  		  0.9123368
0.3066925  		  0.9129924
0.3067094  		  0.9111990
0.3067263  		  0.9033852
0.3067432  		  0.9034285
0.3067601  		  0.9131658
0.3067770  		  0.9125969
0.3067939  		  0.9126402
0.3068108  		  0.9114591
0.3068277  		  0.9102779
0.3068446  		  0.9109335
0.3068615  		  0.9097524
0.3068784  		  0.9085712
0.3068953  		  0.9092268
0.3069122  		  0.9117192
0.3069291  		  0.9105381
0.3069460  		  0.9105814
0.3069629  		  0.9094003
0.3069798  		  0.9082192
0.3069967  		  0.9082625
0.3070136  		  0.9070814
0.3070305  		  0.9059003
0.3070474  		  0.9071681
0.3070643  		  0.9072115
0.3070812  		  0.9018467
0.3070981  		  0.8994411
0.3071150  		  0.8994845
0.3071319  		  0.9104463
0.3071488  		  0.9086529
0.3071657  		  0.9045126
0.3071826  		  0.9045560
0.3071995  		  0.9093953
0.3072164  		  0.9063775
0.3072333  		  0.8985637
0.3072502  		  0.8998316
0.3072671  		  0.9035484
0.3072840  		  0.8962449
0.3073009  		  0.8950638
0.3073178  		  0.9084746
0.3073347  		  0.9115792
0.3073516  		  0.9116226
0.3073685  		  0.9128905
0.3073854  		  0.9123216
0.3074023  		  0.9123650
0.3074192  		  0.9093472
0.3074361  		  0.9081661
0.3074530  		  0.9100463
0.3074699  		  0.9076407
0.3074868  		  0.9070719
0.3075037  		  0.9071153
0.3075206  		  0.9059342
0.3075375  		  0.9084266
0.3075544  		  0.9103068
0.3075713  		  0.9115747
0.3075882  		  0.9122304
0.3076051  		  0.9122738
0.3076220  		  0.9153784
0.3076389  		  0.9141974
0.3076558  		  0.9105673
0.3076727  		  0.9099985
0.3076896  		  0.9088175
0.3077065  		  0.9076364
0.3077234  		  0.8998227
0.3077403  		  0.8919070
0.3077572  		  0.8913382
0.3077741  		  0.9071979
0.3077910  		  0.9084659
0.3078079  		  0.9067746
0.3078248  		  0.9062058
0.3078417  		  0.9085962
0.3078586  		  0.9104764
0.3078755  		  0.9002137
0.3078924  		  0.8978082
0.3079093  		  0.9070353
0.3079262  		  0.9094257
0.3079431  		  0.9082447
0.3079600  		  0.9047167
0.3079769  		  0.9077194
0.3079938  		  0.9066404
0.3080107  		  0.9054594
0.3080276  		  0.9073396
0.3080445  		  0.9091177
0.3080614  		  0.9109979
0.3080783  		  0.9110414
0.3080952  		  0.9104726
0.3081121  		  0.9123528
0.3081290  		  0.9142331
0.3081459  		  0.9161133
0.3081628  		  0.9161568
0.3081797  		  0.9143635
0.3081966  		  0.9125702
0.3082135  		  0.9113892
0.3082304  		  0.9126572
0.3082473  		  0.9120885
0.3082642  		  0.9127442
0.3082811  		  0.9127877
0.3082980  		  0.9128312
0.3083149  		  0.9122624
0.3083318  		  0.9110814
0.3083487  		  0.9117372
0.3083656  		  0.9130052
0.3083825  		  0.9093752
0.3083994  		  0.9094187
0.3084163  		  0.9137479
0.3084332  		  0.9156282
0.3084501  		  0.9156717
0.3084670  		  0.9163274
0.3084839  		  0.9163710
0.3085008  		  0.9139655
0.3085177  		  0.9127845
0.3085346  		  0.9146648
0.3085515  		  0.9080756
0.3085684  		  0.9013845
0.3085853  		  0.9014280
0.3086022  		  0.9093287
0.3086191  		  0.9112089
0.3086360  		  0.9112524
0.3086529  		  0.9155817
0.3086698  		  0.9168497
0.3086867  		  0.9168932
0.3087036  		  0.9138755
0.3087205  		  0.9139191
0.3087374  		  0.9157994
0.3087543  		  0.9133939
0.3087712  		  0.9128252
0.3087881  		  0.9134810
0.3088050  		  0.9123000
0.3088219  		  0.9141803
0.3088388  		  0.9166729
0.3088557  		  0.9179409
0.3088726  		  0.9179844
0.3088895  		  0.9174158
0.3089064  		  0.9180716
0.3089233  		  0.9193396
0.3089402  		  0.9187709
0.3089571  		  0.9182022
0.3089740  		  0.9170213
0.3089909  		  0.9176771
0.3090078  		  0.9140472
0.3090247  		  0.9122540
0.3090416  		  0.9165833
0.3090585  		  0.9203004
0.3090754  		  0.9197317
0.3090923  		  0.9197752
0.3091092  		  0.9198188
0.3091261  		  0.9192502
0.3091430  		  0.9174570
0.3091599  		  0.9175006
0.3091768  		  0.9175442
0.3091937  		  0.9163633
0.3092106  		  0.9176313
0.3092275  		  0.9176749
0.3092444  		  0.9171063
0.3092613  		  0.9159254
0.3092782  		  0.9153567
0.3092951  		  0.9154003
0.3093120  		  0.9172806
0.3093289  		  0.9173242
0.3093458  		  0.9167556
0.3093627  		  0.9155747
0.3093796  		  0.9156183
0.3093965  		  0.9119884
0.3094134  		  0.9114198
0.3094303  		  0.9151368
0.3094472  		  0.9170172
0.3094641  		  0.9176730
0.3094810  		  0.9183289
0.3094979  		  0.9159235
0.3095148  		  0.9147427
0.3095317  		  0.9153985
0.3095486  		  0.9160544
0.3095655  		  0.9148735
0.3095824  		  0.9149171
0.3095993  		  0.9131240
0.3096162  		  0.9131676
0.3096331  		  0.9156603
0.3096500  		  0.9169284
0.3096669  		  0.9103393
0.3096838  		  0.9097707
0.3097007  		  0.9110389
0.3097176  		  0.9134294
0.3097345  		  0.9068404
0.3097514  		  0.9019861
0.3097683  		  0.9057032
0.3097852  		  0.9129917
0.3098021  		  0.9167089
0.3098190  		  0.9161403
0.3098359  		  0.9149594
0.3098528  		  0.9150031
0.3098697  		  0.9168834
0.3098866  		  0.9150904
0.3099035  		  0.9145218
0.3099204  		  0.9091573
0.3099373  		  0.9085887
0.3099542  		  0.9134282
0.3099711  		  0.9153086
0.3099880  		  0.9135156
0.3100049  		  0.9129470
0.3100218  		  0.9154396
0.3100387  		  0.9173200
0.3100556  		  0.9167515
0.3100725  		  0.9137339
0.3100894  		  0.9150021
0.3101063  		  0.9150457
0.3101232  		  0.9144772
0.3101401  		  0.9163576
0.3101570  		  0.9145645
0.3101739  		  0.9139960
0.3101908  		  0.9152641
0.3102077  		  0.9129609
0.3102246  		  0.9038209
0.3102415  		  0.8983544
0.3102584  		  0.8983981
0.3102753  		  0.9057887
0.3102922  		  0.8978732
0.3103091  		  0.8839373
0.3103260  		  0.8876545
0.3103429  		  0.9047390
0.3103598  		  0.9115174
0.3103767  		  0.9109488
0.3103936  		  0.9116048
0.3104105  		  0.9110362
0.3104274  		  0.9104677
0.3104443  		  0.9092869
0.3104612  		  0.9019837
0.3104781  		  0.8702927
0.3104950  		  0.8678874
0.3105119  		  0.8887475
0.3105288  		  0.9003218
0.3105457  		  0.8948553
0.3105626  		  0.8948990
0.3105795  		  0.9029019
0.3105964  		  0.9133538
0.3106133  		  0.9145200
0.3106302  		  0.9164004
0.3106471  		  0.9164442
0.3106640  		  0.9129165
0.3106809  		  0.9135725
0.3106978  		  0.9165754
0.3107147  		  0.9147824
0.3107316  		  0.9137037
0.3107485  		  0.9143596
0.3107654  		  0.9161381
0.3107823  		  0.9149573
0.3107992  		  0.9132664
0.3108161  		  0.9133101
0.3108330  		  0.9144763
0.3108499  		  0.9097241
0.3108668  		  0.9079312
0.3108837  		  0.9128729
0.3109006  		  0.9171003
0.3109175  		  0.9146951
0.3109344  		  0.9142286
0.3109513  		  0.9153948
0.3109682  		  0.9172753
0.3109851  		  0.9173191
0.3110020  		  0.9167506
0.3110189  		  0.9071005
0.3110358  		  0.9016340
0.3110527  		  0.9010656
0.3110696  		  0.9041706
0.3110865  		  0.8980919
0.3111034  		  0.8841561
0.3111203  		  0.8841998
0.3111372  		  0.9061824
0.3111541  		  0.9141854
0.3111710  		  0.9136169
0.3111879  		  0.9136607
0.3112048  		  0.9149289
0.3112217  		  0.9154829
0.3112386  		  0.9161390
0.3112555  		  0.9107746
0.3112724  		  0.9010225
0.3112893  		  0.8998418
0.3113062  		  0.9102937
0.3113231  		  0.9115620
0.3113400  		  0.9109936
0.3113569  		  0.9104251
0.3113738  		  0.9092444
0.3113907  		  0.9154107
0.3114076  		  0.9178014
0.3114245  		  0.9178452
0.3114414  		  0.9178890
0.3114583  		  0.9222186
0.3114752  		  0.9228746
0.3114921  		  0.9204694
0.3115090  		  0.9199010
0.3115259  		  0.9174958
0.3115428  		  0.9181519
0.3115597  		  0.9206447
0.3115766  		  0.9188518
0.3115935  		  0.9195079
0.3116104  		  0.9201639
0.3116273  		  0.9214322
0.3116442  		  0.9171904
0.3116611  		  0.9172342
0.3116780  		  0.9178903
0.3116949  		  0.9179341
0.3117118  		  0.9185902
0.3117287  		  0.9174095
0.3117456  		  0.9180656
0.3117625  		  0.9193339
0.3117794  		  0.9187655
0.3117963  		  0.9200339
0.3118132  		  0.9200777
0.3118301  		  0.9176726
0.3118470  		  0.9165940
0.3118639  		  0.9141888
0.3118808  		  0.9202531
0.3118977  		  0.9184602
0.3119146  		  0.9161571
0.3119315  		  0.9155887
0.3119484  		  0.9174693
0.3119653  		  0.9192479
0.3119822  		  0.9174550
0.3119991  		  0.9193356
0.3120160  		  0.9187672
0.3120329  		  0.9181989
0.3120498  		  0.9171203
0.3120667  		  0.9110417
0.3120836  		  0.9080243
0.3121005  		  0.9086805
0.3121174  		  0.9074998
0.3121343  		  0.9038703
0.3121512  		  0.9081998
0.3121681  		  0.9162029
0.3121850  		  0.9168590
0.3122019  		  0.9150662
0.3122188  		  0.9157223
0.3122357  		  0.9193376
0.3122526  		  0.9193815
0.3122695  		  0.9200377
0.3122864  		  0.9165101
0.3123033  		  0.9067581
0.3123202  		  0.9068020
0.3123371  		  0.9129683
0.3123540  		  0.9062775
0.3123709  		  0.8983623
0.3123878  		  0.8984062
0.3124047  		  0.9076337
0.3124216  		  0.9179838
0.3124385  		  0.9198644
0.3124554  		  0.9199083
0.3124723  		  0.9205645
0.3124892  		  0.9199961
0.3125061  		  0.9176931
0.3125230  		  0.9206962
0.3125399  		  0.9207401
0.3125568  		  0.9178249
0.3125737  		  0.9160321
0.3125906  		  0.9160760
0.3126075  		  0.9161199
0.3126244  		  0.9124904
0.3126413  		  0.9039629
0.3126582  		  0.9046190
0.3126751  		  0.9064997
0.3126920  		  0.9175640
0.3127089  		  0.9188325
0.3127258  		  0.9121417
0.3127427  		  0.9085122
0.3127596  		  0.9097806
0.3127765  		  0.9225797
0.3127934  		  0.9207869
0.3128103  		  0.9123614
0.3128272  		  0.9081197
0.3128441  		  0.9075514
0.3128610  		  0.9082076
0.3128779  		  0.9051903
0.3128948  		  0.8662546
0.3129117  		  0.8662986
0.3129286  		  0.8846079
0.3129455  		  0.9059784
0.3129624  		  0.9090835
0.3129793  		  0.9054540
0.3129962  		  0.9061102
0.3130131  		  0.9190113
0.3130300  		  0.9220145
0.3130469  		  0.9220585
0.3130638  		  0.9105718
0.3130807  		  0.9093913
0.3130976  		  0.9161700
0.3131145  		  0.9192752
0.3131314  		  0.9168702
0.3131483  		  0.9040570
0.3131652  		  0.9010398
0.3131821  		  0.9035327
0.3131990  		  0.9145971
0.3132159  		  0.9207636
0.3132328  		  0.9201953
0.3132497  		  0.9165658
0.3132666  		  0.9184466
0.3132835  		  0.9178783
0.3133004  		  0.9239427
0.3133173  		  0.9233745
0.3133342  		  0.9234185
0.3133511  		  0.9234625
0.3133680  		  0.9241187
0.3133849  		  0.9241627
0.3134018  		  0.9163496
0.3134187  		  0.9078221
0.3134356  		  0.9066417
0.3134525  		  0.9115836
0.3134694  		  0.9201991
0.3134863  		  0.9202431
0.3135032  		  0.9196749
0.3135201  		  0.9209434
0.3135370  		  0.9233343
0.3135539  		  0.9239906
0.3135708  		  0.9228101
0.3135877  		  0.9228541
0.3136046  		  0.9253471
0.3136215  		  0.9247789
0.3136384  		  0.9242107
0.3136553  		  0.9212956
0.3136722  		  0.9201151
0.3136891  		  0.9146489
0.3137060  		  0.9128562
0.3137229  		  0.9153493
0.3137398  		  0.9098831
0.3137567  		  0.9099271
0.3137736  		  0.9148691
0.3137905  		  0.9246071
0.3138074  		  0.9240389
0.3138243  		  0.9234707
0.3138412  		  0.9229025
0.3138581  		  0.9223343
0.3138581  		  0.9223343
0.3138750  		  0.9236028
0.3138919  		  0.9267081
0.3139088  		  0.9255277
0.3139257  		  0.9220003
0.3139426  		  0.9214321
0.3139595  		  0.9244354
0.3139764  		  0.9263162
0.3139933  		  0.9257480
0.3140102  		  0.9179349
0.3140271  		  0.9179790
0.3140440  		  0.9216965
0.3140609  		  0.9277610
0.3140778  		  0.9271928
0.3140947  		  0.9260124
0.3141116  		  0.9242197
0.3141285  		  0.9242638
0.3141454  		  0.9292059
0.3141623  		  0.9292499
0.3141792  		  0.9274573
0.3141961  		  0.9256646
0.3142130  		  0.9257087
0.3142299  		  0.9288140
0.3142468  		  0.9288581
0.3142637  		  0.9276777
0.3142806  		  0.9277218
0.3142975  		  0.9277659
0.3143144  		  0.9271978
0.3143313  		  0.9284664
0.3143482  		  0.9272860
0.3143651  		  0.9261056
0.3143820  		  0.9267620
0.3143989  		  0.9268061
0.3144158  		  0.9268502
0.3144327  		  0.9275065
0.3144496  		  0.9281629
0.3144665  		  0.9269825
0.3144834  		  0.9276389
0.3145003  		  0.9295197
0.3145172  		  0.9301761
0.3145341  		  0.9265467
0.3145510  		  0.9236317
0.3145679  		  0.9200023
0.3145848  		  0.9218832
0.3146017  		  0.9176416
0.3146186  		  0.9140123
0.3146355  		  0.9146686
0.3146524  		  0.9256311
0.3146693  		  0.9256753
0.3146862  		  0.9257194
0.3147031  		  0.9276003
0.3147200  		  0.9282567
0.3147369  		  0.9276886
0.3147538  		  0.9277327
0.3147707  		  0.9277768
0.3147876  		  0.9278210
0.3148045  		  0.9284774
0.3148214  		  0.9266848
0.3148383  		  0.9273412
0.3148552  		  0.9286098
0.3148721  		  0.9280417
0.3148890  		  0.9280859
0.3149059  		  0.9281301
0.3149228  		  0.9269497
0.3149397  		  0.9276061
0.3149566  		  0.9282626
0.3149735  		  0.9252455
0.3149904  		  0.9211060
0.3150073  		  0.9223746
0.3150242  		  0.9284392
0.3150411  		  0.9290956
0.3150580  		  0.9303643
0.3150749  		  0.9304085
0.3150918  		  0.9255547
0.3151087  		  0.9220275
0.3151256  		  0.9239084
0.3151425  		  0.9299730
0.3151594  		  0.9281804
0.3151763  		  0.9263879
0.3151932  		  0.9276565
0.3152101  		  0.9295375
0.3152270  		  0.9295817
0.3152439  		  0.9277891
0.3152608  		  0.9272211
0.3152777  		  0.9260408
0.3152946  		  0.9279217
0.3153115  		  0.9273537
0.3153284  		  0.9280101
0.3153453  		  0.9292788
0.3153622  		  0.9305475
0.3153791  		  0.9305917
0.3153960  		  0.9294114
0.3154129  		  0.9270067
0.3154298  		  0.9265407
0.3154467  		  0.9277073
0.3154636  		  0.9247924
0.3154805  		  0.9236121
0.3154974  		  0.9218196
0.3155143  		  0.9175781
0.3155312  		  0.9182345
0.3155481  		  0.9273604
0.3155650  		  0.9262822
0.3155819  		  0.9257142
0.3155988  		  0.9263706
0.3156157  		  0.9287618
0.3156326  		  0.9281938
0.3156495  		  0.9245646
0.3156664  		  0.9161394
0.3156833  		  0.9161836
0.3157002  		  0.9289830
0.3157171  		  0.9284150
0.3157340  		  0.9290715
0.3157509  		  0.9297280
0.3157678  		  0.9273232
0.3157847  		  0.9256328
0.3158016  		  0.9274117
0.3158185  		  0.9286805
0.3158354  		  0.9269900
0.3158523  		  0.9293812
0.3158692  		  0.9288132
0.3158861  		  0.9306942
0.3159030  		  0.9319630
0.3159199  		  0.9320072
0.3159368  		  0.9320515
0.3159537  		  0.9314835
0.3159706  		  0.9309156
0.3159875  		  0.9291231
0.3160044  		  0.9297796
0.3160213  		  0.9310484
0.3160382  		  0.9317049
0.3160551  		  0.9329737
0.3160720  		  0.9324057
0.3160889  		  0.9318377
0.3161058  		  0.9306575
0.3161227  		  0.9234569
0.3161396  		  0.9179910
0.3161565  		  0.9186475
0.3161734  		  0.9308347
0.3161903  		  0.9321034
0.3162072  		  0.9315355
0.3162241  		  0.9315798
0.3162410  		  0.9322363
0.3162579  		  0.9328929
0.3162748  		  0.9323249
0.3162917  		  0.9329815
0.3163086  		  0.9330258
0.3163255  		  0.9330701
0.3163424  		  0.9337266
0.3163593  		  0.9343832
0.3163762  		  0.9319785
0.3163931  		  0.9314106
0.3164100  		  0.9314549
0.3164269  		  0.9321115
0.3164438  		  0.9327680
0.3164607  		  0.9328123
0.3164776  		  0.9310199
0.3164945  		  0.9310642
0.3165114  		  0.9311086
0.3165283  		  0.9311529
0.3165452  		  0.9330340
0.3165621  		  0.9343028
0.3165790  		  0.9331226
0.3165959  		  0.9325547
0.3166128  		  0.9338235
0.3166297  		  0.9344801
0.3166466  		  0.9351367
0.3166635  		  0.9345688
0.3166804  		  0.9340009
0.3166973  		  0.9328207
0.3167142  		  0.9298039
0.3167311  		  0.9268890
0.3167480  		  0.9281579
0.3167649  		  0.9366716
0.3167818  		  0.9367159
0.3167987  		  0.9367603
0.3168156  		  0.9337434
0.3168325  		  0.9325633
0.3168494  		  0.9313832
0.3168663  		  0.9338765
0.3168832  		  0.9345331
0.3169001  		  0.9358020
0.3169170  		  0.9358463
0.3169339  		  0.9365030
0.3169508  		  0.9334861
0.3169677  		  0.9329182
0.3169846  		  0.9329626
0.3170015  		  0.9342315
0.3170184  		  0.9336636
0.3170353  		  0.9295243
0.3170522  		  0.9295687
0.3170691  		  0.9356335
0.3170860  		  0.9362901
0.3171029  		  0.9344977
0.3171198  		  0.9345421
0.3171367  		  0.9345865
0.3171536  		  0.9327942
0.3171705  		  0.9115120
0.3171874  		  0.9115564
0.3172043  		  0.9275192
0.3172212  		  0.9341962
0.3172381  		  0.9348529
0.3172550  		  0.9348973
0.3172719  		  0.9361662
0.3172888  		  0.9374351
0.3173057  		  0.9362550
0.3173226  		  0.9338504
0.3173395  		  0.9338948
0.3173564  		  0.9357760
0.3173733  		  0.9370449
0.3173902  		  0.9346403
0.3174071  		  0.9346847
0.3174240  		  0.9359536
0.3174409  		  0.9372226
0.3174578  		  0.9378792
0.3174747  		  0.9373114
0.3174916  		  0.9361313
0.3175085  		  0.9301554
0.3175254  		  0.9308120
0.3175423  		  0.9344279
0.3175592  		  0.9369213
0.3175761  		  0.9375780
0.3175930  		  0.9382347
0.3176099  		  0.9370546
0.3176268  		  0.9334256
0.3176437  		  0.9322455
0.3176606  		  0.9256573
0.3176775  		  0.9257018
0.3176944  		  0.9306442
0.3177113  		  0.9348723
0.3177282  		  0.9349167
0.3177451  		  0.9374102
0.3177620  		  0.9386791
0.3177789  		  0.9387236
0.3177958  		  0.9369313
0.3178127  		  0.9333023
0.3178296  		  0.9322243
0.3178465  		  0.9340035
0.3178634  		  0.9323132
0.3178803  		  0.9329699
0.3178972  		  0.9341369
0.3179141  		  0.9354058
0.3179310  		  0.9378993
0.3179479  		  0.9367192
0.3179648  		  0.9343147
0.3179817  		  0.9343592
0.3179986  		  0.9362404
0.3180155  		  0.9356727
0.3180324  		  0.9363294
0.3180493  		  0.9382106
0.3180662  		  0.9394796
0.3180831  		  0.9382996
0.3181000  		  0.9377318
0.3181169  		  0.9371641
0.3181338  		  0.9353718
0.3181507  		  0.9360286
0.3181676  		  0.9366853
0.3181845  		  0.9355053
0.3182014  		  0.9355498
0.3182183  		  0.9380433
0.3182352  		  0.9393123
0.3182521  		  0.9381323
0.3182690  		  0.9351156
0.3182859  		  0.9334254
0.3183028  		  0.9339801
0.3183197  		  0.9352491
0.3183366  		  0.9346814
0.3183535  		  0.9359504
0.3183704  		  0.9384439
0.3183873  		  0.9378762
0.3184042  		  0.9373084
0.3184211  		  0.9367407
0.3184380  		  0.9355608
0.3184549  		  0.9344828
0.3184718  		  0.9374865
0.3184887  		  0.9344698
0.3185056  		  0.9351266
0.3185225  		  0.9345589
0.3185394  		  0.9352157
0.3185563  		  0.9329133
0.3185732  		  0.9335701
0.3185901  		  0.9330024
0.3186070  		  0.9336592
0.3186239  		  0.9190098
0.3186408  		  0.9184421
0.3186577  		  0.9246091
0.3186746  		  0.9320006
0.3186915  		  0.9332696
0.3187084  		  0.9351509
0.3187253  		  0.9327465
0.3187422  		  0.9334033
0.3187591  		  0.9334479
0.3187760  		  0.9322679
0.3187929  		  0.9341492
0.3188098  		  0.9377652
0.3188267  		  0.9342384
0.3188436  		  0.9263237
0.3188605  		  0.9257561
0.3188774  		  0.9282496
0.3188943  		  0.9319677
0.3189112  		  0.9332367
0.3189281  		  0.9338935
0.3189450  		  0.9308769
0.3189619  		  0.9309215
0.3189788  		  0.9328028
0.3189957  		  0.9334596
0.3190126  		  0.9353409
0.3190295  		  0.9335488
0.3190464  		  0.9219607
0.3190633  		  0.9220053
0.3190802  		  0.9306213
0.3190971  		  0.9331149
0.3191140  		  0.9356085
0.3191309  		  0.9338163
0.3191478  		  0.9320242
0.3191647  		  0.9247219
0.3191816  		  0.9229297
0.3191985  		  0.9278723
0.3192154  		  0.9358761
0.3192323  		  0.9334717
0.3192492  		  0.9310673
0.3192661  		  0.9311120
0.3192830  		  0.9311566
0.3192999  		  0.9305889
0.3193168  		  0.9355315
0.3193337  		  0.9337394
0.3193506  		  0.9337840
0.3193675  		  0.9326042
0.3193844  		  0.9320365
0.3194013  		  0.9320812
0.3194182  		  0.9381462
0.3194351  		  0.9352316
0.3194520  		  0.9316028
0.3194689  		  0.9285862
0.3194858  		  0.9274063
0.3195027  		  0.9286755
0.3195196  		  0.9330058
0.3195365  		  0.9312137
0.3195534  		  0.9214625
0.3195703  		  0.9190581
0.3195872  		  0.9221640
0.3196041  		  0.9307801
0.3196210  		  0.9289880
0.3196379  		  0.9308694
0.3196548  		  0.9303018
0.3196717  		  0.9340199
0.3196886  		  0.9359013
0.3197055  		  0.9377827
0.3197224  		  0.9372151
0.3197393  		  0.9372597
0.3197562  		  0.9342432
0.3197731  		  0.9300021
0.3197900  		  0.9288223
0.3198069  		  0.9319282
0.3198238  		  0.9350341
0.3198407  		  0.9332420
0.3198576  		  0.9314500
0.3198745  		  0.9302702
0.3198914  		  0.9321516
0.3199083  		  0.9346452
0.3199252  		  0.9353022
0.3199421  		  0.9341223
0.3199590  		  0.9347793
0.3199759  		  0.9342117
0.3199928  		  0.9354809
0.3200097  		  0.9367501
0.3200266  		  0.9380193
0.3200435  		  0.9380639
0.3200604  		  0.9387209
0.3200773  		  0.9369289
0.3200942  		  0.9369735
0.3201111  		  0.9370182
0.3201280  		  0.9321650
0.3201449  		  0.9273117
0.3201618  		  0.9267442
0.3201787  		  0.9347481
0.3201956  		  0.9360173
0.3202125  		  0.9354498
0.3202294  		  0.9348822
0.3202463  		  0.9361514
0.3202632  		  0.9361961
0.3202801  		  0.9398123
0.3202970  		  0.9387346
0.3203139  		  0.9369425
0.3203308  		  0.9357628
0.3203477  		  0.9351953
0.3203646  		  0.9383012
0.3203815  		  0.9394684
0.3203984  		  0.9371662
0.3204153  		  0.9378232
0.3204322  		  0.9384801
0.3204491  		  0.9379126
0.3204660  		  0.9373451
0.3204829  		  0.9367776
0.3204998  		  0.9313121
0.3205167  		  0.9282957
0.3205336  		  0.9283404
0.3205505  		  0.9369566
0.3205674  		  0.9376136
0.3205843  		  0.9388828
0.3206012  		  0.9352541
0.3206181  		  0.9334621
0.3206350  		  0.9335069
0.3206519  		  0.9360006
0.3206688  		  0.9366576
0.3206857  		  0.9367024
0.3207026  		  0.9373594
0.3207195  		  0.9374041
0.3207364  		  0.9380612
0.3207533  		  0.9410651
0.3207702  		  0.9375385
0.3207871  		  0.9345220
0.3208040  		  0.9345668
0.3208209  		  0.9321626
0.3208378  		  0.9322073
0.3208547  		  0.9377623
0.3208716  		  0.9384194
0.3208885  		  0.9390764
0.3209054  		  0.9397334
0.3209223  		  0.9391660
0.3209392  		  0.9385985
0.3209561  		  0.9398678
0.3209730  		  0.9405248
0.3209899  		  0.9387329
0.3210068  		  0.9357164
0.3210237  		  0.9167816
0.3210406  		  0.9168264
0.3210575  		  0.9223814
0.3210744  		  0.9334467
0.3210913  		  0.9341037
0.3211082  		  0.9335363
0.3211251  		  0.9311321
0.3211420  		  0.9153606
0.3211589  		  0.9154054
0.3211758  		  0.9202461
0.3211927  		  0.9251889
0.3212096  		  0.9289072
0.3212265  		  0.9369112
0.3212434  		  0.9363438
0.3212603  		  0.9351641
0.3212772  		  0.9352089
0.3212941  		  0.9364782
0.3213110  		  0.9371353
0.3213279  		  0.9377924
0.3213448  		  0.9372250
0.3213617  		  0.9354331
0.3213786  		  0.9287432
0.3213955  		  0.9226656
0.3214124  		  0.9220982
0.3214293  		  0.9264287
0.3214462  		  0.9264736
0.3214631  		  0.9283551
0.3214800  		  0.9241143
0.3214969  		  0.9156897
0.3215138  		  0.9151223
0.3215307  		  0.9176162
0.3215476  		  0.9218447
0.3215645  		  0.9298487
0.3215814  		  0.9366283
0.3215983  		  0.9360609
0.3216152  		  0.9348813
0.3216321  		  0.9349261
0.3216490  		  0.9368077
0.3216659  		  0.9368526
0.3216828  		  0.9405709
0.3216997  		  0.9375546
0.3217166  		  0.9320892
0.3217335  		  0.9278484
0.3217504  		  0.9254443
0.3217673  		  0.9267137
0.3217842  		  0.9304320
0.3218011  		  0.9268034
0.3218180  		  0.9171544
0.3218349  		  0.9061789
0.3218518  		  0.9031625
0.3218687  		  0.9111666
0.3218856  		  0.9251911
0.3219025  		  0.9325829
0.3219194  		  0.9271176
0.3219363  		  0.9277748
0.3219532  		  0.9235339
0.3219701  		  0.9248033
0.3219870  		  0.9285217
0.3220039  		  0.9377503
0.3220208  		  0.9371829
0.3220377  		  0.9360033
0.3220546  		  0.9262523
0.3220715  		  0.9195625
0.3220884  		  0.9190972
0.3221053  		  0.9239381
0.3221222  		  0.9258197
0.3221391  		  0.9155585
0.3221560  		  0.9070320
0.3221729  		  0.8704443
0.3221898  		  0.8704892
0.3222067  		  0.8889015
0.3222236  		  0.9139464
0.3222405  		  0.9188893
0.3222574  		  0.9189342
0.3222743  		  0.9122444
0.3222912  		  0.9098404
0.3223081  		  0.9117221
0.3223250  		  0.9281956
0.3223419  		  0.9368119
0.3223588  		  0.9362446
0.3223757  		  0.9350651
0.3223926  		  0.9199059
0.3224095  		  0.9193386
0.3224264  		  0.9193836
0.3224433  		  0.9242244
0.3224602  		  0.9236571
0.3224771  		  0.9207429
0.3224940  		  0.8938491
0.3225109  		  0.8793022
0.3225278  		  0.8781227
0.3225447  		  0.9019431
0.3225616  		  0.9105595
0.3225785  		  0.9210127
0.3225954  		  0.9204454
0.3226123  		  0.9174291
0.3226292  		  0.9174741
0.3226461  		  0.9284374
0.3226630  		  0.9333804
0.3226799  		  0.9364866
0.3226968  		  0.9383683
0.3227137  		  0.9316785
0.3227306  		  0.9304990
0.3227475  		  0.9323808
0.3227644  		  0.9342625
0.3227813  		  0.9349197
0.3227982  		  0.9361892
0.3228151  		  0.9313362
0.3228320  		  0.9270955
0.3228489  		  0.9234670
0.3228658  		  0.9222875
0.3228827  		  0.9217202
0.3228996  		  0.9327857
0.3229165  		  0.9316062
0.3229334  		  0.9353246
0.3229503  		  0.9347574
0.3229672  		  0.9335779
0.3229841  		  0.9311739
0.3230010  		  0.9330557
0.3230179  		  0.9392231
0.3230348  		  0.9411049
0.3230517  		  0.9350274
0.3230686  		  0.9362969
0.3230855  		  0.9387909
0.3231024  		  0.9406727
0.3231193  		  0.9401055
0.3231362  		  0.9377015
0.3231531  		  0.9371343
0.3231700  		  0.9310569
0.3231869  		  0.9304897
0.3232038  		  0.9196163
0.3232207  		  0.9196613
0.3232376  		  0.9209309
0.3232545  		  0.9251596
0.3232714  		  0.9270413
0.3232883  		  0.9283109
0.3233052  		  0.9252947
0.3233221  		  0.9296254
0.3233390  		  0.9296705
0.3233559  		  0.9340012
0.3233728  		  0.9358830
0.3233897  		  0.9389893
0.3234066  		  0.9378099
0.3234235  		  0.9366304
0.3234404  		  0.9360632
0.3234573  		  0.9385573
0.3234742  		  0.9392146
0.3234911  		  0.9386474
0.3235080  		  0.9295088
0.3235249  		  0.9258804
0.3235418  		  0.9247010
0.3235587  		  0.9271950
0.3235756  		  0.9303013
0.3235925  		  0.9364688
0.3236094  		  0.9328404
0.3236263  		  0.9304365
0.3236432  		  0.9261959
0.3236601  		  0.9280777
0.3236770  		  0.9379187
0.3236939  		  0.9404127
0.3237108  		  0.9429068
0.3237277  		  0.9423397
0.3237446  		  0.9417725
0.3237615  		  0.9424298
0.3237784  		  0.9443117
0.3237953  		  0.9437445
0.3238122  		  0.9450141
0.3238291  		  0.9444469
0.3238460  		  0.9426553
0.3238629  		  0.9402514
0.3238798  		  0.9390720
0.3238967  		  0.9385049
0.3239136  		  0.9391622
0.3239305  		  0.9410441
0.3239474  		  0.9404769
0.3239643  		  0.9405221
0.3239812  		  0.9411794
0.3239981  		  0.9418368
0.3240150  		  0.9406574
0.3240319  		  0.9407025
0.3240488  		  0.9395232
0.3240657  		  0.9426295
0.3240826  		  0.9426746
0.3240995  		  0.9421075
0.3241164  		  0.9409281
0.3241333  		  0.9409733
0.3241502  		  0.9453041
0.3241671  		  0.9422880
0.3241840  		  0.9417209
0.3242009  		  0.9448273
0.3242178  		  0.9418112
0.3242347  		  0.9418563
0.3242516  		  0.9419015
0.3242685  		  0.9413344
0.3242854  		  0.9419918
0.3243023  		  0.9408124
0.3243192  		  0.9365719
0.3243361  		  0.9262088
0.3243530  		  0.9245193
0.3243699  		  0.9257889
0.3243868  		  0.9318545
0.3244037  		  0.9337364
0.3244206  		  0.9350061
0.3244375  		  0.9289288
0.3244544  		  0.9277494
0.3244713  		  0.9314681
0.3244882  		  0.9339622
0.3245051  		  0.9358441
0.3245220  		  0.9371138
0.3245389  		  0.9396079
0.3245558  		  0.9378164
0.3245727  		  0.9366371
0.3245896  		  0.9323965
0.3246065  		  0.9251968
0.3246234  		  0.9166706
0.3246403  		  0.9173280
0.3246572  		  0.9265569
0.3246741  		  0.9283367
0.3246910  		  0.9186881
0.3247079  		  0.8894475
0.3247248  		  0.8894927
0.3247417  		  0.9065787
0.3247586  		  0.9121341
0.3247755  		  0.9268732
0.3247924  		  0.9317143
0.3248093  		  0.9299228
0.3248262  		  0.9270088
0.3248431  		  0.9312377
0.3248600  		  0.9367931
0.3248769  		  0.9362261
0.3248938  		  0.9393325
0.3249107  		  0.9320308
0.3249276  		  0.9308515
0.3249445  		  0.9364069
0.3249614  		  0.9315542
0.3249783  		  0.9249668
0.3249952  		  0.9243997
0.3250121  		  0.9298531
0.3250290  		  0.9329596
0.3250459  		  0.9385150
0.3250628  		  0.9348868
0.3250797  		  0.9264626
0.3250966  		  0.9234466
0.3251135  		  0.9271653
0.3251304  		  0.9393534
0.3251473  		  0.9418476
0.3251642  		  0.9394439
0.3251811  		  0.9358157
0.3251980  		  0.9340242
0.3252149  		  0.9359062
0.3252318  		  0.9377882
0.3252487  		  0.9402824
0.3252656  		  0.9409399
0.3252825  		  0.9409851
0.3252994  		  0.9428671
0.3253163  		  0.9392389
0.3253332  		  0.9386719
0.3253501  		  0.9399417
0.3253670  		  0.9381502
0.3253839  		  0.9381955
0.3254008  		  0.9388530
0.3254177  		  0.9388982
0.3254346  		  0.9286374
0.3254515  		  0.9139888
0.3254684  		  0.9109728
0.3254853  		  0.9116304
0.3255022  		  0.9159614
0.3255191  		  0.9282515
0.3255360  		  0.9246233
0.3255529  		  0.9160972
0.3255698  		  0.9081833
0.3255867  		  0.9088408
0.3256036  		  0.9266412
0.3256205  		  0.9351559
0.3256374  		  0.9352012
0.3256543  		  0.9346342
0.3256712  		  0.9334550
0.3256881  		  0.9274799
0.3257050  		  0.9275252
0.3257219  		  0.9214481
0.3257388  		  0.9184322
0.3257557  		  0.9184775
0.3257726  		  0.9246452
0.3257895  		  0.9240783
0.3258064  		  0.8930012
0.3258233  		  0.8924342
0.3258402  		  0.9046224
0.3258571  		  0.9211983
0.3258740  		  0.9224681
0.3258909  		  0.9286359
0.3259078  		  0.9299057
0.3259247  		  0.9299510
0.3259416  		  0.9293841
0.3259585  		  0.9317764
0.3259754  		  0.9416176
0.3259923  		  0.9416630
0.3260092  		  0.9435450
0.3260261  		  0.9448149
0.3260430  		  0.9399622
0.3260599  		  0.9363341
0.3260768  		  0.9388284
0.3260937  		  0.9437717
0.3261106  		  0.9444293
0.3261275  		  0.9456991
0.3261444  		  0.9463567
0.3261613  		  0.9396674
0.3261782  		  0.9372638
0.3261951  		  0.9373091
0.3262120  		  0.9416402
0.3262289  		  0.9453590
0.3262458  		  0.9423431
0.3262627  		  0.9381028
0.3262796  		  0.9393726
0.3262965  		  0.9443160
0.3263134  		  0.9455858
0.3263303  		  0.9462434
0.3263472  		  0.9462888
0.3263641  		  0.9493954
0.3263810  		  0.9506653
0.3263979  		  0.9500984
0.3264148  		  0.9483070
0.3264317  		  0.9465157
0.3264486  		  0.9453366
0.3264655  		  0.9441575
0.3264824  		  0.9429784
0.3264993  		  0.9424115
0.3265162  		  0.9455181
0.3265331  		  0.9431145
0.3265500  		  0.9358130
0.3265669  		  0.9358584
0.3265838  		  0.9408017
0.3266007  		  0.9420716
0.3266176  		  0.9408925
0.3266345  		  0.9409379
0.3266514  		  0.9428201
0.3266683  		  0.9404165
0.3266852  		  0.9410741
0.3267021  		  0.9411195
0.3267190  		  0.9448384
0.3267359  		  0.9430471
0.3267528  		  0.9449293
0.3267697  		  0.9474237
0.3267866  		  0.9480813
0.3268035  		  0.9444533
0.3268204  		  0.9457232
0.3268373  		  0.9451564
0.3268542  		  0.9476508
0.3268711  		  0.9476962
0.3268880  		  0.9459049
0.3269049  		  0.9447258
0.3269218  		  0.9386488
0.3269387  		  0.9380820
0.3269556  		  0.9369029
0.3269725  		  0.9375606
0.3269894  		  0.9425040
0.3270063  		  0.9425495
0.3270232  		  0.9407582
0.3270401  		  0.9401914
0.3270570  		  0.9463593
0.3270739  		  0.9476292
0.3270908  		  0.9488992
0.3271077  		  0.9489446
0.3271246  		  0.9508268
0.3271415  		  0.9508723
0.3271584  		  0.9490810
0.3271753  		  0.9497387
0.3271922  		  0.9497841
0.3272091  		  0.9504419
0.3272260  		  0.9523241
0.3272429  		  0.9511450
0.3272598  		  0.9481293
0.3272767  		  0.9487870
0.3272936  		  0.9506692
0.3273105  		  0.9501024
0.3273274  		  0.9489234
0.3273443  		  0.9452954
0.3273612  		  0.9453409
0.3273781  		  0.9466109
0.3273950  		  0.9466564
0.3274119  		  0.9448651
0.3274288  		  0.9491963
0.3274457  		  0.9504663
0.3274626  		  0.9511240
0.3274795  		  0.9517818
0.3274964  		  0.9499905
0.3275133  		  0.9488115
0.3275302  		  0.9494693
0.3275471  		  0.9403311
0.3275640  		  0.9409889
0.3275809  		  0.9502180
0.3275978  		  0.9496513
0.3276147  		  0.9490846
0.3276316  		  0.9509668
0.3276485  		  0.9504001
0.3276654  		  0.9522823
0.3276823  		  0.9529401
0.3276992  		  0.9523734
0.3277161  		  0.9518066
0.3277330  		  0.9487909
0.3277499  		  0.9494487
0.3277668  		  0.9507187
0.3277837  		  0.9513765
0.3278006  		  0.9520343
0.3278175  		  0.9514676
0.3278344  		  0.9478396
0.3278513  		  0.9478852
0.3278682  		  0.9497674
0.3278851  		  0.9498130
0.3279020  		  0.9498585
0.3279189  		  0.9505163
0.3279358  		  0.9505618
0.3279527  		  0.9426482
0.3279696  		  0.9426937
0.3279865  		  0.9506985
0.3280034  		  0.9489073
0.3280203  		  0.9483406
0.3280372  		  0.9489984
0.3280541  		  0.9490440
0.3280710  		  0.9497018
0.3280879  		  0.9472983
0.3281048  		  0.9467317
0.3281217  		  0.9358589
0.3281386  		  0.9322310
0.3281555  		  0.9298275
0.3281724  		  0.9383425
0.3281893  		  0.9377758
0.3282062  		  0.9378214
0.3282231  		  0.9384792
0.3282400  		  0.9385248
0.3282569  		  0.9331622
0.3282738  		  0.9325956
0.3282907  		  0.9404983
0.3283076  		  0.9466663
0.3283245  		  0.9467119
0.3283414  		  0.9485942
0.3283583  		  0.9498643
0.3283752  		  0.9492977
0.3283921  		  0.9481188
0.3284090  		  0.9487766
0.3284259  		  0.9451487
0.3284428  		  0.9445821
0.3284597  		  0.9440154
0.3284766  		  0.9471223
0.3284935  		  0.9453311
0.3285104  		  0.9447645
0.3285273  		  0.9454224
0.3285442  		  0.9430190
0.3285611  		  0.9455136
0.3285780  		  0.9467837
0.3285949  		  0.9425436
0.3286118  		  0.9425892
0.3286287  		  0.9444716
0.3286456  		  0.9420682
0.3286625  		  0.9433383
0.3286794  		  0.9458329
0.3286963  		  0.9501643
0.3287132  		  0.9520466
0.3287301  		  0.9520923
0.3287470  		  0.9509134
0.3287639  		  0.9485101
0.3287808  		  0.9448822
0.3287977  		  0.9443156
0.3288146  		  0.9510960
0.3288315  		  0.9523661
0.3288484  		  0.9499628
0.3288653  		  0.9500084
0.3288822  		  0.9506663
0.3288991  		  0.9507120
0.3289160  		  0.9489209
0.3289329  		  0.9459053
0.3289498  		  0.9428897
0.3289667  		  0.9423231
0.3289836  		  0.9345117
0.3290005  		  0.9296594
0.3290174  		  0.9297050
0.3290343  		  0.9321997
0.3290512  		  0.9353066
0.3290681  		  0.9347400
0.3290850  		  0.9384591
0.3291019  		  0.9396273
0.3291188  		  0.9402852
0.3291357  		  0.9403309
0.3291526  		  0.9397643
0.3291695  		  0.9416467
0.3291864  		  0.9404679
0.3292033  		  0.9399013
0.3292202  		  0.9436205
0.3292371  		  0.9430539
0.3292540  		  0.9291200
0.3292709  		  0.9218188
0.3292878  		  0.9212522
0.3293047  		  0.9176245
0.3293216  		  0.9170579
0.3293385  		  0.9152669
0.3293554  		  0.9134758
0.3293723  		  0.9130113
0.3293892  		  0.8940775
0.3294061  		  0.8845742
0.3294230  		  0.8846199
0.3294399  		  0.8894187
0.3294568  		  0.8930358
0.3294737  		  0.9065509
0.3294906  		  0.9266987
0.3295075  		  0.9310301
0.3295244  		  0.9329126
0.3295413  		  0.9317338
0.3295582  		  0.9323918
0.3295751  		  0.9342742
0.3295920  		  0.9355444
0.3296089  		  0.9398759
0.3296258  		  0.9465543
0.3296427  		  0.9459877
0.3296596  		  0.9387886
0.3296765  		  0.9308751
0.3296934  		  0.9303086
0.3297103  		  0.9285176
0.3297272  		  0.9291756
0.3297441  		  0.9310581
0.3297610  		  0.9347773
0.3297779  		  0.9384965
0.3297948  		  0.9318076
0.3298117  		  0.9287921
0.3298286  		  0.9282256
0.3298455  		  0.9325571
0.3298624  		  0.9344396
0.3298793  		  0.9375466
0.3298962  		  0.9448372
0.3299131  		  0.9491687
0.3299300  		  0.9461533
0.3299469  		  0.9461990
0.3299638  		  0.9486938
0.3299807  		  0.9481273
0.3299976  		  0.9500098
0.3300145  		  0.9506678
0.3300314  		  0.9519381
0.3300483  		  0.9519839
0.3300652  		  0.9520296
0.3300821  		  0.9502387
0.3300990  		  0.9484477
0.3301159  		  0.9472690
0.3301328  		  0.9436414
0.3301497  		  0.9436871
0.3301666  		  0.9455697
0.3301835  		  0.9450032
0.3302004  		  0.9438245
0.3302173  		  0.9329520
0.3302342  		  0.9250386
0.3302511  		  0.9195742
0.3302680  		  0.9142118
0.3302849  		  0.9148699
0.3303018  		  0.9252218
0.3303187  		  0.9350635
0.3303356  		  0.9320481
0.3303525  		  0.9253592
0.3303694  		  0.9192826
0.3303863  		  0.9211651
0.3304032  		  0.9316191
0.3304201  		  0.9347262
0.3304370  		  0.9372210
0.3304539  		  0.9445117
0.3304708  		  0.9470065
0.3304877  		  0.9452156
0.3305046  		  0.9440369
0.3305215  		  0.9411236
0.3305384  		  0.9264755
0.3305553  		  0.9149907
0.3305722  		  0.9144243
0.3305891  		  0.9253885
0.3306060  		  0.9284956
0.3306229  		  0.9316027
0.3306398  		  0.9194036
0.3306567  		  0.9140413
0.3306736  		  0.9030668
0.3306905  		  0.8982146
0.3307074  		  0.9007095
0.3307243  		  0.9275921
0.3307412  		  0.9398828
0.3307581  		  0.9429899
0.3307750  		  0.9411990
0.3307919  		  0.9418571
0.3308088  		  0.9431275
0.3308257  		  0.9436836
0.3308426  		  0.9431172
0.3308595  		  0.9468365
0.3308764  		  0.9530048
0.3308933  		  0.9536629
0.3309102  		  0.9530966
0.3309271  		  0.9488567
0.3309440  		  0.9464536
0.3309609  		  0.9410914
0.3309778  		  0.9405250
0.3309947  		  0.9405709
0.3310116  		  0.9466372
0.3310285  		  0.9485198
0.3310454  		  0.9522392
0.3310623  		  0.9504483
0.3310792  		  0.9486575
0.3310961  		  0.9439074
0.3311130  		  0.9396676
0.3311299  		  0.9397135
0.3311468  		  0.9482288
0.3311637  		  0.9550094
0.3311806  		  0.9556676
0.3311975  		  0.9557135
0.3312144  		  0.9539226
0.3312313  		  0.9521318
0.3312482  		  0.9521777
0.3312651  		  0.9528359
0.3312820  		  0.9541063
0.3312989  		  0.9547645
0.3313158  		  0.9468512
0.3313327  		  0.9445502
0.3313496  		  0.9463308
0.3313665  		  0.9561726
0.3313834  		  0.9543818
0.3314003  		  0.9532033
0.3314172  		  0.9532492
0.3314341  		  0.9545196
0.3314510  		  0.9545656
0.3314679  		  0.9533870
0.3314848  		  0.9522085
0.3315017  		  0.9516422
0.3315186  		  0.9450555
0.3315355  		  0.9346932
0.3315524  		  0.9341269
0.3315693  		  0.9372341
0.3315862  		  0.9446270
0.3316031  		  0.9488566
0.3316200  		  0.9513516
0.3316369  		  0.9495608
0.3316538  		  0.9465455
0.3316707  		  0.9448568
0.3316876  		  0.9436783
0.3317045  		  0.9455610
0.3317214  		  0.9461171
0.3317383  		  0.9528978
0.3317552  		  0.9547805
0.3317721  		  0.9536020
0.3317890  		  0.9524235
0.3318059  		  0.9487960
0.3318228  		  0.9409848
0.3318397  		  0.9373573
0.3318566  		  0.9374033
0.3318735  		  0.9398983
0.3318904  		  0.9417810
0.3319073  		  0.9424392
0.3319242  		  0.9326893
0.3319411  		  0.9284495
0.3319580  		  0.9139037
0.3319749  		  0.8888275
0.3319918  		  0.8888735
0.3320087  		  0.8943516
0.3320256  		  0.9250061
0.3320425  		  0.9317868
0.3320594  		  0.9324450
0.3320763  		  0.9318788
0.3320932  		  0.9294758
0.3321101  		  0.9270728
0.3321270  		  0.9283433
0.3321439  		  0.9296138
0.3321608  		  0.9400680
0.3321777  		  0.9468487
0.3321946  		  0.9486294
0.3322115  		  0.9492877
0.3322284  		  0.9469868
0.3322453  		  0.9445838
0.3322622  		  0.9305482
0.3322791  		  0.9202881
0.3322960  		  0.9160484
0.3323129  		  0.9167067
0.3323298  		  0.9210385
0.3323467  		  0.9301661
0.3323636  		  0.9308244
0.3323805  		  0.9211766
0.3323974  		  0.9163247
0.3324143  		  0.8998401
0.3324312  		  0.8961812
0.3324481  		  0.8999322
0.3324650  		  0.9341619
0.3324819  		  0.9403304
0.3324988  		  0.9428255
0.3325157  		  0.9434838
0.3325326  		  0.9416931
0.3325495  		  0.9405146
0.3325664  		  0.9387240
0.3325833  		  0.9406068
0.3326002  		  0.9467753
0.3326171  		  0.9522295
0.3326340  		  0.9480919
0.3326509  		  0.9463012
0.3326678  		  0.9463473
0.3326847  		  0.9511893
0.3327016  		  0.9470517
0.3327185  		  0.9354651
0.3327354  		  0.9336745
0.3327523  		  0.9373940
0.3327692  		  0.9411136
0.3327861  		  0.9423842
0.3328030  		  0.9418180
0.3328199  		  0.9369661
0.3328368  		  0.9333388
0.3328537  		  0.9157318
0.3328706  		  0.8905889
0.3328875  		  0.8906350
0.3329044  		  0.9048497
0.3329213  		  0.9214264
0.3329382  		  0.9256562
0.3329551  		  0.9263145
0.3329720  		  0.9160545
0.3329889  		  0.9118149
0.3330058  		  0.8991059
0.3330227  		  0.8950779
0.3330396  		  0.8964821
0.3330565  		  0.9210810
0.3330734  		  0.9345965
0.3330903  		  0.9340304
0.3331072  		  0.9322398
0.3331241  		  0.9292247
0.3331410  		  0.9274340
0.3331579  		  0.9098271
0.3331748  		  0.8907400
0.3331917  		  0.8887491
0.3332086  		  0.8908322
0.3332255  		  0.8915574
0.3332424  		  0.8936406
0.3332593  		  0.8970818
0.3332762  		  0.8835476
0.3332931  		  0.8727296
0.3333150  		  0.8240816
0.3333300  		  0.8011479
0.3333450  		  0.8011479
0.3333600  		  0.8470153
0.3333750  		  0.8748765
0.3333900  		  0.8837037
0.3334050  		  0.8972839
0.3334200  		  0.8979629
0.3334350  		  0.8925308
0.3334500  		  0.8911728
0.3334650  		  0.8911728
0.3334800  		  0.8904938
0.3334950  		  0.8918518
0.3335100  		  0.9121428
0.3335250  		  0.9291836
0.3335400  		  0.9310204
0.3335550  		  0.9340816
0.3335700  		  0.9365306
0.3335850  		  0.9365306
0.3336000  		  0.9353061
0.3336150  		  0.9207142
0.3336300  		  0.8972839
0.3336450  		  0.8959259
0.3336600  		  0.9005102
0.3336750  		  0.9121428
0.3336900  		  0.9145918
0.3337050  		  0.9237755
0.3337200  		  0.9304081
0.3337350  		  0.9267346
0.3337500  		  0.9243877
0.3337650  		  0.9127551
0.3337800  		  0.8932098
0.3337950  		  0.8925308
0.3338100  		  0.8959259
0.3338250  		  0.9237755
0.3338400  		  0.9365306
0.3338550  		  0.9395918
0.3338700  		  0.9432653
0.3338850  		  0.9451020
0.3339000  		  0.9438775
0.3339150  		  0.9420408
0.3339300  		  0.9377551
0.3339450  		  0.9371428
0.3339600  		  0.9383673
0.3339750  		  0.9463265
0.3339900  		  0.9535714
0.3340050  		  0.9523469
0.3340200  		  0.9487755
0.3340350  		  0.9481632
0.3340500  		  0.9523469
0.3340650  		  0.9535714
0.3340800  		  0.9498979
0.3340950  		  0.9426530
0.3341100  		  0.9420408
0.3341250  		  0.9438775
0.3341400  		  0.9457142
0.3341550  		  0.9457142
0.3341700  		  0.9469387
0.3341850  		  0.9457142
0.3342000  		  0.9444897
0.3342150  		  0.9408163
0.3342300  		  0.9297959
0.3342450  		  0.9041836
0.3342600  		  0.8972839
0.3342750  		  0.8972839
0.3342900  		  0.9145918
0.3343050  		  0.9255102
0.3343200  		  0.9316326
0.3343350  		  0.9371428
0.3343500  		  0.9322448
0.3343650  		  0.9225510
0.3343800  		  0.9182653
0.3343950  		  0.9201020
0.3344100  		  0.9267346
0.3344250  		  0.9291836
0.3344400  		  0.9383673
0.3344550  		  0.9487755
0.3344700  		  0.9511224
0.3344850  		  0.9535714
0.3345000  		  0.9523469
0.3345150  		  0.9511224
0.3345300  		  0.9493877
0.3345450  		  0.9451020
0.3345600  		  0.9334693
0.3345750  		  0.9297959
0.3345900  		  0.9291836
0.3346050  		  0.9310204
0.3346200  		  0.9346938
0.3346350  		  0.9371428
0.3346500  		  0.9389795
0.3346650  		  0.9353061
0.3346800  		  0.9310204
0.3346950  		  0.9231632
0.3347100  		  0.9072448
0.3347250  		  0.8959259
0.3347400  		  0.8959259
0.3347550  		  0.9035714
0.3347700  		  0.9279591
0.3347850  		  0.9395918
0.3348000  		  0.9420408
0.3348150  		  0.9451020
0.3348300  		  0.9481632
0.3348450  		  0.9469387
0.3348600  		  0.9457142
0.3348750  		  0.9457142
0.3348900  		  0.9438775
0.3349050  		  0.9432653
0.3349200  		  0.9469387
0.3349350  		  0.9547959
0.3349500  		  0.9572448
0.3349650  		  0.9590816
0.3349800  		  0.9603061
0.3349950  		  0.9603061
0.3350100  		  0.9578571
0.3350250  		  0.9547959
0.3350400  		  0.9493877
0.3350550  		  0.9469387
0.3350700  		  0.9463265
0.3350850  		  0.9493877
0.3351000  		  0.9529591
0.3351150  		  0.9560204
0.3351300  		  0.9566326
0.3351450  		  0.9554081
0.3351600  		  0.9535714
0.3351750  		  0.9523469
0.3351900  		  0.9457142
0.3352050  		  0.9408163
0.3352200  		  0.9414285
0.3352350  		  0.9481632
0.3352500  		  0.9535714
0.3352650  		  0.9578571
0.3352800  		  0.9560204
0.3352950  		  0.9566326
0.3353100  		  0.9603061
0.3353250  		  0.9603061
0.3353400  		  0.9603061
0.3353550  		  0.9590816
0.3353700  		  0.9590816
0.3353850  		  0.9590816
0.3354000  		  0.9603061
0.3354150  		  0.9603061
0.3354300  		  0.9566326
0.3354450  		  0.9505102
0.3354600  		  0.9511224
0.3354750  		  0.9566326
0.3354900  		  0.9621428
0.3355050  		  0.9615306
0.3355200  		  0.9590816
0.3355350  		  0.9566326
0.3355500  		  0.9572448
0.3355650  		  0.9596938
0.3355800  		  0.9596938
0.3355950  		  0.9609183
0.3356100  		  0.9615306
0.3356250  		  0.9615306
0.3356400  		  0.9596938
0.3356550  		  0.9572448
0.3356700  		  0.9523469
0.3356850  		  0.9469387
0.3357000  		  0.9451020
0.3357150  		  0.9457142
0.3357300  		  0.9523469
0.3357450  		  0.9572448
0.3357600  		  0.9590816
0.3357750  		  0.9578571
0.3357900  		  0.9566326
0.3358050  		  0.9535714
0.3358200  		  0.9529591
0.3358350  		  0.9517346
0.3358500  		  0.9505102
0.3358650  		  0.9505102
0.3358800  		  0.9523469
0.3358950  		  0.9578571
0.3359100  		  0.9590816
0.3359250  		  0.9615306
0.3359400  		  0.9609183
0.3359550  		  0.9590816
0.3359700  		  0.9584693
0.3359850  		  0.9572448
0.3360000  		  0.9529591
0.3360150  		  0.9475510
0.3360300  		  0.9432653
0.3360450  		  0.9426530
0.3360600  		  0.9438775
0.3360750  		  0.9444897
0.3360900  		  0.9451020
0.3361050  		  0.9469387
0.3361200  		  0.9414285
0.3361350  		  0.9297959
0.3361500  		  0.9213265
0.3361650  		  0.9176530
0.3361800  		  0.8998979
0.3361950  		  0.8966049
0.3362100  		  0.8979629
0.3362250  		  0.9261224
0.3362400  		  0.9377551
0.3362550  		  0.9420408
0.3362700  		  0.9426530
0.3362850  		  0.9389795
0.3363000  		  0.9359183
0.3363150  		  0.9359183
0.3363300  		  0.9395918
0.3363450  		  0.9457142
0.3363600  		  0.9457142
0.3363750  		  0.9469387
0.3363900  		  0.9493877
0.3364050  		  0.9535714
0.3364200  		  0.9554081
0.3364350  		  0.9547959
0.3364500  		  0.9529591
0.3364650  		  0.9517346
0.3364800  		  0.9481632
0.3364950  		  0.9438775
0.3365100  		  0.9328571
0.3365250  		  0.9213265
0.3365400  		  0.9213265
0.3365550  		  0.9316326
0.3365700  		  0.9377551
0.3365850  		  0.9395918
0.3366000  		  0.9457142
0.3366150  		  0.9451020
0.3366300  		  0.9402040
0.3366450  		  0.9371428
0.3366600  		  0.9371428
0.3366750  		  0.9402040
0.3366900  		  0.9420408
0.3367050  		  0.9426530
0.3367200  		  0.9469387
0.3367350  		  0.9541836
0.3367500  		  0.9578571
0.3367650  		  0.9590816
0.3367800  		  0.9578571
0.3367950  		  0.9572448
0.3368100  		  0.9572448
0.3368250  		  0.9578571
0.3368400  		  0.9590816
0.3368550  		  0.9596938
0.3368700  		  0.9596938
0.3368850  		  0.9603061
0.3369000  		  0.9609183
0.3369150  		  0.9609183
0.3369300  		  0.9603061
0.3369450  		  0.9603061
0.3369600  		  0.9584693
0.3369750  		  0.9603061
0.3369900  		  0.9590816
0.3370050  		  0.9572448
0.3370200  		  0.9554081
0.3370350  		  0.9560204
0.3370500  		  0.9529591
0.3370650  		  0.9547959
0.3370800  		  0.9529591
0.3370950  		  0.9547959
0.3371100  		  0.9554081
0.3371250  		  0.9487755
0.3371400  		  0.9414285
0.3371550  		  0.9377551
0.3371700  		  0.9377551
0.3371850  		  0.9340816
0.3372000  		  0.9328571
0.3372150  		  0.9328571
0.3372300  		  0.9395918
0.3372450  		  0.9451020
0.3372600  		  0.9505102
0.3372750  		  0.9505102
0.3372900  		  0.9487755
0.3373050  		  0.9463265
0.3373200  		  0.9451020
0.3373350  		  0.9463265
0.3373500  		  0.9469387
0.3373650  		  0.9469387
0.3373800  		  0.9481632
0.3373950  		  0.9517346
0.3374100  		  0.9547959
0.3374250  		  0.9554081
0.3374400  		  0.9566326
0.3374550  		  0.9560204
0.3374700  		  0.9487755
0.3374850  		  0.9371428
0.3375000  		  0.9359183
0.3375150  		  0.9383673
0.3375300  		  0.9359183
0.3375450  		  0.9310204
0.3375600  		  0.9297959
0.3375750  		  0.9340816
0.3375900  		  0.9316326
0.3376050  		  0.9304081
0.3376200  		  0.9304081
0.3376350  		  0.9273469
0.3376500  		  0.9084693
0.3376650  		  0.9041836
0.3376800  		  0.9041836
0.3376950  		  0.9188775
0.3377100  		  0.9139795
0.3377250  		  0.9121428
0.3377400  		  0.9127551
0.3377550  		  0.9297959
0.3377700  		  0.9420408
0.3377850  		  0.9438775
0.3378000  		  0.9463265
0.3378150  		  0.9511224
0.3378300  		  0.9511224
0.3378450  		  0.9511224
0.3378600  		  0.9505102
0.3378750  		  0.9529591
0.3378900  		  0.9523469
0.3379050  		  0.9523469
0.3379200  		  0.9529591
0.3379350  		  0.9560204
0.3379500  		  0.9603061
0.3379650  		  0.9609183
0.3379800  		  0.9596938
0.3379950  		  0.9566326
0.3380100  		  0.9541836
0.3380250  		  0.9547959
0.3380400  		  0.9572448
0.3380550  		  0.9584693
0.3380700  		  0.9554081
0.3380850  		  0.9554081
0.3381000  		  0.9547959
0.3381150  		  0.9541836
0.3381300  		  0.9535714
0.3381450  		  0.9529591
0.3381600  		  0.9578571
0.3381750  		  0.9535714
0.3381900  		  0.9505102
0.3382050  		  0.9505102
0.3382200  		  0.9554081
0.3382350  		  0.9547959
0.3382500  		  0.9505102
0.3382650  		  0.9511224
0.3382800  		  0.9517346
0.3382950  		  0.9572448
0.3383100  		  0.9615306
0.3383250  		  0.9615306
0.3383400  		  0.9621428
0.3383550  		  0.9633673
0.3383700  		  0.9639795
0.3383850  		  0.9645918
0.3384000  		  0.9652040
0.3384150  		  0.9658163
0.3384300  		  0.9664285
0.3384450  		  0.9664285
0.3384600  		  0.9670408
0.3384750  		  0.9670408
0.3384900  		  0.9670408
0.3385050  		  0.9664285
0.3385200  		  0.9658163
0.3385350  		  0.9658163
0.3385500  		  0.9658163
0.3385650  		  0.9658163
0.3385800  		  0.9658163
0.3385950  		  0.9633673
0.3386100  		  0.9603061
0.3386250  		  0.9627551
0.3386400  		  0.9633673
0.3386550  		  0.9621428
0.3386700  		  0.9603061
0.3386850  		  0.9609183
0.3387000  		  0.9596938
0.3387150  		  0.9578571
0.3387300  		  0.9578571
0.3387450  		  0.9566326
0.3387600  		  0.9578571
0.3387750  		  0.9566326
0.3387900  		  0.9517346
0.3388050  		  0.9517346
0.3388200  		  0.9523469
0.3388350  		  0.9560204
0.3388500  		  0.9609183
0.3388650  		  0.9615306
0.3388800  		  0.9615306
0.3388950  		  0.9627551
0.3389100  		  0.9627551
0.3389250  		  0.9633673
0.3389400  		  0.9639795
0.3389550  		  0.9645918
0.3389700  		  0.9639795
0.3389850  		  0.9627551
0.3390000  		  0.9627551
0.3390150  		  0.9633673
0.3390300  		  0.9621428
0.3390450  		  0.9621428
0.3390600  		  0.9639795
0.3390750  		  0.9645918
0.3390900  		  0.9639795
0.3391050  		  0.9627551
0.3391200  		  0.9621428
0.3391350  		  0.9590816
0.3391500  		  0.9487755
0.3391650  		  0.9487755
0.3391800  		  0.9493877
0.3391950  		  0.9541836
0.3392100  		  0.9560204
0.3392250  		  0.9547959
0.3392400  		  0.9481632
0.3392550  		  0.9481632
0.3392700  		  0.9554081
0.3392850  		  0.9572448
0.3393000  		  0.9578571
0.3393150  		  0.9609183
0.3393300  		  0.9609183
0.3393450  		  0.9590816
0.3393600  		  0.9584693
0.3393750  		  0.9572448
0.3393900  		  0.9621428
0.3394050  		  0.9633673
0.3394200  		  0.9639795
0.3394350  		  0.9645918
0.3394500  		  0.9664285
0.3394650  		  0.9676530
0.3394800  		  0.9676530
0.3394950  		  0.9658163
0.3395100  		  0.9652040
0.3395250  		  0.9664285
0.3395400  		  0.9658163
0.3395550  		  0.9639795
0.3395700  		  0.9639795
0.3395850  		  0.9664285
0.3396000  		  0.9682653
0.3396150  		  0.9676530
0.3396300  		  0.9676530
0.3396450  		  0.9688775
0.3396600  		  0.9682653
0.3396750  		  0.9670408
0.3396900  		  0.9652040
0.3397050  		  0.9639795
0.3397200  		  0.9652040
0.3397350  		  0.9670408
0.3397500  		  0.9670408
0.3397650  		  0.9664285
0.3397800  		  0.9639795
0.3397950  		  0.9652040
0.3398100  		  0.9688775
0.3398250  		  0.9682653
0.3398400  		  0.9676530
0.3398550  		  0.9676530
0.3398700  		  0.9682653
0.3398850  		  0.9676530
0.3399000  		  0.9664285
0.3399150  		  0.9645918
0.3399300  		  0.9645918
0.3399450  		  0.9676530
0.3399600  		  0.9627551
0.3399750  		  0.9578571
0.3399900  		  0.9590816
0.3400050  		  0.9658163
0.3400200  		  0.9688775
0.3400350  		  0.9688775
0.3400500  		  0.9676530
0.3400650  		  0.9633673
0.3400800  		  0.9664285
0.3400950  		  0.9676530
0.3401100  		  0.9682653
0.3401250  		  0.9688775
0.3401400  		  0.9701020
0.3401550  		  0.9707142
0.3401700  		  0.9701020
0.3401850  		  0.9694897
0.3402000  		  0.9701020
0.3402150  		  0.9688775
0.3402300  		  0.9682653
0.3402450  		  0.9645918
0.3402600  		  0.9621428
0.3402750  		  0.9603061
0.3402900  		  0.9664285
0.3403050  		  0.9682653
0.3403200  		  0.9688775
0.3403350  		  0.9682653
0.3403500  		  0.9664285
0.3403650  		  0.9664285
0.3403800  		  0.9658163
0.3403950  		  0.9652040
0.3404100  		  0.9652040
0.3404250  		  0.9670408
0.3404400  		  0.9688775
0.3404550  		  0.9688775
0.3404700  		  0.9688775
0.3404850  		  0.9694897
0.3405000  		  0.9688775
0.3405150  		  0.9688775
0.3405300  		  0.9682653
0.3405450  		  0.9682653
0.3405600  		  0.9670408
0.3405750  		  0.9670408
0.3405900  		  0.9676530
0.3406050  		  0.9670408
0.3406200  		  0.9682653
0.3406350  		  0.9688775
0.3406500  		  0.9664285
0.3406650  		  0.9670408
0.3406800  		  0.9658163
0.3406950  		  0.9664285
0.3407100  		  0.9658163
0.3407250  		  0.9633673
0.3407400  		  0.9596938
0.3407550  		  0.9584693
0.3407700  		  0.9578571
0.3407850  		  0.9590816
0.3408000  		  0.9603061
0.3408150  		  0.9615306
0.3408300  		  0.9615306
0.3408450  		  0.9621428
0.3408600  		  0.9627551
0.3408750  		  0.9584693
0.3408900  		  0.9572448
0.3409050  		  0.9572448
0.3409200  		  0.9590816
0.3409350  		  0.9603061
0.3409500  		  0.9609183
0.3409650  		  0.9615306
0.3409800  		  0.9603061
0.3409950  		  0.9609183
0.3410100  		  0.9633673
0.3410250  		  0.9639795
0.3410400  		  0.9652040
0.3410550  		  0.9658163
0.3410700  		  0.9664285
0.3410850  		  0.9664285
0.3411000  		  0.9652040
0.3411150  		  0.9633673
0.3411300  		  0.9603061
0.3411450  		  0.9621428
0.3411600  		  0.9639795
0.3411750  		  0.9676530
0.3411900  		  0.9676530
0.3412050  		  0.9664285
0.3412200  		  0.9658163
0.3412350  		  0.9639795
0.3412500  		  0.9633673
0.3412650  		  0.9652040
0.3412800  		  0.9664285
0.3412950  		  0.9639795
0.3413100  		  0.9603061
0.3413250  		  0.9584693
0.3413400  		  0.9584693
0.3413550  		  0.9584693
0.3413700  		  0.9609183
0.3413850  		  0.9627551
0.3414000  		  0.9639795
0.3414150  		  0.9645918
0.3414300  		  0.9639795
0.3414450  		  0.9639795
0.3414600  		  0.9652040
0.3414750  		  0.9658163
0.3414900  		  0.9664285
0.3415050  		  0.9664285
0.3415200  		  0.9658163
0.3415350  		  0.9658163
0.3415500  		  0.9664285
0.3415650  		  0.9670408
0.3415800  		  0.9682653
0.3415950  		  0.9682653
0.3416100  		  0.9676530
0.3416250  		  0.9682653
0.3416400  		  0.9688775
0.3416550  		  0.9694897
0.3416700  		  0.9688775
0.3416850  		  0.9670408
0.3417000  		  0.9664285
0.3417150  		  0.9615306
0.3417300  		  0.9615306
0.3417450  		  0.9652040
0.3417600  		  0.9676530
0.3417750  		  0.9670408
0.3417900  		  0.9676530
0.3418050  		  0.9676530
0.3418200  		  0.9676530
0.3418350  		  0.9658163
0.3418500  		  0.9658163
0.3418650  		  0.9639795
0.3418800  		  0.9615306
0.3418950  		  0.9596938
0.3419100  		  0.9584693
0.3419250  		  0.9578571
0.3419400  		  0.9578571
0.3419550  		  0.9554081
0.3419700  		  0.9493877
0.3419850  		  0.9487755
0.3420000  		  0.9493877
0.3420150  		  0.9541836
0.3420300  		  0.9584693
0.3420450  		  0.9590816
0.3420600  		  0.9560204
0.3420750  		  0.9493877
0.3420900  		  0.9402040
0.3421050  		  0.9285714
0.3421200  		  0.9285714
0.3421350  		  0.9402040
0.3421500  		  0.9511224
0.3421650  		  0.9535714
0.3421800  		  0.9572448
0.3421950  		  0.9590816
0.3422100  		  0.9596938
0.3422250  		  0.9572448
0.3422400  		  0.9547959
0.3422550  		  0.9547959
0.3422700  		  0.9554081
0.3422850  		  0.9541836
0.3423000  		  0.9541836
0.3423150  		  0.9547959
0.3423300  		  0.9554081
0.3423450  		  0.9498979
0.3423600  		  0.9414285
0.3423750  		  0.9420408
0.3423900  		  0.9475510
0.3424050  		  0.9535714
0.3424200  		  0.9535714
0.3424350  		  0.9535714
0.3424500  		  0.9493877
0.3424650  		  0.9457142
0.3424800  		  0.9304081
0.3424950  		  0.8986419
0.3425100  		  0.8986419
0.3425250  		  0.9078571
0.3425400  		  0.9328571
0.3425550  		  0.9432653
0.3425700  		  0.9457142
0.3425850  		  0.9511224
0.3426000  		  0.9529591
0.3426150  		  0.9535714
0.3426300  		  0.9444897
0.3426450  		  0.9426530
0.3426600  		  0.9444897
0.3426750  		  0.9511224
0.3426900  		  0.9554081
0.3427050  		  0.9560204
0.3427200  		  0.9578571
0.3427350  		  0.9590816
0.3427500  		  0.9609183
0.3427650  		  0.9627551
0.3427800  		  0.9609183
0.3427950  		  0.9615306
0.3428100  		  0.9652040
0.3428250  		  0.9658163
0.3428400  		  0.9658163
0.3428550  		  0.9645918
0.3428700  		  0.9627551
0.3428850  		  0.9596938
0.3429000  		  0.9523469
0.3429150  		  0.9487755
0.3429300  		  0.9487755
0.3429450  		  0.9547959
0.3429600  		  0.9615306
0.3429750  		  0.9645918
0.3429900  		  0.9658163
0.3430050  		  0.9664285
0.3430200  		  0.9652040
0.3430350  		  0.9633673
0.3430500  		  0.9572448
0.3430650  		  0.9566326
0.3430800  		  0.9578571
0.3430950  		  0.9584693
0.3431100  		  0.9596938
0.3431250  		  0.9603061
0.3431400  		  0.9615306
0.3431550  		  0.9639795
0.3431700  		  0.9658163
0.3431850  		  0.9670408
0.3432000  		  0.9645918
0.3432150  		  0.9621428
0.3432300  		  0.9615306
0.3432450  		  0.9590816
0.3432600  		  0.9560204
0.3432750  		  0.9560204
0.3432900  		  0.9578571
0.3433050  		  0.9621428
0.3433200  		  0.9639795
0.3433350  		  0.9652040
0.3433500  		  0.9658163
0.3433650  		  0.9584693
0.3433800  		  0.9584693
0.3433950  		  0.9603061
0.3434100  		  0.9652040
0.3434250  		  0.9652040
0.3434400  		  0.9658163
0.3434550  		  0.9676530
0.3434700  		  0.9676530
0.3434850  		  0.9664285
0.3435000  		  0.9652040
0.3435150  		  0.9645918
0.3435300  		  0.9639795
0.3435450  		  0.9633673
0.3435600  		  0.9652040
0.3435750  		  0.9658163
0.3435900  		  0.9645918
0.3436050  		  0.9645918
0.3436200  		  0.9639795
0.3436350  		  0.9603061
0.3436500  		  0.9493877
0.3436650  		  0.9438775
0.3436800  		  0.9426530
0.3436950  		  0.9463265
0.3437100  		  0.9463265
0.3437250  		  0.9432653
0.3437400  		  0.9438775
0.3437550  		  0.9523469
0.3437700  		  0.9603061
0.3437850  		  0.9639795
0.3438000  		  0.9627551
0.3438150  		  0.9584693
0.3438300  		  0.9566326
0.3438450  		  0.9584693
0.3438600  		  0.9596938
0.3438750  		  0.9578571
0.3438900  		  0.9578571
0.3439050  		  0.9609183
0.3439200  		  0.9639795
0.3439350  		  0.9633673
0.3439500  		  0.9664285
0.3439650  		  0.9664285
0.3439800  		  0.9670408
0.3439950  		  0.9676530
0.3440100  		  0.9682653
0.3440250  		  0.9676530
0.3440400  		  0.9670408
0.3440550  		  0.9664285
0.3440700  		  0.9664285
0.3440850  		  0.9658163
0.3441000  		  0.9633673
0.3441150  		  0.9609183
0.3441300  		  0.9578571
0.3441450  		  0.9566326
0.3441600  		  0.9572448
0.3441750  		  0.9596938
0.3441900  		  0.9609183
0.3442050  		  0.9615306
0.3442200  		  0.9633673
0.3442350  		  0.9664285
0.3442500  		  0.9670408
0.3442650  		  0.9658163
0.3442800  		  0.9652040
0.3442950  		  0.9621428
0.3443100  		  0.9609183
0.3443250  		  0.9596938
0.3443400  		  0.9609183
0.3443550  		  0.9615306
0.3443700  		  0.9621428
0.3443850  		  0.9609183
0.3444000  		  0.9639795
0.3444150  		  0.9688775
0.3444300  		  0.9701020
0.3444450  		  0.9707142
0.3444600  		  0.9713265
0.3444750  		  0.9713265
0.3444900  		  0.9725510
0.3445050  		  0.9713265
0.3445200  		  0.9707142
0.3445350  		  0.9707142
0.3445500  		  0.9707142
0.3445650  		  0.9707142
0.3445800  		  0.9713265
0.3445950  		  0.9719387
0.3446100  		  0.9719387
0.3446250  		  0.9707142
0.3446400  		  0.9701020
0.3446550  		  0.9701020
0.3446700  		  0.9701020
0.3446850  		  0.9701020
0.3447000  		  0.9701020
0.3447150  		  0.9701020
0.3447300  		  0.9682653
0.3447450  		  0.9688775
0.3447600  		  0.9694897
0.3447750  		  0.9707142
0.3447900  		  0.9694897
0.3448050  		  0.9694897
0.3448200  		  0.9694897
0.3448350  		  0.9694897
0.3448500  		  0.9688775
0.3448650  		  0.9694897
0.3448800  		  0.9682653
0.3448950  		  0.9664285
0.3449100  		  0.9670408
0.3449250  		  0.9707142
0.3449400  		  0.9719387
0.3449550  		  0.9719387
0.3449700  		  0.9719387
0.3449850  		  0.9719387
0.3450000  		  0.9707142
0.3450150  		  0.9719387
0.3450300  		  0.9713265
0.3450450  		  0.9701020
0.3450600  		  0.9713265
0.3450750  		  0.9713265
0.3450900  		  0.9719387
0.3451050  		  0.9731632
0.3451200  		  0.9719387
0.3451350  		  0.9688775
0.3451500  		  0.9688775
0.3451650  		  0.9701020
0.3451800  		  0.9719387
0.3451950  		  0.9707142
0.3452100  		  0.9701020
0.3452250  		  0.9719387
0.3452400  		  0.9719387
0.3452550  		  0.9713265
0.3452700  		  0.9694897
0.3452850  		  0.9701020
0.3453000  		  0.9719387
0.3453150  		  0.9713265
0.3453300  		  0.9707142
0.3453450  		  0.9670408
0.3453600  		  0.9658163
0.3453750  		  0.9664285
0.3453900  		  0.9676530
0.3454050  		  0.9664285
0.3454200  		  0.9578571
0.3454350  		  0.9572448
0.3454500  		  0.9584693
0.3454650  		  0.9639795
0.3454800  		  0.9658163
0.3454950  		  0.9670408
0.3455100  		  0.9658163
0.3455250  		  0.9664285
0.3455400  		  0.9633673
0.3455550  		  0.9609183
0.3455700  		  0.9596938
0.3455850  		  0.9596938
0.3456000  		  0.9572448
0.3456150  		  0.9451020
0.3456300  		  0.9451020
0.3456450  		  0.9511224
0.3456600  		  0.9639795
0.3456750  		  0.9682653
0.3456900  		  0.9701020
0.3457050  		  0.9707142
0.3457200  		  0.9707142
0.3457350  		  0.9713265
0.3457500  		  0.9694897
0.3457650  		  0.9682653
0.3457800  		  0.9676530
0.3457950  		  0.9688775
0.3458100  		  0.9682653
0.3458250  		  0.9682653
0.3458400  		  0.9676530
0.3458550  		  0.9676530
0.3458700  		  0.9682653
0.3458850  		  0.9694897
0.3459000  		  0.9688775
0.3459150  		  0.9652040
0.3459300  		  0.9627551
0.3459450  		  0.9627551
0.3459600  		  0.9627551
0.3459750  		  0.9578571
0.3459900  		  0.9487755
0.3460050  		  0.9444897
0.3460200  		  0.9444897
0.3460350  		  0.9487755
0.3460500  		  0.9547959
0.3460650  		  0.9572448
0.3460800  		  0.9603061
0.3460950  		  0.9621428
0.3461100  		  0.9633673
0.3461250  		  0.9627551
0.3461400  		  0.9603061
0.3461550  		  0.9554081
0.3461700  		  0.9554081
0.3461850  		  0.9572448
0.3462000  		  0.9578571
0.3462150  		  0.9566326
0.3462300  		  0.9590816
0.3462450  		  0.9615306
0.3462600  		  0.9652040
0.3462750  		  0.9707142
0.3462900  		  0.9719387
0.3463050  		  0.9725510
0.3463200  		  0.9719387
0.3463350  		  0.9719387
0.3463500  		  0.9725510
0.3463650  		  0.9707142
0.3463800  		  0.9694897
0.3463950  		  0.9694897
0.3464100  		  0.9694897
0.3464250  		  0.9688775
0.3464400  		  0.9664285
0.3464550  		  0.9652040
0.3464700  		  0.9652040
0.3464850  		  0.9676530
0.3465000  		  0.9688775
0.3465150  		  0.9688775
0.3465300  		  0.9694897
0.3465450  		  0.9688775
0.3465600  		  0.9664285
0.3465750  		  0.9627551
0.3465900  		  0.9547959
0.3466050  		  0.9523469
0.3466200  		  0.9511224
0.3466350  		  0.9505102
0.3466500  		  0.9523469
0.3466650  		  0.9547959
0.3466800  		  0.9590816
0.3466950  		  0.9621428
0.3467100  		  0.9627551
0.3467250  		  0.9652040
0.3467400  		  0.9682653
0.3467550  		  0.9694897
0.3467700  		  0.9694897
0.3467850  		  0.9682653
0.3468000  		  0.9658163
0.3468150  		  0.9621428
0.3468300  		  0.9615306
0.3468450  		  0.9627551
0.3468600  		  0.9639795
0.3468750  		  0.9676530
0.3468900  		  0.9701020
0.3469050  		  0.9713265
0.3469200  		  0.9725510
0.3469350  		  0.9737755
0.3469500  		  0.9743877
0.3469650  		  0.9731632
0.3469800  		  0.9725510
0.3469950  		  0.9737755
0.3470100  		  0.9737755
0.3470250  		  0.9707142
0.3470400  		  0.9658163
0.3470550  		  0.9633673
0.3470700  		  0.9639795
0.3470850  		  0.9645918
0.3471000  		  0.9682653
0.3471150  		  0.9670408
0.3471300  		  0.9664285
0.3471450  		  0.9664285
0.3471600  		  0.9694897
0.3471750  		  0.9725510
0.3471900  		  0.9682653
0.3472050  		  0.9652040
0.3472200  		  0.9633673
0.3472350  		  0.9621428
0.3472500  		  0.9566326
0.3472650  		  0.9487755
0.3472800  		  0.9255102
0.3472950  		  0.9237755
0.3473100  		  0.9237755
0.3473250  		  0.9432653
0.3473400  		  0.9554081
0.3473550  		  0.9566326
0.3473700  		  0.9578571
0.3473850  		  0.9603061
0.3474000  		  0.9652040
0.3474150  		  0.9707142
0.3474300  		  0.9694897
0.3474450  		  0.9658163
0.3474600  		  0.9645918
0.3474750  		  0.9627551
0.3474900  		  0.9621428
0.3475050  		  0.9596938
0.3475200  		  0.9578571
0.3475350  		  0.9596938
0.3475500  		  0.9621428
0.3475650  		  0.9676530
0.3475800  		  0.9719387
0.3475950  		  0.9725510
0.3476100  		  0.9731632
0.3476250  		  0.9743877
0.3476400  		  0.9748979
0.3476550  		  0.9748979
0.3476700  		  0.9755102
0.3476850  		  0.9748979
0.3477000  		  0.9743877
0.3477150  		  0.9707142
0.3477300  		  0.9645918
0.3477450  		  0.9615306
0.3477600  		  0.9603061
0.3477750  		  0.9609183
0.3477900  		  0.9639795
0.3478050  		  0.9658163
0.3478200  		  0.9676530
0.3478350  		  0.9682653
0.3478500  		  0.9701020
0.3478650  		  0.9719387
0.3478800  		  0.9694897
0.3478950  		  0.9633673
0.3479100  		  0.9609183
0.3479250  		  0.9603061
0.3479400  		  0.9590816
0.3479550  		  0.9529591
0.3479700  		  0.9432653
0.3479850  		  0.9340816
0.3480000  		  0.9353061
0.3480150  		  0.9353061
0.3480300  		  0.9493877
0.3480450  		  0.9621428
0.3480600  		  0.9639795
0.3480750  		  0.9639795
0.3480900  		  0.9633673
0.3481050  		  0.9645918
0.3481200  		  0.9694897
0.3481350  		  0.9725510
0.3481500  		  0.9682653
0.3481650  		  0.9664285
0.3481800  		  0.9664285
0.3481950  		  0.9664285
0.3482100  		  0.9694897
0.3482250  		  0.9688775
0.3482400  		  0.9652040
0.3482550  		  0.9645918
0.3482700  		  0.9639795
0.3482850  		  0.9664285
0.3483000  		  0.9713265
0.3483150  		  0.9748979
0.3483300  		  0.9755102
0.3483450  		  0.9748979
0.3483600  		  0.9737755
0.3483750  		  0.9713265
0.3483900  		  0.9737755
0.3484050  		  0.9737755
0.3484200  		  0.9731632
0.3484350  		  0.9694897
0.3484500  		  0.9688775
0.3484650  		  0.9676530
0.3484800  		  0.9652040
0.3484950  		  0.9633673
0.3485100  		  0.9627551
0.3485250  		  0.9658163
0.3485400  		  0.9688775
0.3485550  		  0.9701020
0.3485700  		  0.9707142
0.3485850  		  0.9688775
0.3486000  		  0.9682653
0.3486150  		  0.9676530
0.3486300  		  0.9670408
0.3486450  		  0.9639795
0.3486600  		  0.9633673
0.3486750  		  0.9639795
0.3486900  		  0.9688775
0.3487050  		  0.9707142
0.3487200  		  0.9713265
0.3487350  		  0.9694897
0.3487500  		  0.9676530
0.3487650  		  0.9682653
0.3487800  		  0.9713265
0.3487950  		  0.9743877
0.3488100  		  0.9755102
0.3488250  		  0.9767346
0.3488400  		  0.9773469
0.3488550  		  0.9773469
0.3488700  		  0.9779591
0.3488850  		  0.9773469
0.3489000  		  0.9773469
0.3489150  		  0.9785714
0.3489300  		  0.9785714
0.3489450  		  0.9779591
0.3489600  		  0.9779591
0.3489750  		  0.9773469
0.3489900  		  0.9767346
0.3490050  		  0.9773469
0.3490200  		  0.9755102
0.3490350  		  0.9755102
0.3490500  		  0.9767346
0.3490650  		  0.9761224
0.3490800  		  0.9761224
0.3490950  		  0.9773469
0.3491100  		  0.9779591
0.3491250  		  0.9785714
0.3491400  		  0.9785714
0.3491550  		  0.9773469
0.3491700  		  0.9767346
0.3491850  		  0.9773469
0.3492000  		  0.9773469
0.3492150  		  0.9773469
0.3492300  		  0.9767346
0.3492450  		  0.9719387
0.3492600  		  0.9645918
0.3492750  		  0.9645918
0.3492900  		  0.9713265
0.3493050  		  0.9767346
0.3493200  		  0.9779591
0.3493350  		  0.9748979
0.3493500  		  0.9725510
0.3493650  		  0.9719387
0.3493800  		  0.9713265
0.3493950  		  0.9731632
0.3494100  		  0.9761224
0.3494250  		  0.9743877
0.3494400  		  0.9719387
0.3494550  		  0.9719387
0.3494700  		  0.9719387
0.3494850  		  0.9743877
0.3495000  		  0.9773469
0.3495150  		  0.9785714
0.3495300  		  0.9779591
0.3495450  		  0.9785714
0.3495600  		  0.9779591
0.3495750  		  0.9773469
0.3495900  		  0.9773469
0.3496050  		  0.9761224
0.3496200  		  0.9743877
0.3496350  		  0.9737755
0.3496500  		  0.9761224
0.3496650  		  0.9779591
0.3496800  		  0.9785714
0.3496950  		  0.9785714
0.3497100  		  0.9791836
0.3497250  		  0.9785714
0.3497400  		  0.9779591
0.3497550  		  0.9779591
0.3497700  		  0.9779591
0.3497850  		  0.9767346
0.3498000  		  0.9761224
0.3498150  		  0.9761224
0.3498300  		  0.9773469
0.3498450  		  0.9761224
0.3498600  		  0.9719387
0.3498750  		  0.9713265
0.3498900  		  0.9731632
0.3499050  		  0.9761224
0.3499200  		  0.9767346
0.3499350  		  0.9761224
0.3499500  		  0.9767346
0.3499650  		  0.9755102
0.3499800  		  0.9767346
0.3499950  		  0.9761224
0.3500100  		  0.9743877
0.3500250  		  0.9737755
0.3500400  		  0.9748979
0.3500550  		  0.9767346
0.3500700  		  0.9773469
0.3500850  		  0.9743877
0.3501000  		  0.9707142
0.3501150  		  0.9701020
0.3501300  		  0.9719387
0.3501450  		  0.9755102
0.3501600  		  0.9773469
0.3501750  		  0.9773469
0.3501900  		  0.9737755
0.3502050  		  0.9725510
0.3502200  		  0.9725510
0.3502350  		  0.9731632
0.3502500  		  0.9743877
0.3502650  		  0.9773469
0.3502800  		  0.9779591
0.3502950  		  0.9779591
0.3503100  		  0.9779591
0.3503250  		  0.9791836
0.3503400  		  0.9791836
0.3503550  		  0.9791836
0.3503700  		  0.9797959
0.3503850  		  0.9797959
0.3504000  		  0.9773469
0.3504150  		  0.9773469
0.3504300  		  0.9785714
0.3504450  		  0.9791836
0.3504600  		  0.9785714
0.3504750  		  0.9773469
0.3504900  		  0.9779591
0.3505050  		  0.9779591
0.3505200  		  0.9773469
0.3505350  		  0.9755102
0.3505500  		  0.9755102
0.3505650  		  0.9755102
0.3505800  		  0.9748979
0.3505950  		  0.9767346
0.3506100  		  0.9761224
0.3506250  		  0.9767346
0.3506400  		  0.9779591
0.3506550  		  0.9797959
0.3506700  		  0.9785714
0.3506850  		  0.9773469
0.3507000  		  0.9773469
0.3507150  		  0.9785714
0.3507300  		  0.9779591
0.3507450  		  0.9761224
0.3507600  		  0.9761224
0.3507750  		  0.9719387
0.3507900  		  0.9719387
0.3508050  		  0.9779591
0.3508200  		  0.9791836
0.3508350  		  0.9779591
0.3508500  		  0.9767346
0.3508650  		  0.9767346
0.3508800  		  0.9737755
0.3508950  		  0.9713265
0.3509100  		  0.9713265
0.3509250  		  0.9773469
0.3509400  		  0.9785714
0.3509550  		  0.9797959
0.3509700  		  0.9816326
0.3509850  		  0.9810204
0.3510000  		  0.9804081
0.3510150  		  0.9804081
0.3510300  		  0.9797959
0.3510450  		  0.9791836
0.3510600  		  0.9785714
0.3510750  		  0.9791836
0.3510900  		  0.9791836
0.3511050  		  0.9785714
0.3511200  		  0.9785714
0.3511350  		  0.9797959
0.3511500  		  0.9804081
0.3511650  		  0.9797959
0.3511800  		  0.9785714
0.3511950  		  0.9779591
0.3512100  		  0.9804081
0.3512250  		  0.9810204
0.3512400  		  0.9810204
0.3512550  		  0.9810204
0.3512700  		  0.9804081
0.3512850  		  0.9797959
0.3513000  		  0.9810204
0.3513150  		  0.9810204
0.3513300  		  0.9779591
0.3513450  		  0.9743877
0.3513600  		  0.9725510
0.3513750  		  0.9731632
0.3513900  		  0.9767346
0.3514050  		  0.9797959
0.3514200  		  0.9791836
0.3514350  		  0.9791836
0.3514500  		  0.9779591
0.3514650  		  0.9797959
0.3514800  		  0.9797959
0.3514950  		  0.9791836
0.3515100  		  0.9785714
0.3515250  		  0.9773469
0.3515400  		  0.9767346
0.3515550  		  0.9785714
0.3515700  		  0.9767346
0.3515850  		  0.9761224
0.3516000  		  0.9767346
0.3516150  		  0.9785714
0.3516300  		  0.9785714
0.3516450  		  0.9785714
0.3516600  		  0.9779591
0.3516750  		  0.9779591
0.3516900  		  0.9785714
0.3517050  		  0.9785714
0.3517200  		  0.9785714
0.3517350  		  0.9804081
0.3517500  		  0.9810204
0.3517650  		  0.9797959
0.3517800  		  0.9785714
0.3517950  		  0.9791836
0.3518100  		  0.9816326
0.3518250  		  0.9822448
0.3518400  		  0.9816326
0.3518550  		  0.9804081
0.3518700  		  0.9810204
0.3518850  		  0.9816326
0.3519000  		  0.9816326
0.3519150  		  0.9810204
0.3519300  		  0.9804081
0.3519450  		  0.9810204
0.3519600  		  0.9810204
0.3519750  		  0.9804081
0.3519900  		  0.9797959
0.3520050  		  0.9785714
0.3520200  		  0.9785714
0.3520350  		  0.9785714
0.3520500  		  0.9791836
0.3520650  		  0.9791836
0.3520800  		  0.9791836
0.3520950  		  0.9797959
0.3521100  		  0.9791836
0.3521250  		  0.9773469
0.3521400  		  0.9755102
0.3521550  		  0.9748979
0.3521700  		  0.9719387
0.3521850  		  0.9603061
0.3522000  		  0.9584693
0.3522150  		  0.9584693
0.3522300  		  0.9719387
0.3522450  		  0.9773469
0.3522600  		  0.9767346
0.3522750  		  0.9779591
0.3522900  		  0.9785714
0.3523050  		  0.9785714
0.3523200  		  0.9779591
0.3523350  		  0.9755102
0.3523500  		  0.9719387
0.3523650  		  0.9694897
0.3523800  		  0.9701020
0.3523950  		  0.9725510
0.3524100  		  0.9767346
0.3524250  		  0.9785714
0.3524400  		  0.9785714
0.3524550  		  0.9785714
0.3524700  		  0.9755102
0.3524850  		  0.9755102
0.3525000  		  0.9767346
0.3525150  		  0.9761224
0.3525300  		  0.9694897
0.3525450  		  0.9694897
0.3525600  		  0.9725510
0.3525750  		  0.9791836
0.3525900  		  0.9791836
0.3526050  		  0.9797959
0.3526200  		  0.9804081
0.3526350  		  0.9804081
0.3526500  		  0.9767346
0.3526650  		  0.9748979
0.3526800  		  0.9755102
0.3526950  		  0.9761224
0.3527100  		  0.9761224
0.3527250  		  0.9743877
0.3527400  		  0.9743877
0.3527550  		  0.9797959
0.3527700  		  0.9804081
0.3527850  		  0.9810204
0.3528000  		  0.9810204
0.3528150  		  0.9810204
0.3528300  		  0.9810204
0.3528450  		  0.9804081
0.3528600  		  0.9797959
0.3528750  		  0.9804081
0.3528900  		  0.9804081
0.3529050  		  0.9797959
0.3529200  		  0.9797959
0.3529350  		  0.9791836
0.3529500  		  0.9791836
0.3529650  		  0.9804081
0.3529800  		  0.9797959
0.3529950  		  0.9785714
0.3530100  		  0.9767346
0.3530250  		  0.9761224
0.3530400  		  0.9767346
0.3530550  		  0.9785714
0.3530700  		  0.9785714
0.3530850  		  0.9791836
0.3531000  		  0.9797959
0.3531150  		  0.9804081
0.3531300  		  0.9791836
0.3531450  		  0.9785714
0.3531600  		  0.9779591
0.3531750  		  0.9743877
0.3531900  		  0.9633673
0.3532050  		  0.9517346
0.3532200  		  0.9517346
0.3532350  		  0.9694897
0.3532500  		  0.9761224
0.3532650  		  0.9785714
0.3532800  		  0.9779591
0.3532950  		  0.9791836
0.3533100  		  0.9810204
0.3533250  		  0.9810204
0.3533400  		  0.9816326
0.3533550  		  0.9810204
0.3533700  		  0.9816326
0.3533850  		  0.9797959
0.3534000  		  0.9791836
0.3534150  		  0.9791836
0.3534300  		  0.9816326
0.3534450  		  0.9822448
0.3534600  		  0.9822448
0.3534750  		  0.9822448
0.3534900  		  0.9822448
0.3535050  		  0.9816326
0.3535200  		  0.9804081
0.3535350  		  0.9797959
0.3535500  		  0.9804081
0.3535650  		  0.9791836
0.3535800  		  0.9755102
0.3535950  		  0.9755102
0.3536100  		  0.9755102
0.3536250  		  0.9785714
0.3536400  		  0.9810204
0.3536550  		  0.9816326
0.3536700  		  0.9804081
0.3536850  		  0.9773469
0.3537000  		  0.9755102
0.3537150  		  0.9737755
0.3537300  		  0.9779591
0.3537450  		  0.9773469
0.3537600  		  0.9761224
0.3537750  		  0.9761224
0.3537900  		  0.9779591
0.3538050  		  0.9816326
0.3538200  		  0.9810204
0.3538350  		  0.9804081
0.3538500  		  0.9791836
0.3538650  		  0.9791836
0.3538800  		  0.9804081
0.3538950  		  0.9797959
0.3539100  		  0.9804081
0.3539250  		  0.9810204
0.3539400  		  0.9791836
0.3539550  		  0.9791836
0.3539700  		  0.9810204
0.3539850  		  0.9816326
0.3540000  		  0.9822448
0.3540150  		  0.9822448
0.3540300  		  0.9797959
0.3540450  		  0.9785714
0.3540600  		  0.9785714
0.3540750  		  0.9791836
0.3540900  		  0.9810204
0.3541050  		  0.9816326
0.3541200  		  0.9828571
0.3541350  		  0.9834693
0.3541500  		  0.9822448
0.3541650  		  0.9816326
0.3541800  		  0.9816326
0.3541950  		  0.9816326
0.3542100  		  0.9822448
0.3542250  		  0.9816326
0.3542400  		  0.9804081
0.3542550  		  0.9804081
0.3542700  		  0.9822448
0.3542850  		  0.9840816
0.3543000  		  0.9840816
0.3543150  		  0.9834693
0.3543300  		  0.9828571
0.3543450  		  0.9834693
0.3543600  		  0.9828571
0.3543750  		  0.9828571
0.3543900  		  0.9822448
0.3544050  		  0.9834693
0.3544200  		  0.9834693
0.3544350  		  0.9834693
0.3544500  		  0.9822448
0.3544650  		  0.9810204
0.3544800  		  0.9791836
0.3544950  		  0.9779591
0.3545100  		  0.9779591
0.3545250  		  0.9804081
0.3545400  		  0.9822448
0.3545550  		  0.9828571
0.3545700  		  0.9822448
0.3545850  		  0.9822448
0.3546000  		  0.9828571
0.3546150  		  0.9840816
0.3546300  		  0.9840816
0.3546450  		  0.9834693
0.3546600  		  0.9828571
0.3546750  		  0.9810204
0.3546900  		  0.9797959
0.3547050  		  0.9810204
0.3547200  		  0.9822448
0.3547350  		  0.9822448
0.3547500  		  0.9810204
0.3547650  		  0.9755102
0.3547800  		  0.9694897
0.3547950  		  0.9713265
0.3548100  		  0.9748979
0.3548250  		  0.9779591
0.3548400  		  0.9785714
0.3548550  		  0.9804081
0.3548700  		  0.9822448
0.3548850  		  0.9834693
0.3549000  		  0.9840816
0.3549150  		  0.9840816
0.3549300  		  0.9840816
0.3549450  		  0.9840816
0.3549600  		  0.9828571
0.3549750  		  0.9816326
0.3549900  		  0.9810204
0.3550050  		  0.9816326
0.3550200  		  0.9816326
0.3550350  		  0.9810204
0.3550500  		  0.9810204
0.3550650  		  0.9822448
0.3550800  		  0.9834693
0.3550950  		  0.9834693
0.3551100  		  0.9834693
0.3551250  		  0.9791836
0.3551400  		  0.9791836
0.3551550  		  0.9810204
0.3551700  		  0.9840816
0.3551850  		  0.9840816
0.3552000  		  0.9834693
0.3552150  		  0.9834693
0.3552300  		  0.9840816
0.3552450  		  0.9840816
0.3552600  		  0.9840816
0.3552750  		  0.9846938
0.3552900  		  0.9846938
0.3553050  		  0.9846938
0.3553200  		  0.9840816
0.3553350  		  0.9834693
0.3553500  		  0.9834693
0.3553650  		  0.9840816
0.3553800  		  0.9834693
0.3553950  		  0.9785714
0.3554100  		  0.9748979
0.3554250  		  0.9743877
0.3554400  		  0.9791836
0.3554550  		  0.9828571
0.3554700  		  0.9834693
0.3554850  		  0.9834693
0.3555000  		  0.9834693
0.3555150  		  0.9828571
0.3555300  		  0.9834693
0.3555450  		  0.9828571
0.3555600  		  0.9828571
0.3555750  		  0.9834693
0.3555900  		  0.9834693
0.3556050  		  0.9840816
0.3556200  		  0.9834693
0.3556350  		  0.9834693
0.3556500  		  0.9840816
0.3556650  		  0.9840816
0.3556800  		  0.9834693
0.3556950  		  0.9822448
0.3557100  		  0.9828571
0.3557250  		  0.9822448
0.3557400  		  0.9846938
0.3557550  		  0.9840816
0.3557700  		  0.9834693
0.3557850  		  0.9840816
0.3558000  		  0.9846938
0.3558150  		  0.9846938
0.3558300  		  0.9834693
0.3558450  		  0.9834693
0.3558600  		  0.9834693
0.3558750  		  0.9846938
0.3558900  		  0.9846938
0.3559050  		  0.9846938
0.3559200  		  0.9846938
0.3559350  		  0.9853061
0.3559500  		  0.9853061
0.3559650  		  0.9846938
0.3559800  		  0.9853061
0.3559950  		  0.9840816
0.3560100  		  0.9828571
0.3560250  		  0.9822448
0.3560400  		  0.9822448
0.3560550  		  0.9828571
0.3560700  		  0.9834693
0.3560850  		  0.9846938
0.3561000  		  0.9846938
0.3561150  		  0.9846938
0.3561300  		  0.9846938
0.3561450  		  0.9840816
0.3561600  		  0.9840816
0.3561750  		  0.9840816
0.3561900  		  0.9840816
0.3562050  		  0.9834693
0.3562200  		  0.9810204
0.3562350  		  0.9797959
0.3562500  		  0.9804081
0.3562650  		  0.9846938
0.3562800  		  0.9859183
0.3562950  		  0.9859183
0.3563100  		  0.9853061
0.3563250  		  0.9822448
0.3563400  		  0.9810204
0.3563550  		  0.9810204
0.3563700  		  0.9846938
0.3563850  		  0.9846938
0.3564000  		  0.9846938
0.3564150  		  0.9840816
0.3564300  		  0.9846938
0.3564450  		  0.9846938
0.3564600  		  0.9853061
0.3564750  		  0.9853061
0.3564900  		  0.9846938
0.3565050  		  0.9853061
0.3565200  		  0.9859183
0.3565350  		  0.9859183
0.3565500  		  0.9846938
0.3565650  		  0.9846938
0.3565800  		  0.9828571
0.3565950  		  0.9828571
0.3566100  		  0.9804081
0.3566250  		  0.9737755
0.3566400  		  0.9737755
0.3566550  		  0.9779591
0.3566700  		  0.9840816
0.3566850  		  0.9840816
0.3567000  		  0.9846938
0.3567150  		  0.9853061
0.3567300  		  0.9846938
0.3567450  		  0.9840816
0.3567600  		  0.9822448
0.3567750  		  0.9816326
0.3567900  		  0.9816326
0.3568050  		  0.9846938
0.3568200  		  0.9840816
0.3568350  		  0.9840816
0.3568500  		  0.9840816
0.3568650  		  0.9840816
0.3568800  		  0.9853061
0.3568950  		  0.9840816
0.3569100  		  0.9840816
0.3569250  		  0.9840816
0.3569400  		  0.9853061
0.3569550  		  0.9859183
0.3569700  		  0.9865306
0.3569850  		  0.9865306
0.3570000  		  0.9859183
0.3570150  		  0.9853061
0.3570300  		  0.9853061
0.3570450  		  0.9853061
0.3570600  		  0.9859183
0.3570750  		  0.9859183
0.3570900  		  0.9865306
0.3571050  		  0.9859183
0.3571200  		  0.9846938
0.3571350  		  0.9846938
0.3571500  		  0.9853061
0.3571650  		  0.9853061
0.3571800  		  0.9853061
0.3571950  		  0.9859183
0.3572100  		  0.9853061
0.3572250  		  0.9853061
0.3572400  		  0.9853061
0.3572550  		  0.9846938
0.3572700  		  0.9846938
0.3572850  		  0.9846938
0.3573000  		  0.9853061
0.3573150  		  0.9853061
0.3573300  		  0.9840816
0.3573450  		  0.9840816
0.3573600  		  0.9853061
0.3573750  		  0.9865306
0.3573900  		  0.9865306
0.3574050  		  0.9865306
0.3574200  		  0.9859183
0.3574350  		  0.9859183
0.3574500  		  0.9865306
0.3574650  		  0.9859183
0.3574800  		  0.9859183
0.3574950  		  0.9822448
0.3575100  		  0.9816326
0.3575250  		  0.9822448
0.3575400  		  0.9853061
0.3575550  		  0.9865306
0.3575700  		  0.9859183
0.3575850  		  0.9859183
0.3576000  		  0.9846938
0.3576150  		  0.9840816
0.3576300  		  0.9834693
0.3576450  		  0.9840816
0.3576600  		  0.9840816
0.3576750  		  0.9846938
0.3576900  		  0.9853061
0.3577050  		  0.9853061
0.3577200  		  0.9840816
0.3577350  		  0.9846938
0.3577500  		  0.9846938
0.3577650  		  0.9846938
0.3577800  		  0.9846938
0.3577950  		  0.9853061
0.3578100  		  0.9853061
0.3578250  		  0.9853061
0.3578400  		  0.9846938
0.3578550  		  0.9840816
0.3578700  		  0.9846938
0.3578850  		  0.9853061
0.3579000  		  0.9859183
0.3579150  		  0.9853061
0.3579300  		  0.9853061
0.3579450  		  0.9853061
0.3579600  		  0.9853061
0.3579750  		  0.9859183
0.3579900  		  0.9859183
0.3580050  		  0.9853061
0.3580200  		  0.9828571
0.3580350  		  0.9810204
0.3580500  		  0.9810204
0.3580650  		  0.9804081
0.3580800  		  0.9822448
0.3580950  		  0.9853061
0.3581100  		  0.9853061
0.3581250  		  0.9840816
0.3581400  		  0.9834693
0.3581550  		  0.9840816
0.3581700  		  0.9840816
0.3581850  		  0.9840816
0.3582000  		  0.9840816
0.3582150  		  0.9840816
0.3582300  		  0.9828571
0.3582450  		  0.9791836
0.3582600  		  0.9804081
0.3582750  		  0.9822448
0.3582900  		  0.9834693
0.3583050  		  0.9840816
0.3583200  		  0.9846938
0.3583350  		  0.9853061
0.3583500  		  0.9846938
0.3583650  		  0.9840816
0.3583800  		  0.9840816
0.3583950  		  0.9846938
0.3584100  		  0.9846938
0.3584250  		  0.9822448
0.3584400  		  0.9822448
0.3584550  		  0.9846938
0.3584700  		  0.9859183
0.3584850  		  0.9859183
0.3585000  		  0.9859183
0.3585150  		  0.9859183
0.3585300  		  0.9840816
0.3585450  		  0.9834693
0.3585600  		  0.9834693
0.3585750  		  0.9834693
0.3585900  		  0.9846938
0.3586050  		  0.9859183
0.3586200  		  0.9859183
0.3586350  		  0.9853061
0.3586500  		  0.9853061
0.3586650  		  0.9853061
0.3586800  		  0.9853061
0.3586950  		  0.9840816
0.3587100  		  0.9816326
0.3587250  		  0.9822448
0.3587400  		  0.9853061
0.3587550  		  0.9853061
0.3587700  		  0.9859183
0.3587850  		  0.9865306
0.3588000  		  0.9865306
0.3588150  		  0.9859183
0.3588300  		  0.9859183
0.3588450  		  0.9853061
0.3588600  		  0.9840816
0.3588750  		  0.9840816
0.3588900  		  0.9822448
0.3589050  		  0.9816326
0.3589200  		  0.9822448
0.3589350  		  0.9840816
0.3589500  		  0.9840816
0.3589650  		  0.9828571
0.3589800  		  0.9828571
0.3589950  		  0.9822448
0.3590100  		  0.9834693
0.3590250  		  0.9840816
0.3590400  		  0.9840816
0.3590550  		  0.9846938
0.3590700  		  0.9853061
0.3590850  		  0.9853061
0.3591000  		  0.9859183
0.3591150  		  0.9859183
0.3591300  		  0.9865306
0.3591450  		  0.9859183
0.3591600  		  0.9846938
0.3591750  		  0.9828571
0.3591900  		  0.9822448
0.3592050  		  0.9834693
0.3592200  		  0.9846938
0.3592350  		  0.9859183
0.3592500  		  0.9859183
0.3592650  		  0.9840816
0.3592800  		  0.9840816
0.3592950  		  0.9840816
0.3593100  		  0.9846938
0.3593250  		  0.9853061
0.3593400  		  0.9853061
0.3593550  		  0.9865306
0.3593700  		  0.9865306
0.3593850  		  0.9853061
0.3594000  		  0.9846938
0.3594150  		  0.9840816
0.3594300  		  0.9822448
0.3594450  		  0.9804081
0.3594600  		  0.9804081
0.3594750  		  0.9828571
0.3594900  		  0.9822448
0.3595050  		  0.9804081
0.3595200  		  0.9791836
0.3595350  		  0.9791836
0.3595500  		  0.9816326
0.3595650  		  0.9834693
0.3595800  		  0.9840816
0.3595950  		  0.9846938
0.3596100  		  0.9846938
0.3596250  		  0.9853061
0.3596400  		  0.9840816
0.3596550  		  0.9822448
0.3596700  		  0.9816326
0.3596850  		  0.9816326
0.3597000  		  0.9797959
0.3597150  		  0.9773469
0.3597300  		  0.9767346
0.3597450  		  0.9785714
0.3597600  		  0.9828571
0.3597750  		  0.9840816
0.3597900  		  0.9846938
0.3598050  		  0.9846938
0.3598200  		  0.9840816
0.3598350  		  0.9853061
0.3598500  		  0.9853061
0.3598650  		  0.9859183
0.3598800  		  0.9859183
0.3598950  		  0.9853061
0.3599100  		  0.9846938
0.3599250  		  0.9853061
0.3599400  		  0.9853061
0.3599550  		  0.9853061
0.3599700  		  0.9846938
0.3599850  		  0.9846938
0.3600000  		  0.9846938
0.3600150  		  0.9846938
0.3600300  		  0.9846938
0.3600450  		  0.9853061
0.3600600  		  0.9853061
0.3600750  		  0.9828571
0.3600900  		  0.9810204
0.3601050  		  0.9804081
0.3601200  		  0.9804081
0.3601350  		  0.9810204
0.3601500  		  0.9828571
0.3601650  		  0.9853061
0.3601800  		  0.9853061
0.3601950  		  0.9853061
0.3602100  		  0.9846938
0.3602250  		  0.9846938
0.3602400  		  0.9853061
0.3602550  		  0.9840816
0.3602700  		  0.9828571
0.3602850  		  0.9816326
0.3603000  		  0.9822448
0.3603150  		  0.9846938
0.3603300  		  0.9846938
0.3603450  		  0.9846938
0.3603600  		  0.9834693
0.3603750  		  0.9834693
0.3603900  		  0.9834693
0.3604050  		  0.9828571
0.3604200  		  0.9828571
0.3604350  		  0.9822448
0.3604500  		  0.9816326
0.3604650  		  0.9797959
0.3604800  		  0.9743877
0.3604950  		  0.9713265
0.3605100  		  0.9719387
0.3605250  		  0.9748979
0.3605400  		  0.9785714
0.3605550  		  0.9791836
0.3605700  		  0.9767346
0.3605850  		  0.9773469
0.3606000  		  0.9797959
0.3606150  		  0.9834693
0.3606300  		  0.9846938
0.3606450  		  0.9840816
0.3606600  		  0.9840816
0.3606750  		  0.9846938
0.3606900  		  0.9846938
0.3607050  		  0.9804081
0.3607200  		  0.9797959
0.3607350  		  0.9797959
0.3607500  		  0.9822448
0.3607650  		  0.9822448
0.3607800  		  0.9828571
0.3607950  		  0.9834693
0.3608100  		  0.9834693
0.3608250  		  0.9828571
0.3608400  		  0.9816326
0.3608550  		  0.9804081
0.3608700  		  0.9791836
0.3608850  		  0.9785714
0.3609000  		  0.9804081
0.3609150  		  0.9834693
0.3609300  		  0.9840816
0.3609450  		  0.9834693
0.3609600  		  0.9828571
0.3609750  		  0.9828571
0.3609900  		  0.9828571
0.3610050  		  0.9822448
0.3610200  		  0.9810204
0.3610350  		  0.9804081
0.3610500  		  0.9791836
0.3610650  		  0.9755102
0.3610800  		  0.9652040
0.3610950  		  0.9511224
0.3611100  		  0.9511224
0.3611250  		  0.9627551
0.3611400  		  0.9737755
0.3611550  		  0.9767346
0.3611700  		  0.9755102
0.3611850  		  0.9761224
0.3612000  		  0.9773469
0.3612150  		  0.9810204
0.3612300  		  0.9816326
0.3612450  		  0.9822448
0.3612600  		  0.9828571
0.3612750  		  0.9834693
0.3612900  		  0.9828571
0.3613050  		  0.9797959
0.3613200  		  0.9797959
0.3613350  		  0.9797959
0.3613500  		  0.9822448
0.3613650  		  0.9834693
0.3613800  		  0.9840816
0.3613950  		  0.9846938
0.3614100  		  0.9846938
0.3614250  		  0.9840816
0.3614400  		  0.9834693
0.3614550  		  0.9846938
0.3614700  		  0.9846938
0.3614850  		  0.9846938
0.3615000  		  0.9846938
0.3615150  		  0.9834693
0.3615300  		  0.9840816
0.3615450  		  0.9840816
0.3615600  		  0.9853061
0.3615750  		  0.9865306
0.3615900  		  0.9877551
0.3616050  		  0.9877551
0.3616200  		  0.9877551
0.3616350  		  0.9865306
0.3616500  		  0.9865306
0.3616650  		  0.9871428
0.3616800  		  0.9871428
0.3616950  		  0.9853061
0.3617100  		  0.9840816
0.3617250  		  0.9822448
0.3617400  		  0.9840816
0.3617550  		  0.9853061
0.3617700  		  0.9853061
0.3617850  		  0.9840816
0.3618000  		  0.9822448
0.3618150  		  0.9834693
0.3618300  		  0.9846938
0.3618450  		  0.9853061
0.3618600  		  0.9859183
0.3618750  		  0.9853061
0.3618900  		  0.9853061
0.3619050  		  0.9853061
0.3619200  		  0.9846938
0.3619350  		  0.9853061
0.3619500  		  0.9853061
0.3619650  		  0.9853061
0.3619800  		  0.9859183
0.3619950  		  0.9859183
0.3620100  		  0.9853061
0.3620250  		  0.9853061
0.3620400  		  0.9853061
0.3620550  		  0.9859183
0.3620700  		  0.9859183
0.3620850  		  0.9828571
0.3621000  		  0.9816326
0.3621150  		  0.9816326
0.3621300  		  0.9834693
0.3621450  		  0.9846938
0.3621600  		  0.9834693
0.3621750  		  0.9822448
0.3621900  		  0.9822448
0.3622050  		  0.9834693
0.3622200  		  0.9840816
0.3622350  		  0.9828571
0.3622500  		  0.9816326
0.3622650  		  0.9828571
0.3622800  		  0.9853061
0.3622950  		  0.9865306
0.3623100  		  0.9859183
0.3623250  		  0.9853061
0.3623400  		  0.9853061
0.3623550  		  0.9865306
0.3623700  		  0.9859183
0.3623850  		  0.9846938
0.3624000  		  0.9810204
0.3624150  		  0.9810204
0.3624300  		  0.9828571
0.3624450  		  0.9853061
0.3624600  		  0.9853061
0.3624750  		  0.9859183
0.3624900  		  0.9865306
0.3625050  		  0.9859183
0.3625200  		  0.9859183
0.3625350  		  0.9853061
0.3625500  		  0.9853061
0.3625650  		  0.9859183
0.3625800  		  0.9853061
0.3625950  		  0.9859183
0.3626100  		  0.9865306
0.3626250  		  0.9859183
0.3626400  		  0.9846938
0.3626550  		  0.9822448
0.3626700  		  0.9797959
0.3626850  		  0.9797959
0.3627000  		  0.9834693
0.3627150  		  0.9859183
0.3627300  		  0.9859183
0.3627450  		  0.9853061
0.3627600  		  0.9846938
0.3627750  		  0.9834693
0.3627900  		  0.9810204
0.3628050  		  0.9791836
0.3628200  		  0.9767346
0.3628350  		  0.9785714
0.3628500  		  0.9804081
0.3628650  		  0.9816326
0.3628800  		  0.9797959
0.3628950  		  0.9785714
0.3629100  		  0.9791836
0.3629250  		  0.9804081
0.3629400  		  0.9834693
0.3629550  		  0.9853061
0.3629700  		  0.9853061
0.3629850  		  0.9846938
0.3630000  		  0.9840816
0.3630150  		  0.9822448
0.3630300  		  0.9785714
0.3630450  		  0.9779591
0.3630600  		  0.9785714
0.3630750  		  0.9816326
0.3630900  		  0.9822448
0.3631050  		  0.9834693
0.3631200  		  0.9822448
0.3631350  		  0.9834693
0.3631500  		  0.9840816
0.3631650  		  0.9840816
0.3631800  		  0.9834693
0.3631950  		  0.9846938
0.3632100  		  0.9859183
0.3632250  		  0.9865306
0.3632400  		  0.9859183
0.3632550  		  0.9846938
0.3632700  		  0.9840816
0.3632850  		  0.9828571
0.3633000  		  0.9804081
0.3633150  		  0.9791836
0.3633300  		  0.9791836
0.3633450  		  0.9834693
0.3633600  		  0.9853061
0.3633750  		  0.9865306
0.3633900  		  0.9871428
0.3634050  		  0.9871428
0.3634200  		  0.9865306
0.3634350  		  0.9865306
0.3634500  		  0.9865306
0.3634650  		  0.9871428
0.3634800  		  0.9865306
0.3634950  		  0.9865306
0.3635100  		  0.9865306
0.3635250  		  0.9865306
0.3635400  		  0.9871428
0.3635550  		  0.9871428
0.3635700  		  0.9877551
0.3635850  		  0.9877551
0.3636000  		  0.9865306
0.3636150  		  0.9853061
0.3636300  		  0.9859183
0.3636450  		  0.9859183
0.3636600  		  0.9859183
0.3636750  		  0.9859183
0.3636900  		  0.9846938
0.3637050  		  0.9853061
0.3637200  		  0.9853061
0.3637350  		  0.9853061
0.3637500  		  0.9859183
0.3637650  		  0.9853061
0.3637800  		  0.9859183
0.3637950  		  0.9865306
0.3638100  		  0.9871428
0.3638250  		  0.9859183
0.3638400  		  0.9853061
0.3638550  		  0.9840816
0.3638700  		  0.9834693
0.3638850  		  0.9804081
0.3639000  		  0.9779591
0.3639150  		  0.9767346
0.3639300  		  0.9755102
0.3639450  		  0.9791836
0.3639600  		  0.9822448
0.3639750  		  0.9804081
0.3639900  		  0.9737755
0.3640050  		  0.9719387
0.3640200  		  0.9725510
0.3640350  		  0.9779591
0.3640500  		  0.9834693
0.3640650  		  0.9840816
0.3640800  		  0.9840816
0.3640950  		  0.9840816
0.3641100  		  0.9846938
0.3641250  		  0.9840816
0.3641400  		  0.9834693
0.3641550  		  0.9785714
0.3641700  		  0.9767346
0.3641850  		  0.9791836
0.3642000  		  0.9822448
0.3642150  		  0.9834693
0.3642300  		  0.9822448
0.3642450  		  0.9785714
0.3642600  		  0.9797959
0.3642750  		  0.9816326
0.3642900  		  0.9828571
0.3643050  		  0.9853061
0.3643200  		  0.9865306
0.3643350  		  0.9865306
0.3643500  		  0.9871428
0.3643650  		  0.9871428
0.3643800  		  0.9865306
0.3643950  		  0.9859183
0.3644100  		  0.9853061
0.3644250  		  0.9853061
0.3644400  		  0.9859183
0.3644550  		  0.9846938
0.3644700  		  0.9853061
0.3644850  		  0.9853061
0.3645000  		  0.9865306
0.3645150  		  0.9871428
0.3645300  		  0.9871428
0.3645450  		  0.9871428
0.3645600  		  0.9865306
0.3645750  		  0.9871428
0.3645900  		  0.9871428
0.3646050  		  0.9877551
0.3646200  		  0.9871428
0.3646350  		  0.9865306
0.3646500  		  0.9828571
0.3646650  		  0.9822448
0.3646800  		  0.9834693
0.3646950  		  0.9853061
0.3647100  		  0.9846938
0.3647250  		  0.9840816
0.3647400  		  0.9853061
0.3647550  		  0.9859183
0.3647700  		  0.9871428
0.3647850  		  0.9871428
0.3648000  		  0.9871428
0.3648150  		  0.9853061
0.3648300  		  0.9840816
0.3648450  		  0.9840816
0.3648600  		  0.9840816
0.3648750  		  0.9846938
0.3648900  		  0.9846938
0.3649050  		  0.9846938
0.3649200  		  0.9828571
0.3649350  		  0.9834693
0.3649500  		  0.9840816
0.3649650  		  0.9853061
0.3649800  		  0.9846938
0.3649950  		  0.9853061
0.3650100  		  0.9853061
0.3650250  		  0.9853061
0.3650400  		  0.9865306
0.3650550  		  0.9865306
0.3650700  		  0.9859183
0.3650850  		  0.9846938
0.3651000  		  0.9846938
0.3651150  		  0.9853061
0.3651300  		  0.9846938
0.3651450  		  0.9840816
0.3651600  		  0.9834693
0.3651750  		  0.9840816
0.3651900  		  0.9853061
0.3652050  		  0.9834693
0.3652200  		  0.9797959
0.3652350  		  0.9755102
0.3652500  		  0.9743877
0.3652650  		  0.9755102
0.3652800  		  0.9804081
0.3652950  		  0.9822448
0.3653100  		  0.9816326
0.3653250  		  0.9725510
0.3653400  		  0.9725510
0.3653550  		  0.9737755
0.3653700  		  0.9804081
0.3653850  		  0.9822448
0.3654000  		  0.9834693
0.3654150  		  0.9840816
0.3654300  		  0.9846938
0.3654450  		  0.9846938
0.3654600  		  0.9853061
0.3654750  		  0.9846938
0.3654900  		  0.9853061
0.3655050  		  0.9828571
0.3655200  		  0.9822448
0.3655350  		  0.9822448
0.3655500  		  0.9834693
0.3655650  		  0.9822448
0.3655800  		  0.9810204
0.3655950  		  0.9810204
0.3656100  		  0.9810204
0.3656250  		  0.9810204
0.3656400  		  0.9822448
0.3656550  		  0.9834693
0.3656700  		  0.9834693
0.3656850  		  0.9834693
0.3657000  		  0.9816326
0.3657150  		  0.9797959
0.3657300  		  0.9767346
0.3657450  		  0.9761224
0.3657600  		  0.9737755
0.3657750  		  0.9755102
0.3657900  		  0.9773469
0.3658050  		  0.9816326
0.3658200  		  0.9810204
0.3658350  		  0.9804081
0.3658500  		  0.9785714
0.3658650  		  0.9797959
0.3658800  		  0.9791836
0.3658950  		  0.9785714
0.3659100  		  0.9737755
0.3659250  		  0.9719387
0.3659400  		  0.9701020
0.3659550  		  0.9701020
0.3659700  		  0.9688775
0.3659850  		  0.9609183
0.3660000  		  0.9457142
0.3660150  		  0.9213265
0.3660300  		  0.9213265
0.3660450  		  0.9353061
0.3660600  		  0.9560204
0.3660750  		  0.9670408
0.3660900  		  0.9713265
0.3661050  		  0.9701020
0.3661200  		  0.9713265
0.3661350  		  0.9719387
0.3661500  		  0.9767346
0.3661650  		  0.9785714
0.3661800  		  0.9791836
0.3661950  		  0.9779591
0.3662100  		  0.9791836
0.3662250  		  0.9804081
0.3662400  		  0.9816326
0.3662550  		  0.9797959
0.3662700  		  0.9755102
0.3662850  		  0.9743877
0.3663000  		  0.9743877
0.3663150  		  0.9773469
0.3663300  		  0.9779591
0.3663450  		  0.9810204
0.3663600  		  0.9822448
0.3663750  		  0.9846938
0.3663900  		  0.9846938
0.3664050  		  0.9846938
0.3664200  		  0.9840816
0.3664350  		  0.9834693
0.3664500  		  0.9828571
0.3664650  		  0.9834693
0.3664800  		  0.9834693
0.3664950  		  0.9834693
0.3665100  		  0.9846938
0.3665250  		  0.9834693
0.3665400  		  0.9834693
0.3665550  		  0.9840816
0.3665700  		  0.9871428
0.3665850  		  0.9877551
0.3666000  		  0.9877551
0.3666150  		  0.9871428
0.3666300  		  0.9871428
0.3666450  		  0.9865306
0.3666600  		  0.9859183
0.3666750  		  0.9846938
0.3666900  		  0.9834693
0.3667050  		  0.9797959
0.3667200  		  0.9773469
0.3667350  		  0.9773469
0.3667500  		  0.9797959
0.3667650  		  0.9822448
0.3667800  		  0.9804081
0.3667950  		  0.9791836
0.3668100  		  0.9748979
0.3668250  		  0.9755102
0.3668400  		  0.9779591
0.3668550  		  0.9816326
0.3668700  		  0.9846938
0.3668850  		  0.9859183
0.3669000  		  0.9859183
0.3669150  		  0.9846938
0.3669300  		  0.9846938
0.3669450  		  0.9859183
0.3669600  		  0.9871428
0.3669750  		  0.9871428
0.3669900  		  0.9871428
0.3670050  		  0.9871428
0.3670200  		  0.9865306
0.3670350  		  0.9859183
0.3670500  		  0.9846938
0.3670650  		  0.9834693
0.3670800  		  0.9834693
0.3670950  		  0.9840816
0.3671100  		  0.9846938
0.3671250  		  0.9846938
0.3671400  		  0.9828571
0.3671550  		  0.9822448
0.3671700  		  0.9822448
0.3671850  		  0.9853061
0.3672000  		  0.9865306
0.3672150  		  0.9859183
0.3672300  		  0.9834693
0.3672450  		  0.9816326
0.3672600  		  0.9816326
0.3672750  		  0.9846938
0.3672900  		  0.9859183
0.3673050  		  0.9871428
0.3673200  		  0.9871428
0.3673350  		  0.9871428
0.3673500  		  0.9871428
0.3673650  		  0.9877551
0.3673800  		  0.9877551
0.3673950  		  0.9877551
0.3674100  		  0.9877551
0.3674250  		  0.9853061
0.3674400  		  0.9853061
0.3674550  		  0.9859183
0.3674700  		  0.9877551
0.3674850  		  0.9883673
0.3675000  		  0.9883673
0.3675150  		  0.9877551
0.3675300  		  0.9865306
0.3675450  		  0.9865306
0.3675600  		  0.9871428
0.3675750  		  0.9877551
0.3675900  		  0.9883673
0.3676050  		  0.9889795
0.3676200  		  0.9883673
0.3676350  		  0.9871428
0.3676500  		  0.9871428
0.3676650  		  0.9871428
0.3676800  		  0.9877551
0.3676950  		  0.9877551
0.3677100  		  0.9877551
0.3677250  		  0.9877551
0.3677400  		  0.9889795
0.3677550  		  0.9889795
0.3677700  		  0.9889795
0.3677850  		  0.9889795
0.3678000  		  0.9877551
0.3678150  		  0.9871428
0.3678300  		  0.9871428
0.3678450  		  0.9871428
0.3678600  		  0.9859183
0.3678750  		  0.9853061
0.3678900  		  0.9853061
0.3679050  		  0.9853061
0.3679200  		  0.9846938
0.3679350  		  0.9840816
0.3679500  		  0.9785714
0.3679650  		  0.9731632
0.3679800  		  0.9725510
0.3679950  		  0.9797959
0.3680100  		  0.9853061
0.3680250  		  0.9871428
0.3680400  		  0.9883673
0.3680550  		  0.9883673
0.3680700  		  0.9883673
0.3680850  		  0.9883673
0.3681000  		  0.9883673
0.3681150  		  0.9883673
0.3681300  		  0.9871428
0.3681450  		  0.9859183
0.3681600  		  0.9840816
0.3681750  		  0.9834693
0.3681900  		  0.9846938
0.3682050  		  0.9853061
0.3682200  		  0.9859183
0.3682350  		  0.9840816
0.3682500  		  0.9834693
0.3682650  		  0.9828571
0.3682800  		  0.9834693
0.3682950  		  0.9828571
0.3683100  		  0.9834693
0.3683250  		  0.9846938
0.3683400  		  0.9871428
0.3683550  		  0.9883673
0.3683700  		  0.9877551
0.3683850  		  0.9859183
0.3684000  		  0.9853061
0.3684150  		  0.9846938
0.3684300  		  0.9846938
0.3684450  		  0.9853061
0.3684600  		  0.9853061
0.3684750  		  0.9853061
0.3684900  		  0.9859183
0.3685050  		  0.9859183
0.3685200  		  0.9865306
0.3685350  		  0.9877551
0.3685500  		  0.9883673
0.3685650  		  0.9877551
0.3685800  		  0.9859183
0.3685950  		  0.9853061
0.3686100  		  0.9859183
0.3686250  		  0.9871428
0.3686400  		  0.9883673
0.3686550  		  0.9889795
0.3686700  		  0.9895918
0.3686850  		  0.9895918
0.3687000  		  0.9889795
0.3687150  		  0.9883673
0.3687300  		  0.9877551
0.3687450  		  0.9883673
0.3687600  		  0.9883673
0.3687750  		  0.9889795
0.3687900  		  0.9889795
0.3688050  		  0.9889795
0.3688200  		  0.9895918
0.3688350  		  0.9895918
0.3688500  		  0.9895918
0.3688650  		  0.9895918
0.3688800  		  0.9889795
0.3688950  		  0.9895918
0.3689100  		  0.9895918
0.3689250  		  0.9889795
0.3689400  		  0.9889795
0.3689550  		  0.9895918
0.3689700  		  0.9895918
0.3689850  		  0.9883673
0.3690000  		  0.9877551
0.3690150  		  0.9883673
0.3690300  		  0.9889795
0.3690450  		  0.9895918
0.3690600  		  0.9902040
0.3690750  		  0.9908163
0.3690900  		  0.9902040
0.3691050  		  0.9902040
0.3691200  		  0.9889795
0.3691350  		  0.9877551
0.3691500  		  0.9883673
0.3691650  		  0.9877551
0.3691800  		  0.9865306
0.3691950  		  0.9877551
0.3692100  		  0.9889795
0.3692250  		  0.9895918
0.3692400  		  0.9895918
0.3692550  		  0.9895918
0.3692700  		  0.9889795
0.3692850  		  0.9883673
0.3693000  		  0.9895918
0.3693150  		  0.9883673
0.3693300  		  0.9877551
0.3693450  		  0.9877551
0.3693600  		  0.9889795
0.3693750  		  0.9883673
0.3693900  		  0.9883673
0.3694050  		  0.9883673
0.3694200  		  0.9883673
0.3694350  		  0.9883673
0.3694500  		  0.9877551
0.3694650  		  0.9865306
0.3694800  		  0.9865306
0.3694950  		  0.9865306
0.3695100  		  0.9853061
0.3695250  		  0.9853061
0.3695400  		  0.9859183
0.3695550  		  0.9877551
0.3695700  		  0.9889795
0.3695850  		  0.9889795
0.3696000  		  0.9895918
0.3696150  		  0.9889795
0.3696300  		  0.9889795
0.3696450  		  0.9877551
0.3696600  		  0.9859183
0.3696750  		  0.9828571
0.3696900  		  0.9810204
0.3697050  		  0.9834693
0.3697200  		  0.9846938
0.3697350  		  0.9871428
0.3697500  		  0.9877551
0.3697650  		  0.9883673
0.3697800  		  0.9877551
0.3697950  		  0.9865306
0.3698100  		  0.9865306
0.3698250  		  0.9877551
0.3698400  		  0.9889795
0.3698550  		  0.9895918
0.3698700  		  0.9902040
0.3698850  		  0.9902040
0.3699000  		  0.9895918
0.3699150  		  0.9895918
0.3699300  		  0.9889795
0.3699450  		  0.9889795
0.3699600  		  0.9883673
0.3699750  		  0.9883673
0.3699900  		  0.9871428
0.3700050  		  0.9834693
0.3700200  		  0.9822448
0.3700350  		  0.9804081
0.3700500  		  0.9834693
0.3700650  		  0.9853061
0.3700800  		  0.9877551
0.3700950  		  0.9889795
0.3701100  		  0.9895918
0.3701250  		  0.9902040
0.3701400  		  0.9902040
0.3701550  		  0.9895918
0.3701700  		  0.9902040
0.3701850  		  0.9902040
0.3702000  		  0.9902040
0.3702150  		  0.9908163
0.3702300  		  0.9908163
0.3702450  		  0.9895918
0.3702600  		  0.9889795
0.3702750  		  0.9895918
0.3702900  		  0.9908163
0.3703050  		  0.9908163
0.3703200  		  0.9908163
0.3703350  		  0.9908163
0.3703500  		  0.9902040
0.3703650  		  0.9902040
0.3703800  		  0.9902040
0.3703950  		  0.9889795
0.3704100  		  0.9883673
0.3704250  		  0.9883673
0.3704400  		  0.9883673
0.3704550  		  0.9895918
0.3704700  		  0.9902040
0.3704850  		  0.9902040
0.3705000  		  0.9902040
0.3705150  		  0.9895918
0.3705300  		  0.9902040
0.3705450  		  0.9902040
0.3705600  		  0.9895918
0.3705750  		  0.9902040
0.3705900  		  0.9902040
0.3706050  		  0.9895918
0.3706200  		  0.9902040
0.3706350  		  0.9908163
0.3706500  		  0.9902040
0.3706650  		  0.9902040
0.3706800  		  0.9908163
0.3706950  		  0.9908163
0.3707100  		  0.9902040
0.3707250  		  0.9895918
0.3707400  		  0.9895918
0.3707550  		  0.9895918
0.3707700  		  0.9902040
0.3707850  		  0.9902040
0.3708000  		  0.9877551
0.3708150  		  0.9877551
0.3708300  		  0.9895918
0.3708450  		  0.9908163
0.3708600  		  0.9908163
0.3708750  		  0.9908163
0.3708900  		  0.9908163
0.3709050  		  0.9895918
0.3709200  		  0.9889795
0.3709350  		  0.9883673
0.3709500  		  0.9883673
0.3709650  		  0.9895918
0.3709800  		  0.9902040
0.3709950  		  0.9902040
0.3710100  		  0.9895918
0.3710250  		  0.9889795
0.3710400  		  0.9883673
0.3710550  		  0.9883673
0.3710700  		  0.9889795
0.3710850  		  0.9889795
0.3711000  		  0.9895918
0.3711150  		  0.9889795
0.3711300  		  0.9877551
0.3711450  		  0.9877551
0.3711600  		  0.9871428
0.3711750  		  0.9865306
0.3711900  		  0.9877551
0.3712050  		  0.9889795
0.3712200  		  0.9902040
0.3712350  		  0.9902040
0.3712500  		  0.9902040
0.3712650  		  0.9895918
0.3712800  		  0.9889795
0.3712950  		  0.9883673
0.3713100  		  0.9883673
0.3713250  		  0.9889795
0.3713400  		  0.9889795
0.3713550  		  0.9889795
0.3713700  		  0.9877551
0.3713850  		  0.9871428
0.3714000  		  0.9877551
0.3714150  		  0.9883673
0.3714300  		  0.9895918
0.3714450  		  0.9895918
0.3714600  		  0.9889795
0.3714750  		  0.9877551
0.3714900  		  0.9840816
0.3715050  		  0.9816326
0.3715200  		  0.9816326
0.3715350  		  0.9871428
0.3715500  		  0.9877551
0.3715650  		  0.9883673
0.3715800  		  0.9877551
0.3715950  		  0.9859183
0.3716100  		  0.9846938
0.3716250  		  0.9865306
0.3716400  		  0.9865306
0.3716550  		  0.9871428
0.3716700  		  0.9883673
0.3716850  		  0.9895918
0.3717000  		  0.9902040
0.3717150  		  0.9895918
0.3717300  		  0.9895918
0.3717450  		  0.9902040
0.3717600  		  0.9908163
0.3717750  		  0.9908163
0.3717900  		  0.9908163
0.3718050  		  0.9902040
0.3718200  		  0.9902040
0.3718350  		  0.9895918
0.3718500  		  0.9895918
0.3718650  		  0.9902040
0.3718800  		  0.9902040
0.3718950  		  0.9902040
0.3719100  		  0.9908163
0.3719250  		  0.9902040
0.3719400  		  0.9902040
0.3719550  		  0.9889795
0.3719700  		  0.9883673
0.3719850  		  0.9877551
0.3720000  		  0.9877551
0.3720150  		  0.9871428
0.3720300  		  0.9840816
0.3720450  		  0.9804081
0.3720600  		  0.9797959
0.3720750  		  0.9773469
0.3720900  		  0.9737755
0.3721050  		  0.9731632
0.3721200  		  0.9743877
0.3721350  		  0.9791836
0.3721500  		  0.9804081
0.3721650  		  0.9804081
0.3721800  		  0.9785714
0.3721950  		  0.9773469
0.3722100  		  0.9779591
0.3722250  		  0.9804081
0.3722400  		  0.9828571
0.3722550  		  0.9840816
0.3722700  		  0.9840816
0.3722850  		  0.9840816
0.3723000  		  0.9853061
0.3723150  		  0.9865306
0.3723300  		  0.9859183
0.3723450  		  0.9853061
0.3723600  		  0.9840816
0.3723750  		  0.9804081
0.3723900  		  0.9755102
0.3724050  		  0.9731632
0.3724200  		  0.9731632
0.3724350  		  0.9767346
0.3724500  		  0.9816326
0.3724650  		  0.9816326
0.3724800  		  0.9828571
0.3724950  		  0.9853061
0.3725100  		  0.9859183
0.3725250  		  0.9859183
0.3725400  		  0.9865306
0.3725550  		  0.9871428
0.3725700  		  0.9877551
0.3725850  		  0.9883673
0.3726000  		  0.9889795
0.3726150  		  0.9889795
0.3726300  		  0.9889795
0.3726450  		  0.9895918
0.3726600  		  0.9902040
0.3726750  		  0.9908163
0.3726900  		  0.9908163
0.3727050  		  0.9908163
0.3727200  		  0.9908163
0.3727350  		  0.9914285
0.3727500  		  0.9914285
0.3727650  		  0.9908163
0.3727800  		  0.9902040
0.3727950  		  0.9895918
0.3728100  		  0.9895918
0.3728250  		  0.9902040
0.3728400  		  0.9908163
0.3728550  		  0.9908163
0.3728700  		  0.9914285
0.3728850  		  0.9914285
0.3729000  		  0.9914285
0.3729150  		  0.9914285
0.3729300  		  0.9908163
0.3729450  		  0.9908163
0.3729600  		  0.9908163
0.3729750  		  0.9902040
0.3729900  		  0.9883673
0.3730050  		  0.9877551
0.3730200  		  0.9883673
0.3730350  		  0.9895918
0.3730500  		  0.9902040
0.3730650  		  0.9902040
0.3730800  		  0.9902040
0.3730950  		  0.9902040
0.3731100  		  0.9877551
0.3731250  		  0.9865306
0.3731400  		  0.9846938
0.3731550  		  0.9840816
0.3731700  		  0.9840816
0.3731850  		  0.9859183
0.3732000  		  0.9871428
0.3732150  		  0.9883673
0.3732300  		  0.9889795
0.3732450  		  0.9889795
0.3732600  		  0.9889795
0.3732750  		  0.9883673
0.3732900  		  0.9877551
0.3733050  		  0.9871428
0.3733200  		  0.9865306
0.3733350  		  0.9889795
0.3733500  		  0.9902040
0.3733650  		  0.9908163
0.3733800  		  0.9914285
0.3733950  		  0.9914285
0.3734100  		  0.9920408
0.3734250  		  0.9914285
0.3734400  		  0.9908163
0.3734550  		  0.9902040
0.3734700  		  0.9902040
0.3734850  		  0.9895918
0.3735000  		  0.9902040
0.3735150  		  0.9908163
0.3735300  		  0.9908163
0.3735450  		  0.9902040
0.3735600  		  0.9902040
0.3735750  		  0.9908163
0.3735900  		  0.9908163
0.3736050  		  0.9908163
0.3736200  		  0.9908163
0.3736350  		  0.9914285
0.3736500  		  0.9920408
0.3736650  		  0.9920408
0.3736800  		  0.9926530
0.3736950  		  0.9920408
0.3737100  		  0.9914285
0.3737250  		  0.9914285
0.3737400  		  0.9908163
0.3737550  		  0.9914285
0.3737700  		  0.9920408
0.3737850  		  0.9914285
0.3738000  		  0.9914285
0.3738150  		  0.9926530
0.3738300  		  0.9926530
0.3738450  		  0.9932653
0.3738600  		  0.9926530
0.3738750  		  0.9920408
0.3738900  		  0.9914285
0.3739050  		  0.9914285
0.3739200  		  0.9920408
0.3739350  		  0.9926530
0.3739500  		  0.9926530
0.3739650  		  0.9926530
0.3739800  		  0.9920408
0.3739950  		  0.9920408
0.3740100  		  0.9920408
0.3740250  		  0.9914285
0.3740400  		  0.9908163
0.3740550  		  0.9920408
0.3740700  		  0.9920408
0.3740850  		  0.9926530
0.3741000  		  0.9926530
0.3741150  		  0.9920408
0.3741300  		  0.9920408
0.3741450  		  0.9920408
0.3741600  		  0.9920408
0.3741750  		  0.9920408
0.3741900  		  0.9926530
0.3742050  		  0.9926530
0.3742200  		  0.9920408
0.3742350  		  0.9920408
0.3742500  		  0.9920408
0.3742650  		  0.9902040
0.3742800  		  0.9889795
0.3742950  		  0.9877551
0.3743100  		  0.9883673
0.3743250  		  0.9908163
0.3743400  		  0.9920408
0.3743550  		  0.9926530
0.3743700  		  0.9926530
0.3743850  		  0.9926530
0.3744000  		  0.9920408
0.3744150  		  0.9914285
0.3744300  		  0.9914285
0.3744450  		  0.9914285
0.3744600  		  0.9920408
0.3744750  		  0.9920408
0.3744900  		  0.9920408
0.3745050  		  0.9920408
0.3745200  		  0.9920408
0.3745350  		  0.9914285
0.3745500  		  0.9902040
0.3745650  		  0.9902040
0.3745800  		  0.9902040
0.3745950  		  0.9908163
0.3746100  		  0.9914285
0.3746250  		  0.9914285
0.3746400  		  0.9914285
0.3746550  		  0.9914285
0.3746700  		  0.9920408
0.3746850  		  0.9920408
0.3747000  		  0.9920408
0.3747150  		  0.9926530
0.3747300  		  0.9920408
0.3747450  		  0.9920408
0.3747600  		  0.9914285
0.3747750  		  0.9914285
0.3747900  		  0.9914285
0.3748050  		  0.9926530
0.3748200  		  0.9926530
0.3748350  		  0.9926530
0.3748500  		  0.9926530
0.3748650  		  0.9920408
0.3748800  		  0.9914285
0.3748950  		  0.9914285
0.3749100  		  0.9920408
0.3749250  		  0.9920408
0.3749400  		  0.9926530
0.3749550  		  0.9920408
0.3749700  		  0.9914285
0.3749850  		  0.9908163
0.3750000  		  0.9908163
0.3750150  		  0.9908163
0.3750300  		  0.9914285
0.3750450  		  0.9920408
0.3750600  		  0.9920408
0.3750750  		  0.9914285
0.3750900  		  0.9908163
0.3751050  		  0.9889795
0.3751200  		  0.9895918
0.3751350  		  0.9895918
0.3751500  		  0.9902040
0.3751650  		  0.9908163
0.3751800  		  0.9914285
0.3751950  		  0.9920408
0.3752100  		  0.9920408
0.3752250  		  0.9920408
0.3752400  		  0.9920408
0.3752550  		  0.9920408
0.3752700  		  0.9914285
0.3752850  		  0.9895918
0.3753000  		  0.9871428
0.3753150  		  0.9877551
0.3753300  		  0.9883673
0.3753450  		  0.9895918
0.3753600  		  0.9914285
0.3753750  		  0.9920408
0.3753900  		  0.9920408
0.3754050  		  0.9920408
0.3754200  		  0.9914285
0.3754350  		  0.9908163
0.3754500  		  0.9914285
0.3754650  		  0.9914285
0.3754800  		  0.9914285
0.3754950  		  0.9902040
0.3755100  		  0.9895918
0.3755250  		  0.9908163
0.3755400  		  0.9914285
0.3755550  		  0.9920408
0.3755700  		  0.9920408
0.3755850  		  0.9920408
0.3756000  		  0.9914285
0.3756150  		  0.9914285
0.3756300  		  0.9920408
0.3756450  		  0.9926530
0.3756600  		  0.9926530
0.3756750  		  0.9926530
0.3756900  		  0.9932653
0.3757050  		  0.9926530
0.3757200  		  0.9926530
0.3757350  		  0.9926530
0.3757500  		  0.9926530
0.3757650  		  0.9926530
0.3757800  		  0.9926530
0.3757950  		  0.9926530
0.3758100  		  0.9926530
0.3758250  		  0.9920408
0.3758400  		  0.9920408
0.3758550  		  0.9914285
0.3758700  		  0.9920408
0.3758850  		  0.9926530
0.3759000  		  0.9932653
0.3759150  		  0.9932653
0.3759300  		  0.9932653
0.3759450  		  0.9932653
0.3759600  		  0.9926530
0.3759750  		  0.9926530
0.3759900  		  0.9920408
0.3760050  		  0.9920408
0.3760200  		  0.9914285
0.3760350  		  0.9914285
0.3760500  		  0.9902040
0.3760650  		  0.9859183
0.3760800  		  0.9810204
0.3760950  		  0.9810204
0.3761100  		  0.9883673
0.3761250  		  0.9914285
0.3761400  		  0.9920408
0.3761550  		  0.9920408
0.3761700  		  0.9914285
0.3761850  		  0.9908163
0.3762000  		  0.9902040
0.3762150  		  0.9902040
0.3762300  		  0.9914285
0.3762450  		  0.9926530
0.3762600  		  0.9926530
0.3762750  		  0.9932653
0.3762900  		  0.9932653
0.3763050  		  0.9926530
0.3763200  		  0.9926530
0.3763350  		  0.9932653
0.3763500  		  0.9926530
0.3763650  		  0.9914285
0.3763800  		  0.9908163
0.3763950  		  0.9908163
0.3764100  		  0.9920408
0.3764250  		  0.9920408
0.3764400  		  0.9914285
0.3764550  		  0.9920408
0.3764700  		  0.9920408
0.3764850  		  0.9920408
0.3765000  		  0.9920408
0.3765150  		  0.9926530
0.3765300  		  0.9932653
0.3765450  		  0.9926530
0.3765600  		  0.9926530
0.3765750  		  0.9926530
0.3765900  		  0.9932653
0.3766050  		  0.9926530
0.3766200  		  0.9920408
0.3766350  		  0.9908163
0.3766500  		  0.9908163
0.3766650  		  0.9908163
0.3766800  		  0.9914285
0.3766950  		  0.9920408
0.3767100  		  0.9926530
0.3767250  		  0.9926530
0.3767400  		  0.9926530
0.3767550  		  0.9926530
0.3767700  		  0.9926530
0.3767850  		  0.9932653
0.3768000  		  0.9932653
0.3768150  		  0.9932653
0.3768300  		  0.9932653
0.3768450  		  0.9938775
0.3768600  		  0.9932653
0.3768750  		  0.9932653
0.3768900  		  0.9932653
0.3769050  		  0.9938775
0.3769200  		  0.9938775
0.3769350  		  0.9938775
0.3769500  		  0.9938775
0.3769650  		  0.9932653
0.3769800  		  0.9926530
0.3769950  		  0.9920408
0.3770100  		  0.9920408
0.3770250  		  0.9920408
0.3770400  		  0.9926530
0.3770550  		  0.9926530
0.3770700  		  0.9932653
0.3770850  		  0.9932653
0.3771000  		  0.9932653
0.3771150  		  0.9926530
0.3771300  		  0.9926530
0.3771450  		  0.9926530
0.3771600  		  0.9932653
0.3771750  		  0.9932653
0.3771900  		  0.9932653
0.3772050  		  0.9932653
0.3772200  		  0.9932653
0.3772350  		  0.9938775
0.3772500  		  0.9938775
0.3772650  		  0.9938775
0.3772800  		  0.9938775
0.3772950  		  0.9938775
0.3773100  		  0.9938775
0.3773250  		  0.9932653
0.3773400  		  0.9932653
0.3773550  		  0.9938775
0.3773700  		  0.9938775
0.3773850  		  0.9944897
0.3774000  		  0.9938775
0.3774150  		  0.9926530
0.3774300  		  0.9926530
0.3774450  		  0.9926530
0.3774600  		  0.9938775
0.3774750  		  0.9938775
0.3774900  		  0.9938775
0.3775050  		  0.9938775
0.3775200  		  0.9932653
0.3775350  		  0.9926530
0.3775500  		  0.9926530
0.3775650  		  0.9932653
0.3775800  		  0.9932653
0.3775950  		  0.9926530
0.3776100  		  0.9932653
0.3776250  		  0.9926530
0.3776400  		  0.9932653
0.3776550  		  0.9926530
0.3776700  		  0.9914285
0.3776850  		  0.9877551
0.3777000  		  0.9877551
0.3777150  		  0.9889795
0.3777300  		  0.9908163
0.3777450  		  0.9920408
0.3777600  		  0.9926530
0.3777750  		  0.9932653
0.3777900  		  0.9938775
0.3778050  		  0.9938775
0.3778200  		  0.9938775
0.3778350  		  0.9932653
0.3778500  		  0.9932653
0.3778650  		  0.9932653
0.3778800  		  0.9932653
0.3778950  		  0.9932653
0.3779100  		  0.9938775
0.3779250  		  0.9932653
0.3779400  		  0.9932653
0.3779550  		  0.9932653
0.3779700  		  0.9932653
0.3779850  		  0.9932653
0.3780000  		  0.9932653
0.3780150  		  0.9926530
0.3780300  		  0.9914285
0.3780450  		  0.9908163
0.3780600  		  0.9902040
0.3780750  		  0.9908163
0.3780900  		  0.9914285
0.3781050  		  0.9926530
0.3781200  		  0.9926530
0.3781350  		  0.9926530
0.3781500  		  0.9932653
0.3781650  		  0.9932653
0.3781800  		  0.9932653
0.3781950  		  0.9926530
0.3782100  		  0.9926530
0.3782250  		  0.9926530
0.3782400  		  0.9926530
0.3782550  		  0.9932653
0.3782700  		  0.9932653
0.3782850  		  0.9938775
0.3783000  		  0.9938775
0.3783150  		  0.9938775
0.3783300  		  0.9932653
0.3783450  		  0.9926530
0.3783600  		  0.9932653
0.3783750  		  0.9938775
0.3783900  		  0.9938775
0.3784050  		  0.9938775
0.3784200  		  0.9938775
0.3784350  		  0.9938775
0.3784500  		  0.9938775
0.3784650  		  0.9926530
0.3784800  		  0.9920408
0.3784950  		  0.9920408
0.3785100  		  0.9920408
0.3785250  		  0.9920408
0.3785400  		  0.9926530
0.3785550  		  0.9932653
0.3785700  		  0.9932653
0.3785850  		  0.9938775
0.3786000  		  0.9932653
0.3786150  		  0.9932653
0.3786300  		  0.9926530
0.3786450  		  0.9920408
0.3786600  		  0.9920408
0.3786750  		  0.9926530
0.3786900  		  0.9932653
0.3787050  		  0.9932653
0.3787200  		  0.9932653
0.3787350  		  0.9938775
0.3787500  		  0.9938775
0.3787650  		  0.9932653
0.3787800  		  0.9938775
0.3787950  		  0.9938775
0.3788100  		  0.9938775
0.3788250  		  0.9944897
0.3788400  		  0.9938775
0.3788550  		  0.9938775
0.3788700  		  0.9938775
0.3788850  		  0.9938775
0.3789000  		  0.9932653
0.3789150  		  0.9926530
0.3789300  		  0.9926530
0.3789450  		  0.9920408
0.3789600  		  0.9920408
0.3789750  		  0.9920408
0.3789900  		  0.9926530
0.3790050  		  0.9932653
0.3790200  		  0.9932653
0.3790350  		  0.9932653
0.3790500  		  0.9932653
0.3790650  		  0.9926530
0.3790800  		  0.9926530
0.3790950  		  0.9932653
0.3791100  		  0.9938775
0.3791250  		  0.9938775
0.3791400  		  0.9932653
0.3791550  		  0.9932653
0.3791700  		  0.9938775
0.3791850  		  0.9938775
0.3792000  		  0.9932653
0.3792150  		  0.9938775
0.3792300  		  0.9938775
0.3792450  		  0.9938775
0.3792600  		  0.9932653
0.3792750  		  0.9926530
0.3792900  		  0.9920408
0.3793050  		  0.9920408
0.3793200  		  0.9914285
0.3793350  		  0.9920408
0.3793500  		  0.9932653
0.3793650  		  0.9932653
0.3793800  		  0.9938775
0.3793950  		  0.9938775
0.3794100  		  0.9938775
0.3794250  		  0.9938775
0.3794400  		  0.9932653
0.3794550  		  0.9926530
0.3794700  		  0.9926530
0.3794850  		  0.9914285
0.3795000  		  0.9908163
0.3795150  		  0.9920408
0.3795300  		  0.9926530
0.3795450  		  0.9938775
0.3795600  		  0.9944897
0.3795750  		  0.9944897
0.3795900  		  0.9944897
0.3796050  		  0.9944897
0.3796200  		  0.9938775
0.3796350  		  0.9932653
0.3796500  		  0.9932653
0.3796650  		  0.9932653
0.3796800  		  0.9938775
0.3796950  		  0.9938775
0.3797100  		  0.9938775
0.3797250  		  0.9920408
0.3797400  		  0.9920408
0.3797550  		  0.9926530
0.3797700  		  0.9926530
0.3797850  		  0.9932653
0.3798000  		  0.9932653
0.3798150  		  0.9938775
0.3798300  		  0.9938775
0.3798450  		  0.9938775
0.3798600  		  0.9932653
0.3798750  		  0.9932653
0.3798900  		  0.9938775
0.3799050  		  0.9938775
0.3799200  		  0.9938775
0.3799350  		  0.9932653
0.3799500  		  0.9932653
0.3799650  		  0.9938775
0.3799800  		  0.9938775
0.3799950  		  0.9932653
0.3800100  		  0.9932653
0.3800250  		  0.9932653
0.3800400  		  0.9932653
0.3800550  		  0.9932653
0.3800700  		  0.9938775
0.3800850  		  0.9938775
0.3801000  		  0.9938775
0.3801150  		  0.9944897
0.3801300  		  0.9944897
0.3801450  		  0.9938775
0.3801600  		  0.9938775
0.3801750  		  0.9938775
0.3801900  		  0.9938775
0.3802050  		  0.9938775
0.3802200  		  0.9944897
0.3802350  		  0.9944897
0.3802500  		  0.9938775
0.3802650  		  0.9932653
0.3802800  		  0.9932653
0.3802950  		  0.9932653
0.3803100  		  0.9938775
0.3803250  		  0.9938775
0.3803400  		  0.9932653
0.3803550  		  0.9926530
0.3803700  		  0.9920408
0.3803850  		  0.9908163
0.3804000  		  0.9889795
0.3804150  		  0.9889795
0.3804300  		  0.9889795
0.3804450  		  0.9895918
0.3804600  		  0.9914285
0.3804750  		  0.9926530
0.3804900  		  0.9932653
0.3805050  		  0.9932653
0.3805200  		  0.9932653
0.3805350  		  0.9938775
0.3805500  		  0.9932653
0.3805650  		  0.9926530
0.3805800  		  0.9920408
0.3805950  		  0.9914285
0.3806100  		  0.9914285
0.3806250  		  0.9914285
0.3806400  		  0.9914285
0.3806550  		  0.9926530
0.3806700  		  0.9926530
0.3806850  		  0.9932653
0.3807000  		  0.9932653
0.3807150  		  0.9938775
0.3807300  		  0.9938775
0.3807450  		  0.9932653
0.3807600  		  0.9932653
0.3807750  		  0.9926530
0.3807900  		  0.9914285
0.3808050  		  0.9908163
0.3808200  		  0.9895918
0.3808350  		  0.9902040
0.3808500  		  0.9908163
0.3808650  		  0.9926530
0.3808800  		  0.9926530
0.3808950  		  0.9926530
0.3809100  		  0.9914285
0.3809250  		  0.9914285
0.3809400  		  0.9914285
0.3809550  		  0.9926530
0.3809700  		  0.9932653
0.3809850  		  0.9932653
0.3810000  		  0.9938775
0.3810150  		  0.9938775
0.3810300  		  0.9938775
0.3810450  		  0.9938775
0.3810600  		  0.9938775
0.3810750  		  0.9932653
0.3810900  		  0.9932653
0.3811050  		  0.9932653
0.3811200  		  0.9932653
0.3811350  		  0.9938775
0.3811500  		  0.9938775
0.3811650  		  0.9938775
0.3811800  		  0.9932653
0.3811950  		  0.9926530
0.3812100  		  0.9926530
0.3812250  		  0.9932653
0.3812400  		  0.9938775
0.3812550  		  0.9938775
0.3812700  		  0.9938775
0.3812850  		  0.9932653
0.3813000  		  0.9932653
0.3813150  		  0.9926530
0.3813300  		  0.9920408
0.3813450  		  0.9914285
0.3813600  		  0.9920408
0.3813750  		  0.9920408
0.3813900  		  0.9926530
0.3814050  		  0.9920408
0.3814200  		  0.9914285
0.3814350  		  0.9914285
0.3814500  		  0.9914285
0.3814650  		  0.9920408
0.3814800  		  0.9920408
0.3814950  		  0.9920408
0.3815100  		  0.9914285
0.3815250  		  0.9902040
0.3815400  		  0.9902040
0.3815550  		  0.9895918
0.3815700  		  0.9902040
0.3815850  		  0.9908163
0.3816000  		  0.9920408
0.3816150  		  0.9926530
0.3816300  		  0.9932653
0.3816450  		  0.9926530
0.3816600  		  0.9920408
0.3816750  		  0.9920408
0.3816900  		  0.9920408
0.3817050  		  0.9920408
0.3817200  		  0.9914285
0.3817350  		  0.9914285
0.3817500  		  0.9914285
0.3817650  		  0.9908163
0.3817800  		  0.9908163
0.3817950  		  0.9908163
0.3818100  		  0.9908163
0.3818250  		  0.9914285
0.3818400  		  0.9908163
0.3818550  		  0.9908163
0.3818700  		  0.9908163
0.3818850  		  0.9902040
0.3819000  		  0.9895918
0.3819150  		  0.9871428
0.3819300  		  0.9828571
0.3819450  		  0.9719387
0.3819600  		  0.9639795
0.3819750  		  0.9645918
0.3819900  		  0.9755102
0.3820050  		  0.9834693
0.3820200  		  0.9871428
0.3820350  		  0.9889795
0.3820500  		  0.9895918
0.3820650  		  0.9902040
0.3820800  		  0.9908163
0.3820950  		  0.9908163
0.3821100  		  0.9914285
0.3821250  		  0.9914285
0.3821400  		  0.9908163
0.3821550  		  0.9908163
0.3821700  		  0.9908163
0.3821850  		  0.9914285
0.3822000  		  0.9908163
0.3822150  		  0.9908163
0.3822300  		  0.9914285
0.3822450  		  0.9920408
0.3822600  		  0.9920408
0.3822750  		  0.9926530
0.3822900  		  0.9926530
0.3823050  		  0.9926530
0.3823200  		  0.9926530
0.3823350  		  0.9920408
0.3823500  		  0.9914285
0.3823650  		  0.9914285
0.3823800  		  0.9914285
0.3823950  		  0.9926530
0.3824100  		  0.9926530
0.3824250  		  0.9920408
0.3824400  		  0.9914285
0.3824550  		  0.9914285
0.3824700  		  0.9914285
0.3824850  		  0.9914285
0.3825000  		  0.9914285
0.3825150  		  0.9914285
0.3825300  		  0.9920408
0.3825450  		  0.9920408
0.3825600  		  0.9926530
0.3825750  		  0.9926530
0.3825900  		  0.9926530
0.3826050  		  0.9914285
0.3826200  		  0.9914285
0.3826350  		  0.9920408
0.3826500  		  0.9926530
0.3826650  		  0.9932653
0.3826800  		  0.9932653
0.3826950  		  0.9938775
0.3827100  		  0.9932653
0.3827250  		  0.9926530
0.3827400  		  0.9920408
0.3827550  		  0.9926530
0.3827700  		  0.9932653
0.3827850  		  0.9932653
0.3828000  		  0.9938775
0.3828150  		  0.9938775
0.3828300  		  0.9938775
0.3828450  		  0.9938775
0.3828600  		  0.9938775
0.3828750  		  0.9938775
0.3828900  		  0.9938775
0.3829050  		  0.9932653
0.3829200  		  0.9932653
0.3829350  		  0.9932653
0.3829500  		  0.9932653
0.3829650  		  0.9926530
0.3829800  		  0.9914285
0.3829950  		  0.9902040
0.3830100  		  0.9889795
0.3830250  		  0.9883673
0.3830400  		  0.9889795
0.3830550  		  0.9902040
0.3830700  		  0.9914285
0.3830850  		  0.9926530
0.3831000  		  0.9926530
0.3831150  		  0.9926530
0.3831300  		  0.9926530
0.3831450  		  0.9926530
0.3831600  		  0.9926530
0.3831750  		  0.9926530
0.3831900  		  0.9920408
0.3832050  		  0.9908163
0.3832200  		  0.9902040
0.3832350  		  0.9908163
0.3832500  		  0.9920408
0.3832650  		  0.9926530
0.3832800  		  0.9932653
0.3832950  		  0.9932653
0.3833100  		  0.9926530
0.3833250  		  0.9920408
0.3833400  		  0.9920408
0.3833550  		  0.9920408
0.3833700  		  0.9914285
0.3833850  		  0.9914285
0.3834000  		  0.9914285
0.3834150  		  0.9920408
0.3834300  		  0.9926530
0.3834450  		  0.9926530
0.3834600  		  0.9932653
0.3834750  		  0.9938775
0.3834900  		  0.9938775
0.3835050  		  0.9938775
0.3835200  		  0.9938775
0.3835350  		  0.9932653
0.3835500  		  0.9926530
0.3835650  		  0.9926530
0.3835800  		  0.9926530
0.3835950  		  0.9926530
0.3836100  		  0.9932653
0.3836250  		  0.9932653
0.3836400  		  0.9932653
0.3836550  		  0.9932653
0.3836700  		  0.9926530
0.3836850  		  0.9920408
0.3837000  		  0.9914285
0.3837150  		  0.9914285
0.3837300  		  0.9932653
0.3837450  		  0.9938775
0.3837600  		  0.9944897
0.3837750  		  0.9944897
0.3837900  		  0.9944897
0.3838050  		  0.9938775
0.3838200  		  0.9932653
0.3838350  		  0.9932653
0.3838500  		  0.9932653
0.3838650  		  0.9938775
0.3838800  		  0.9938775
0.3838950  		  0.9938775
0.3839100  		  0.9938775
0.3839250  		  0.9938775
0.3839400  		  0.9944897
0.3839550  		  0.9938775
0.3839700  		  0.9938775
0.3839850  		  0.9938775
0.3840000  		  0.9932653
0.3840150  		  0.9932653
0.3840300  		  0.9926530
0.3840450  		  0.9932653
0.3840600  		  0.9938775
0.3840750  		  0.9944897
0.3840900  		  0.9944897
0.3841050  		  0.9944897
0.3841200  		  0.9944897
0.3841350  		  0.9944897
0.3841500  		  0.9951020
0.3841650  		  0.9951020
0.3841800  		  0.9951020
0.3841950  		  0.9951020
0.3842100  		  0.9951020
0.3842250  		  0.9951020
0.3842400  		  0.9951020
0.3842550  		  0.9951020
0.3842700  		  0.9944897
0.3842850  		  0.9944897
0.3843000  		  0.9944897
0.3843150  		  0.9944897
0.3843300  		  0.9944897
0.3843450  		  0.9951020
0.3843600  		  0.9944897
0.3843750  		  0.9944897
0.3843900  		  0.9944897
0.3844050  		  0.9951020
0.3844200  		  0.9951020
0.3844350  		  0.9951020
0.3844500  		  0.9951020
0.3844650  		  0.9944897
0.3844800  		  0.9944897
0.3844950  		  0.9938775
0.3845100  		  0.9938775
0.3845250  		  0.9938775
0.3845400  		  0.9938775
0.3845550  		  0.9938775
0.3845700  		  0.9938775
0.3845850  		  0.9926530
0.3846000  		  0.9914285
0.3846150  		  0.9914285
0.3846300  		  0.9920408
0.3846450  		  0.9920408
0.3846600  		  0.9920408
0.3846750  		  0.9908163
0.3846900  		  0.9895918
0.3847050  		  0.9889795
0.3847200  		  0.9895918
0.3847350  		  0.9908163
0.3847500  		  0.9914285
0.3847650  		  0.9914285
0.3847800  		  0.9908163
0.3847950  		  0.9889795
0.3848100  		  0.9883673
0.3848250  		  0.9877551
0.3848400  		  0.9889795
0.3848550  		  0.9895918
0.3848700  		  0.9902040
0.3848850  		  0.9914285
0.3849000  		  0.9914285
0.3849150  		  0.9926530
0.3849300  		  0.9926530
0.3849450  		  0.9932653
0.3849600  		  0.9932653
0.3849750  		  0.9932653
0.3849900  		  0.9938775
0.3850050  		  0.9938775
0.3850200  		  0.9944897
0.3850350  		  0.9944897
0.3850500  		  0.9944897
0.3850650  		  0.9938775
0.3850800  		  0.9926530
0.3850950  		  0.9920408
0.3851100  		  0.9908163
0.3851250  		  0.9908163
0.3851400  		  0.9920408
0.3851550  		  0.9926530
0.3851700  		  0.9932653
0.3851850  		  0.9932653
0.3852000  		  0.9932653
0.3852150  		  0.9938775
0.3852300  		  0.9944897
0.3852450  		  0.9944897
0.3852600  		  0.9944897
0.3852750  		  0.9944897
0.3852900  		  0.9938775
0.3853050  		  0.9932653
0.3853200  		  0.9926530
0.3853350  		  0.9926530
0.3853500  		  0.9926530
0.3853650  		  0.9932653
0.3853800  		  0.9944897
0.3853950  		  0.9944897
0.3854100  		  0.9944897
0.3854250  		  0.9951020
0.3854400  		  0.9951020
0.3854550  		  0.9951020
0.3854700  		  0.9951020
0.3854850  		  0.9951020
0.3855000  		  0.9951020
0.3855150  		  0.9951020
0.3855300  		  0.9951020
0.3855450  		  0.9951020
0.3855600  		  0.9951020
0.3855750  		  0.9951020
0.3855900  		  0.9951020
0.3856050  		  0.9951020
0.3856200  		  0.9944897
0.3856350  		  0.9944897
0.3856500  		  0.9944897
0.3856650  		  0.9944897
0.3856800  		  0.9944897
0.3856950  		  0.9944897
0.3857100  		  0.9944897
0.3857250  		  0.9944897
0.3857400  		  0.9938775
0.3857550  		  0.9932653
0.3857700  		  0.9926530
0.3857850  		  0.9889795
0.3858000  		  0.9889795
0.3858150  		  0.9920408
0.3858300  		  0.9938775
0.3858450  		  0.9944897
0.3858600  		  0.9944897
0.3858750  		  0.9951020
0.3858900  		  0.9951020
0.3859050  		  0.9951020
0.3859200  		  0.9951020
0.3859350  		  0.9944897
0.3859500  		  0.9944897
0.3859650  		  0.9944897
0.3859800  		  0.9944897
0.3859950  		  0.9944897
0.3860100  		  0.9951020
0.3860250  		  0.9951020
0.3860400  		  0.9951020
0.3860550  		  0.9951020
0.3860700  		  0.9951020
0.3860850  		  0.9951020
0.3861000  		  0.9951020
0.3861150  		  0.9957142
0.3861300  		  0.9951020
0.3861450  		  0.9951020
0.3861600  		  0.9957142
0.3861750  		  0.9957142
0.3861900  		  0.9951020
0.3862050  		  0.9951020
0.3862200  		  0.9944897
0.3862350  		  0.9944897
0.3862500  		  0.9951020
0.3862650  		  0.9951020
0.3862800  		  0.9951020
0.3862950  		  0.9951020
0.3863100  		  0.9957142
0.3863250  		  0.9951020
0.3863400  		  0.9951020
0.3863550  		  0.9951020
0.3863700  		  0.9951020
0.3863850  		  0.9951020
0.3864000  		  0.9951020
0.3864150  		  0.9944897
0.3864300  		  0.9944897
0.3864450  		  0.9944897
0.3864600  		  0.9944897
0.3864750  		  0.9944897
0.3864900  		  0.9944897
0.3865050  		  0.9944897
0.3865200  		  0.9938775
0.3865350  		  0.9938775
0.3865500  		  0.9944897
0.3865650  		  0.9951020
0.3865800  		  0.9951020
0.3865950  		  0.9951020
0.3866100  		  0.9951020
0.3866250  		  0.9951020
0.3866400  		  0.9944897
0.3866550  		  0.9938775
0.3866700  		  0.9926530
0.3866850  		  0.9920408
0.3867000  		  0.9926530
0.3867150  		  0.9938775
0.3867300  		  0.9944897
0.3867450  		  0.9951020
0.3867600  		  0.9951020
0.3867750  		  0.9957142
0.3867900  		  0.9957142
0.3868050  		  0.9957142
0.3868200  		  0.9957142
0.3868350  		  0.9951020
0.3868500  		  0.9951020
0.3868650  		  0.9951020
0.3868800  		  0.9951020
0.3868950  		  0.9944897
0.3869100  		  0.9951020
0.3869250  		  0.9957142
0.3869400  		  0.9951020
0.3869550  		  0.9951020
0.3869700  		  0.9944897
0.3869850  		  0.9944897
0.3870000  		  0.9951020
0.3870150  		  0.9951020
0.3870300  		  0.9957142
0.3870450  		  0.9951020
0.3870600  		  0.9944897
0.3870750  		  0.9951020
0.3870900  		  0.9951020
0.3871050  		  0.9951020
0.3871200  		  0.9957142
0.3871350  		  0.9957142
0.3871500  		  0.9957142
0.3871650  		  0.9957142
0.3871800  		  0.9951020
0.3871950  		  0.9951020
0.3872100  		  0.9957142
0.3872250  		  0.9957142
0.3872400  		  0.9957142
0.3872550  		  0.9951020
0.3872700  		  0.9957142
0.3872850  		  0.9957142
0.3873000  		  0.9963265
0.3873150  		  0.9963265
0.3873300  		  0.9963265
0.3873450  		  0.9963265
0.3873600  		  0.9963265
0.3873750  		  0.9957142
0.3873900  		  0.9957142
0.3874050  		  0.9957142
0.3874200  		  0.9951020
0.3874350  		  0.9951020
0.3874500  		  0.9951020
0.3874650  		  0.9951020
0.3874800  		  0.9951020
0.3874950  		  0.9957142
0.3875100  		  0.9957142
0.3875250  		  0.9957142
0.3875400  		  0.9957142
0.3875550  		  0.9957142
0.3875700  		  0.9957142
0.3875850  		  0.9957142
0.3876000  		  0.9957142
0.3876150  		  0.9951020
0.3876300  		  0.9944897
0.3876450  		  0.9957142
0.3876600  		  0.9957142
0.3876750  		  0.9957142
0.3876900  		  0.9957142
0.3877050  		  0.9957142
0.3877200  		  0.9963265
0.3877350  		  0.9963265
0.3877500  		  0.9963265
0.3877650  		  0.9963265
0.3877800  		  0.9963265
0.3877950  		  0.9957142
0.3878100  		  0.9957142
0.3878250  		  0.9957142
0.3878400  		  0.9957142
0.3878550  		  0.9951020
0.3878700  		  0.9957142
0.3878850  		  0.9957142
0.3879000  		  0.9957142
0.3879150  		  0.9957142
0.3879300  		  0.9957142
0.3879450  		  0.9957142
0.3879600  		  0.9957142
0.3879750  		  0.9957142
0.3879900  		  0.9963265
0.3880050  		  0.9963265
0.3880200  		  0.9963265
0.3880350  		  0.9963265
0.3880500  		  0.9963265
0.3880650  		  0.9963265
0.3880800  		  0.9963265
0.3880950  		  0.9963265
0.3881100  		  0.9963265
0.3881250  		  0.9963265
0.3881400  		  0.9963265
0.3881550  		  0.9963265
0.3881700  		  0.9957142
0.3881850  		  0.9957142
0.3882000  		  0.9957142
0.3882150  		  0.9957142
0.3882300  		  0.9957142
0.3882450  		  0.9957142
0.3882600  		  0.9957142
0.3882750  		  0.9957142
0.3882900  		  0.9951020
0.3883050  		  0.9957142
0.3883200  		  0.9957142
0.3883350  		  0.9957142
0.3883500  		  0.9957142
0.3883650  		  0.9957142
0.3883800  		  0.9957142
0.3883950  		  0.9957142
0.3884100  		  0.9951020
0.3884250  		  0.9951020
0.3884400  		  0.9951020
0.3884550  		  0.9951020
0.3884700  		  0.9944897
0.3884850  		  0.9938775
0.3885000  		  0.9938775
0.3885150  		  0.9944897
0.3885300  		  0.9944897
0.3885450  		  0.9944897
0.3885600  		  0.9944897
0.3885750  		  0.9938775
0.3885900  		  0.9932653
0.3886050  		  0.9932653
0.3886200  		  0.9932653
0.3886350  		  0.9944897
0.3886500  		  0.9951020
0.3886650  		  0.9957142
0.3886800  		  0.9957142
0.3886950  		  0.9957142
0.3887100  		  0.9957142
0.3887250  		  0.9957142
0.3887400  		  0.9957142
0.3887550  		  0.9957142
0.3887700  		  0.9957142
0.3887850  		  0.9957142
0.3888000  		  0.9957142
0.3888150  		  0.9957142
0.3888300  		  0.9957142
0.3888450  		  0.9951020
0.3888600  		  0.9957142
0.3888750  		  0.9957142
0.3888900  		  0.9944897
0.3889050  		  0.9944897
0.3889200  		  0.9951020
0.3889350  		  0.9957142
0.3889500  		  0.9957142
0.3889650  		  0.9957142
0.3889800  		  0.9957142
0.3889950  		  0.9957142
0.3890100  		  0.9957142
0.3890250  		  0.9951020
0.3890400  		  0.9951020
0.3890550  		  0.9951020
0.3890700  		  0.9957142
0.3890850  		  0.9957142
0.3891000  		  0.9957142
0.3891150  		  0.9957142
0.3891300  		  0.9957142
0.3891450  		  0.9957142
0.3891600  		  0.9957142
0.3891750  		  0.9957142
0.3891900  		  0.9957142
0.3892050  		  0.9957142
0.3892200  		  0.9957142
0.3892350  		  0.9951020
0.3892500  		  0.9951020
0.3892650  		  0.9951020
0.3892800  		  0.9957142
0.3892950  		  0.9957142
0.3893100  		  0.9957142
0.3893250  		  0.9951020
0.3893400  		  0.9951020
0.3893550  		  0.9951020
0.3893700  		  0.9938775
0.3893850  		  0.9920408
0.3894000  		  0.9914285
0.3894150  		  0.9926530
0.3894300  		  0.9938775
0.3894450  		  0.9944897
0.3894600  		  0.9951020
0.3894750  		  0.9951020
0.3894900  		  0.9951020
0.3895050  		  0.9957142
0.3895200  		  0.9951020
0.3895350  		  0.9951020
0.3895500  		  0.9944897
0.3895650  		  0.9938775
0.3895800  		  0.9938775
0.3895950  		  0.9951020
0.3896100  		  0.9957142
0.3896250  		  0.9957142
0.3896400  		  0.9957142
0.3896550  		  0.9957142
0.3896700  		  0.9963265
0.3896850  		  0.9963265
0.3897000  		  0.9963265
0.3897150  		  0.9963265
0.3897300  		  0.9957142
0.3897450  		  0.9957142
0.3897600  		  0.9957142
0.3897750  		  0.9963265
0.3897900  		  0.9957142
0.3898050  		  0.9957142
0.3898200  		  0.9957142
0.3898350  		  0.9957142
0.3898500  		  0.9951020
0.3898650  		  0.9944897
0.3898800  		  0.9944897
0.3898950  		  0.9957142
0.3899100  		  0.9957142
0.3899250  		  0.9957142
0.3899400  		  0.9951020
0.3899550  		  0.9951020
0.3899700  		  0.9951020
0.3899850  		  0.9951020
0.3900000  		  0.9957142
0.3900150  		  0.9951020
0.3900300  		  0.9951020
0.3900450  		  0.9951020
0.3900600  		  0.9951020
0.3900750  		  0.9951020
0.3900900  		  0.9951020
0.3901050  		  0.9951020
0.3901200  		  0.9957142
0.3901350  		  0.9957142
0.3901500  		  0.9963265
0.3901650  		  0.9957142
0.3901800  		  0.9957142
0.3901950  		  0.9951020
0.3902100  		  0.9957142
0.3902250  		  0.9957142
0.3902400  		  0.9957142
0.3902550  		  0.9963265
0.3902700  		  0.9957142
0.3902850  		  0.9957142
0.3903000  		  0.9957142
0.3903150  		  0.9963265
0.3903300  		  0.9963265
0.3903450  		  0.9957142
0.3903600  		  0.9957142
0.3903750  		  0.9957142
0.3903900  		  0.9957142
0.3904050  		  0.9957142
0.3904200  		  0.9963265
0.3904350  		  0.9963265
0.3904500  		  0.9963265
0.3904650  		  0.9963265
0.3904800  		  0.9963265
0.3904950  		  0.9963265
0.3905100  		  0.9957142
0.3905250  		  0.9957142
0.3905400  		  0.9957142
0.3905550  		  0.9957142
0.3905700  		  0.9957142
0.3905850  		  0.9957142
0.3906000  		  0.9957142
0.3906150  		  0.9957142
0.3906300  		  0.9951020
0.3906450  		  0.9951020
0.3906600  		  0.9957142
0.3906750  		  0.9957142
0.3906900  		  0.9963265
0.3907050  		  0.9963265
0.3907200  		  0.9963265
0.3907350  		  0.9963265
0.3907500  		  0.9957142
0.3907650  		  0.9957142
0.3907800  		  0.9957142
0.3907950  		  0.9957142
0.3908100  		  0.9951020
0.3908250  		  0.9951020
0.3908400  		  0.9951020
0.3908550  		  0.9957142
0.3908700  		  0.9957142
0.3908850  		  0.9957142
0.3909000  		  0.9957142
0.3909150  		  0.9963265
0.3909300  		  0.9963265
0.3909450  		  0.9963265
0.3909600  		  0.9963265
0.3909750  		  0.9963265
0.3909900  		  0.9963265
0.3910050  		  0.9963265
0.3910200  		  0.9963265
0.3910350  		  0.9963265
0.3910500  		  0.9957142
0.3910650  		  0.9963265
0.3910800  		  0.9963265
0.3910950  		  0.9963265
0.3911100  		  0.9963265
0.3911250  		  0.9963265
0.3911400  		  0.9963265
0.3911550  		  0.9963265
0.3911700  		  0.9963265
0.3911850  		  0.9963265
0.3912000  		  0.9963265
0.3912150  		  0.9963265
0.3912300  		  0.9957142
0.3912450  		  0.9957142
0.3912600  		  0.9963265
0.3912750  		  0.9963265
0.3912900  		  0.9963265
0.3913050  		  0.9963265
0.3913200  		  0.9963265
0.3913350  		  0.9963265
0.3913500  		  0.9963265
0.3913650  		  0.9963265
0.3913800  		  0.9963265
0.3913950  		  0.9963265
0.3914100  		  0.9969387
0.3914250  		  0.9969387
0.3914400  		  0.9969387
0.3914550  		  0.9963265
0.3914700  		  0.9963265
0.3914850  		  0.9969387
0.3915000  		  0.9969387
0.3915150  		  0.9963265
0.3915300  		  0.9963265
0.3915450  		  0.9969387
0.3915600  		  0.9969387
0.3915750  		  0.9969387
0.3915900  		  0.9969387
0.3916050  		  0.9969387
0.3916200  		  0.9969387
0.3916350  		  0.9969387
0.3916500  		  0.9969387
0.3916650  		  0.9969387
0.3916800  		  0.9963265
0.3916950  		  0.9963265
0.3917100  		  0.9963265
0.3917250  		  0.9963265
0.3917400  		  0.9963265
0.3917550  		  0.9963265
0.3917700  		  0.9963265
0.3917850  		  0.9963265
0.3918000  		  0.9963265
0.3918150  		  0.9963265
0.3918300  		  0.9963265
0.3918450  		  0.9963265
0.3918600  		  0.9957142
0.3918750  		  0.9957142
0.3918900  		  0.9957142
0.3919050  		  0.9957142
0.3919200  		  0.9957142
0.3919350  		  0.9963265
0.3919500  		  0.9963265
0.3919650  		  0.9963265
0.3919800  		  0.9963265
0.3919950  		  0.9957142
0.3920100  		  0.9963265
0.3920250  		  0.9963265
0.3920400  		  0.9963265
0.3920550  		  0.9963265
0.3920700  		  0.9963265
0.3920850  		  0.9963265
0.3921000  		  0.9963265
0.3921150  		  0.9963265
0.3921300  		  0.9963265
0.3921450  		  0.9963265
0.3921600  		  0.9963265
0.3921750  		  0.9963265
0.3921900  		  0.9957142
0.3922050  		  0.9957142
0.3922200  		  0.9951020
0.3922350  		  0.9951020
0.3922500  		  0.9951020
0.3922650  		  0.9957142
0.3922800  		  0.9951020
0.3922950  		  0.9957142
0.3923100  		  0.9957142
0.3923250  		  0.9963265
0.3923400  		  0.9963265
0.3923550  		  0.9963265
0.3923700  		  0.9963265
0.3923850  		  0.9963265
0.3924000  		  0.9963265
0.3924150  		  0.9963265
0.3924300  		  0.9963265
0.3924450  		  0.9963265
0.3924600  		  0.9963265
0.3924750  		  0.9963265
0.3924900  		  0.9963265
0.3925050  		  0.9963265
0.3925200  		  0.9963265
0.3925350  		  0.9963265
0.3925500  		  0.9957142
0.3925650  		  0.9957142
0.3925800  		  0.9951020
0.3925950  		  0.9944897
0.3926100  		  0.9932653
0.3926250  		  0.9902040
0.3926400  		  0.9846938
0.3926550  		  0.9846938
0.3926700  		  0.9902040
0.3926850  		  0.9932653
0.3927000  		  0.9944897
0.3927150  		  0.9951020
0.3927300  		  0.9951020
0.3927450  		  0.9957142
0.3927600  		  0.9957142
0.3927750  		  0.9957142
0.3927900  		  0.9957142
0.3928050  		  0.9957142
0.3928200  		  0.9963265
0.3928350  		  0.9957142
0.3928500  		  0.9957142
0.3928650  		  0.9957142
0.3928800  		  0.9957142
0.3928950  		  0.9957142
0.3929100  		  0.9957142
0.3929250  		  0.9957142
0.3929400  		  0.9957142
0.3929550  		  0.9957142
0.3929700  		  0.9957142
0.3929850  		  0.9957142
0.3930000  		  0.9951020
0.3930150  		  0.9944897
0.3930300  		  0.9951020
0.3930450  		  0.9951020
0.3930600  		  0.9951020
0.3930750  		  0.9951020
0.3930900  		  0.9957142
0.3931050  		  0.9957142
0.3931200  		  0.9957142
0.3931350  		  0.9957142
0.3931500  		  0.9957142
0.3931650  		  0.9951020
0.3931800  		  0.9957142
0.3931950  		  0.9951020
0.3932100  		  0.9951020
0.3932250  		  0.9951020
0.3932400  		  0.9951020
0.3932550  		  0.9957142
0.3932700  		  0.9963265
0.3932850  		  0.9963265
0.3933000  		  0.9963265
0.3933150  		  0.9963265
0.3933300  		  0.9963265
0.3933450  		  0.9963265
0.3933600  		  0.9963265
0.3933750  		  0.9963265
0.3933900  		  0.9963265
0.3934050  		  0.9963265
0.3934200  		  0.9963265
0.3934350  		  0.9963265
0.3934500  		  0.9963265
0.3934650  		  0.9963265
0.3934800  		  0.9963265
0.3934950  		  0.9963265
0.3935100  		  0.9963265
0.3935250  		  0.9963265
0.3935400  		  0.9963265
0.3935550  		  0.9963265
0.3935700  		  0.9963265
0.3935850  		  0.9963265
0.3936000  		  0.9963265
0.3936150  		  0.9963265
0.3936300  		  0.9963265
0.3936450  		  0.9963265
0.3936600  		  0.9963265
0.3936750  		  0.9963265
0.3936900  		  0.9963265
0.3937050  		  0.9957142
0.3937200  		  0.9957142
0.3937350  		  0.9957142
0.3937500  		  0.9957142
0.3937650  		  0.9957142
0.3937800  		  0.9951020
0.3937950  		  0.9951020
0.3938100  		  0.9944897
0.3938250  		  0.9944897
0.3938400  		  0.9951020
0.3938550  		  0.9951020
0.3938700  		  0.9951020
0.3938850  		  0.9951020
0.3939000  		  0.9951020
0.3939150  		  0.9957142
0.3939300  		  0.9957142
0.3939450  		  0.9951020
0.3939600  		  0.9951020
0.3939750  		  0.9944897
0.3939900  		  0.9932653
0.3940050  		  0.9926530
0.3940200  		  0.9932653
0.3940350  		  0.9944897
0.3940500  		  0.9951020
0.3940650  		  0.9951020
0.3940800  		  0.9957142
0.3940950  		  0.9951020
0.3941100  		  0.9951020
0.3941250  		  0.9944897
0.3941400  		  0.9938775
0.3941550  		  0.9932653
0.3941700  		  0.9938775
0.3941850  		  0.9944897
0.3942000  		  0.9951020
0.3942150  		  0.9951020
0.3942300  		  0.9957142
0.3942450  		  0.9957142
0.3942600  		  0.9957142
0.3942750  		  0.9957142
0.3942900  		  0.9957142
0.3943050  		  0.9957142
0.3943200  		  0.9957142
0.3943350  		  0.9957142
0.3943500  		  0.9957142
0.3943650  		  0.9963265
0.3943800  		  0.9957142
0.3943950  		  0.9957142
0.3944100  		  0.9957142
0.3944250  		  0.9957142
0.3944400  		  0.9957142
0.3944550  		  0.9951020
0.3944700  		  0.9951020
0.3944850  		  0.9951020
0.3945000  		  0.9951020
0.3945150  		  0.9944897
0.3945300  		  0.9938775
0.3945450  		  0.9944897
0.3945600  		  0.9951020
0.3945750  		  0.9951020
0.3945900  		  0.9957142
0.3946050  		  0.9957142
0.3946200  		  0.9957142
0.3946350  		  0.9957142
0.3946500  		  0.9957142
0.3946650  		  0.9957142
0.3946800  		  0.9951020
0.3946950  		  0.9951020
0.3947100  		  0.9951020
0.3947250  		  0.9944897
0.3947400  		  0.9944897
0.3947550  		  0.9944897
0.3947700  		  0.9944897
0.3947850  		  0.9944897
0.3948000  		  0.9944897
0.3948150  		  0.9938775
0.3948300  		  0.9938775
0.3948450  		  0.9932653
0.3948600  		  0.9926530
0.3948750  		  0.9920408
0.3948900  		  0.9895918
0.3949050  		  0.9883673
0.3949200  		  0.9889795
0.3949350  		  0.9895918
0.3949500  		  0.9895918
0.3949650  		  0.9902040
0.3949800  		  0.9914285
0.3949950  		  0.9914285
0.3950100  		  0.9920408
0.3950250  		  0.9914285
0.3950400  		  0.9914285
0.3950550  		  0.9914285
0.3950700  		  0.9920408
0.3950850  		  0.9920408
0.3951000  		  0.9926530
0.3951150  		  0.9926530
0.3951300  		  0.9920408
0.3951450  		  0.9920408
0.3951600  		  0.9920408
0.3951750  		  0.9914285
0.3951900  		  0.9902040
0.3952050  		  0.9883673
0.3952200  		  0.9871428
0.3952350  		  0.9877551
0.3952500  		  0.9895918
0.3952650  		  0.9914285
0.3952800  		  0.9920408
0.3952950  		  0.9926530
0.3953100  		  0.9938775
0.3953250  		  0.9938775
0.3953400  		  0.9938775
0.3953550  		  0.9938775
0.3953700  		  0.9938775
0.3953850  		  0.9944897
0.3954000  		  0.9944897
0.3954150  		  0.9944897
0.3954300  		  0.9944897
0.3954450  		  0.9951020
0.3954600  		  0.9951020
0.3954750  		  0.9951020
0.3954900  		  0.9951020
0.3955050  		  0.9951020
0.3955200  		  0.9951020
0.3955350  		  0.9951020
0.3955500  		  0.9951020
0.3955650  		  0.9944897
0.3955800  		  0.9944897
0.3955950  		  0.9938775
0.3956100  		  0.9926530
0.3956250  		  0.9926530
0.3956400  		  0.9926530
0.3956550  		  0.9938775
0.3956700  		  0.9944897
0.3956850  		  0.9944897
0.3957000  		  0.9944897
0.3957150  		  0.9944897
0.3957300  		  0.9938775
0.3957450  		  0.9926530
0.3957600  		  0.9926530
0.3957750  		  0.9932653
0.3957900  		  0.9938775
0.3958050  		  0.9944897
0.3958200  		  0.9951020
0.3958350  		  0.9951020
0.3958500  		  0.9951020
0.3958650  		  0.9951020
0.3958800  		  0.9944897
0.3958950  		  0.9938775
0.3959100  		  0.9938775
0.3959250  		  0.9938775
0.3959400  		  0.9944897
0.3959550  		  0.9951020
0.3959700  		  0.9951020
0.3959850  		  0.9951020
0.3960000  		  0.9951020
0.3960150  		  0.9944897
0.3960300  		  0.9938775
0.3960450  		  0.9932653
0.3960600  		  0.9926530
0.3960750  		  0.9926530
0.3960900  		  0.9932653
0.3961050  		  0.9938775
0.3961200  		  0.9938775
0.3961350  		  0.9944897
0.3961500  		  0.9944897
0.3961650  		  0.9938775
0.3961800  		  0.9932653
0.3961950  		  0.9914285
0.3962100  		  0.9914285
0.3962250  		  0.9920408
0.3962400  		  0.9926530
0.3962550  		  0.9932653
0.3962700  		  0.9938775
0.3962850  		  0.9944897
0.3963000  		  0.9951020
0.3963150  		  0.9951020
0.3963300  		  0.9951020
0.3963450  		  0.9951020
0.3963600  		  0.9951020
0.3963750  		  0.9951020
0.3963900  		  0.9951020
0.3964050  		  0.9951020
0.3964200  		  0.9951020
0.3964350  		  0.9951020
0.3964500  		  0.9951020
0.3964650  		  0.9951020
0.3964800  		  0.9951020
0.3964950  		  0.9951020
0.3965100  		  0.9951020
0.3965250  		  0.9951020
0.3965400  		  0.9944897
0.3965550  		  0.9938775
0.3965700  		  0.9932653
0.3965850  		  0.9914285
0.3966000  		  0.9877551
0.3966150  		  0.9871428
0.3966300  		  0.9895918
0.3966450  		  0.9920408
0.3966600  		  0.9926530
0.3966750  		  0.9932653
0.3966900  		  0.9938775
0.3967050  		  0.9944897
0.3967200  		  0.9951020
0.3967350  		  0.9951020
0.3967500  		  0.9951020
0.3967650  		  0.9957142
0.3967800  		  0.9957142
0.3967950  		  0.9957142
0.3968100  		  0.9957142
0.3968250  		  0.9957142
0.3968400  		  0.9957142
0.3968550  		  0.9957142
0.3968700  		  0.9963265
0.3968850  		  0.9957142
0.3969000  		  0.9957142
0.3969150  		  0.9957142
0.3969300  		  0.9951020
0.3969450  		  0.9951020
0.3969600  		  0.9944897
0.3969750  		  0.9944897
0.3969900  		  0.9944897
0.3970050  		  0.9944897
0.3970200  		  0.9944897
0.3970350  		  0.9944897
0.3970500  		  0.9951020
0.3970650  		  0.9951020
0.3970800  		  0.9951020
0.3970950  		  0.9951020
0.3971100  		  0.9951020
0.3971250  		  0.9957142
0.3971400  		  0.9957142
0.3971550  		  0.9963265
0.3971700  		  0.9963265
0.3971850  		  0.9963265
0.3972000  		  0.9969387
0.3972150  		  0.9969387
0.3972300  		  0.9969387
0.3972450  		  0.9963265
0.3972600  		  0.9969387
0.3972750  		  0.9969387
0.3972900  		  0.9969387
0.3973050  		  0.9963265
0.3973200  		  0.9963265
0.3973350  		  0.9963265
0.3973500  		  0.9957142
0.3973650  		  0.9951020
0.3973800  		  0.9951020
0.3973950  		  0.9951020
0.3974100  		  0.9957142
0.3974250  		  0.9951020
0.3974400  		  0.9951020
0.3974550  		  0.9957142
0.3974700  		  0.9957142
0.3974850  		  0.9963265
0.3975000  		  0.9963265
0.3975150  		  0.9963265
0.3975300  		  0.9963265
0.3975450  		  0.9963265
0.3975600  		  0.9963265
0.3975750  		  0.9963265
0.3975900  		  0.9969387
0.3976050  		  0.9969387
0.3976200  		  0.9969387
0.3976350  		  0.9969387
0.3976500  		  0.9969387
0.3976650  		  0.9969387
0.3976800  		  0.9969387
0.3976950  		  0.9969387
0.3977100  		  0.9969387
0.3977250  		  0.9969387
0.3977400  		  0.9969387
0.3977550  		  0.9969387
0.3977700  		  0.9969387
0.3977850  		  0.9969387
0.3978000  		  0.9963265
0.3978150  		  0.9969387
0.3978300  		  0.9963265
0.3978450  		  0.9963265
0.3978600  		  0.9963265
0.3978750  		  0.9963265
0.3978900  		  0.9957142
0.3979050  		  0.9957142
0.3979200  		  0.9957142
0.3979350  		  0.9957142
0.3979500  		  0.9957142
0.3979650  		  0.9963265
0.3979800  		  0.9963265
0.3979950  		  0.9963265
0.3980100  		  0.9963265
0.3980250  		  0.9963265
0.3980400  		  0.9963265
0.3980550  		  0.9963265
0.3980700  		  0.9963265
0.3980850  		  0.9963265
0.3981000  		  0.9963265
0.3981150  		  0.9963265
0.3981300  		  0.9957142
0.3981450  		  0.9932653
0.3981600  		  0.9932653
0.3981750  		  0.9932653
0.3981900  		  0.9951020
0.3982050  		  0.9957142
0.3982200  		  0.9963265
0.3982350  		  0.9963265
0.3982500  		  0.9963265
0.3982650  		  0.9957142
0.3982800  		  0.9957142
0.3982950  		  0.9957142
0.3983100  		  0.9963265
0.3983250  		  0.9963265
0.3983400  		  0.9969387
0.3983550  		  0.9969387
0.3983700  		  0.9969387
0.3983850  		  0.9969387
0.3984000  		  0.9969387
0.3984150  		  0.9969387
0.3984300  		  0.9969387
0.3984450  		  0.9963265
0.3984600  		  0.9963265
0.3984750  		  0.9963265
0.3984900  		  0.9969387
0.3985050  		  0.9969387
0.3985200  		  0.9969387
0.3985350  		  0.9969387
0.3985500  		  0.9969387
0.3985650  		  0.9969387
0.3985800  		  0.9969387
0.3985950  		  0.9969387
0.3986100  		  0.9963265
0.3986250  		  0.9963265
0.3986400  		  0.9963265
0.3986550  		  0.9963265
0.3986700  		  0.9963265
0.3986850  		  0.9963265
0.3987000  		  0.9963265
0.3987150  		  0.9963265
0.3987300  		  0.9963265
0.3987450  		  0.9963265
0.3987600  		  0.9963265
0.3987750  		  0.9951020
0.3987900  		  0.9951020
0.3988050  		  0.9951020
0.3988200  		  0.9951020
0.3988350  		  0.9957142
0.3988500  		  0.9963265
0.3988650  		  0.9963265
0.3988800  		  0.9969387
0.3988950  		  0.9969387
0.3989100  		  0.9969387
0.3989250  		  0.9969387
0.3989400  		  0.9969387
0.3989550  		  0.9969387
0.3989700  		  0.9969387
0.3989850  		  0.9969387
0.3990000  		  0.9969387
0.3990150  		  0.9969387
0.3990300  		  0.9969387
0.3990450  		  0.9969387
0.3990600  		  0.9969387
0.3990750  		  0.9969387
0.3990900  		  0.9969387
0.3991050  		  0.9969387
0.3991200  		  0.9969387
0.3991350  		  0.9969387
0.3991500  		  0.9969387
0.3991650  		  0.9969387
0.3991800  		  0.9957142
0.3991950  		  0.9957142
0.3992100  		  0.9957142
0.3992250  		  0.9963265
0.3992400  		  0.9963265
0.3992550  		  0.9969387
0.3992700  		  0.9969387
0.3992850  		  0.9969387
0.3993000  		  0.9969387
0.3993150  		  0.9963265
0.3993300  		  0.9963265
0.3993450  		  0.9957142
0.3993600  		  0.9957142
0.3993750  		  0.9957142
0.3993900  		  0.9957142
0.3994050  		  0.9963265
0.3994200  		  0.9963265
0.3994350  		  0.9969387
0.3994500  		  0.9969387
0.3994650  		  0.9969387
0.3994800  		  0.9969387
0.3994950  		  0.9969387
0.3995100  		  0.9969387
0.3995250  		  0.9969387
0.3995400  		  0.9969387
0.3995550  		  0.9969387
0.3995700  		  0.9963265
0.3995850  		  0.9963265
0.3996000  		  0.9963265
0.3996150  		  0.9963265
0.3996300  		  0.9969387
0.3996450  		  0.9969387
0.3996600  		  0.9969387
0.3996750  		  0.9969387
0.3996900  		  0.9963265
0.3997050  		  0.9963265
0.3997200  		  0.9957142
0.3997350  		  0.9951020
0.3997500  		  0.9957142
0.3997650  		  0.9963265
0.3997800  		  0.9963265
0.3997950  		  0.9969387
0.3998100  		  0.9969387
0.3998250  		  0.9969387
0.3998400  		  0.9969387
0.3998550  		  0.9963265
0.3998700  		  0.9963265
0.3998850  		  0.9963265
0.3999000  		  0.9957142
0.3999150  		  0.9951020
0.3999300  		  0.9944897
0.3999450  		  0.9944897
0.3999600  		  0.9951020
0.3999750  		  0.9957142
0.3999900  		  0.9957142
0.4000050  		  0.9957142
0.4000200  		  0.9957142
0.4000350  		  0.9957142
0.4000500  		  0.9957142
0.4000650  		  0.9957142
0.4000800  		  0.9957142
0.4000950  		  0.9951020
0.4001100  		  0.9951020
0.4001250  		  0.9957142
0.4001400  		  0.9957142
0.4001550  		  0.9951020
0.4001700  		  0.9951020
0.4001850  		  0.9957142
0.4002000  		  0.9963265
0.4002150  		  0.9963265
0.4002300  		  0.9969387
0.4002450  		  0.9969387
0.4002600  		  0.9969387
0.4002750  		  0.9969387
0.4002900  		  0.9969387
0.4003050  		  0.9969387
0.4003200  		  0.9963265
0.4003350  		  0.9963265
0.4003500  		  0.9963265
0.4003650  		  0.9969387
0.4003800  		  0.9969387
0.4003950  		  0.9969387
0.4004100  		  0.9969387
0.4004250  		  0.9969387
0.4004400  		  0.9969387
0.4004550  		  0.9969387
0.4004700  		  0.9969387
0.4004850  		  0.9969387
0.4005000  		  0.9969387
0.4005150  		  0.9963265
0.4005300  		  0.9963265
0.4005450  		  0.9963265
0.4005600  		  0.9969387
0.4005750  		  0.9969387
0.4005900  		  0.9969387
0.4006050  		  0.9969387
0.4006200  		  0.9969387
0.4006350  		  0.9969387
0.4006500  		  0.9969387
0.4006650  		  0.9969387
0.4006800  		  0.9969387
0.4006950  		  0.9969387
0.4007100  		  0.9963265
0.4007250  		  0.9963265
0.4007400  		  0.9969387
0.4007550  		  0.9969387
0.4007700  		  0.9969387
0.4007850  		  0.9969387
0.4008000  		  0.9969387
0.4008150  		  0.9969387
0.4008300  		  0.9969387
0.4008450  		  0.9969387
0.4008600  		  0.9969387
0.4008750  		  0.9969387
0.4008900  		  0.9969387
0.4009050  		  0.9969387
0.4009200  		  0.9969387
0.4009350  		  0.9969387
0.4009500  		  0.9969387
0.4009650  		  0.9969387
0.4009800  		  0.9969387
0.4009950  		  0.9963265
0.4010100  		  0.9963265
0.4010250  		  0.9963265
0.4010400  		  0.9969387
0.4010550  		  0.9969387
0.4010700  		  0.9969387
0.4010850  		  0.9963265
0.4011000  		  0.9963265
0.4011150  		  0.9963265
0.4011300  		  0.9963265
0.4011450  		  0.9963265
0.4011600  		  0.9963265
0.4011750  		  0.9963265
0.4011900  		  0.9969387
0.4012050  		  0.9969387
0.4012200  		  0.9969387
0.4012350  		  0.9969387
0.4012500  		  0.9969387
0.4012650  		  0.9969387
0.4012800  		  0.9969387
0.4012950  		  0.9963265
0.4013100  		  0.9963265
0.4013250  		  0.9957142
0.4013400  		  0.9957142
0.4013550  		  0.9957142
0.4013700  		  0.9963265
0.4013850  		  0.9963265
0.4014000  		  0.9969387
0.4014150  		  0.9969387
0.4014300  		  0.9963265
0.4014450  		  0.9963265
0.4014600  		  0.9963265
0.4014750  		  0.9963265
0.4014900  		  0.9963265
0.4015050  		  0.9957142
0.4015200  		  0.9957142
0.4015350  		  0.9963265
0.4015500  		  0.9969387
0.4015650  		  0.9969387
0.4015800  		  0.9963265
0.4015950  		  0.9963265
0.4016100  		  0.9963265
0.4016250  		  0.9963265
0.4016400  		  0.9963265
0.4016550  		  0.9963265
0.4016700  		  0.9963265
0.4016850  		  0.9957142
0.4017000  		  0.9957142
0.4017150  		  0.9957142
0.4017300  		  0.9957142
0.4017450  		  0.9957142
0.4017600  		  0.9957142
0.4017750  		  0.9963265
0.4017900  		  0.9963265
0.4018050  		  0.9963265
0.4018200  		  0.9963265
0.4018350  		  0.9963265
0.4018500  		  0.9963265
0.4018650  		  0.9963265
0.4018800  		  0.9963265
0.4018950  		  0.9963265
0.4019100  		  0.9957142
0.4019250  		  0.9951020
0.4019400  		  0.9951020
0.4019550  		  0.9957142
0.4019700  		  0.9957142
0.4019850  		  0.9957142
0.4020000  		  0.9957142
0.4020150  		  0.9963265
0.4020300  		  0.9963265
0.4020450  		  0.9963265
0.4020600  		  0.9957142
0.4020750  		  0.9957142
0.4020900  		  0.9951020
0.4021050  		  0.9951020
0.4021200  		  0.9957142
0.4021350  		  0.9957142
0.4021500  		  0.9957142
0.4021650  		  0.9951020
0.4021800  		  0.9951020
0.4021950  		  0.9944897
0.4022100  		  0.9938775
0.4022250  		  0.9932653
0.4022400  		  0.9938775
0.4022550  		  0.9938775
0.4022700  		  0.9938775
0.4022850  		  0.9938775
0.4023000  		  0.9932653
0.4023150  		  0.9926530
0.4023300  		  0.9926530
0.4023450  		  0.9932653
0.4023600  		  0.9938775
0.4023750  		  0.9944897
0.4023900  		  0.9944897
0.4024050  		  0.9951020
0.4024200  		  0.9951020
0.4024350  		  0.9951020
0.4024500  		  0.9957142
0.4024650  		  0.9957142
0.4024800  		  0.9957142
0.4024950  		  0.9957142
0.4025100  		  0.9957142
0.4025250  		  0.9951020
0.4025400  		  0.9951020
0.4025550  		  0.9951020
0.4025700  		  0.9951020
0.4025850  		  0.9957142
0.4026000  		  0.9963265
0.4026150  		  0.9963265
0.4026300  		  0.9963265
0.4026450  		  0.9963265
0.4026600  		  0.9963265
0.4026750  		  0.9963265
0.4026900  		  0.9957142
0.4027050  		  0.9957142
0.4027200  		  0.9951020
0.4027350  		  0.9951020
0.4027500  		  0.9957142
0.4027650  		  0.9963265
0.4027800  		  0.9963265
0.4027950  		  0.9957142
0.4028100  		  0.9957142
0.4028250  		  0.9957142
0.4028400  		  0.9957142
0.4028550  		  0.9957142
0.4028700  		  0.9951020
0.4028850  		  0.9944897
0.4029000  		  0.9932653
0.4029150  		  0.9932653
0.4029300  		  0.9938775
0.4029450  		  0.9944897
0.4029600  		  0.9944897
0.4029750  		  0.9944897
0.4029900  		  0.9944897
0.4030050  		  0.9944897
0.4030200  		  0.9938775
0.4030350  		  0.9938775
0.4030500  		  0.9944897
0.4030650  		  0.9951020
0.4030800  		  0.9957142
0.4030950  		  0.9957142
0.4031100  		  0.9957142
0.4031250  		  0.9963265
0.4031400  		  0.9957142
0.4031550  		  0.9951020
0.4031700  		  0.9951020
0.4031850  		  0.9951020
0.4032000  		  0.9957142
0.4032150  		  0.9963265
0.4032300  		  0.9963265
0.4032450  		  0.9963265
0.4032600  		  0.9963265
0.4032750  		  0.9963265
0.4032900  		  0.9963265
0.4033050  		  0.9957142
0.4033200  		  0.9957142
0.4033350  		  0.9957142
0.4033500  		  0.9963265
0.4033650  		  0.9963265
0.4033800  		  0.9963265
0.4033950  		  0.9963265
0.4034100  		  0.9963265
0.4034250  		  0.9963265
0.4034400  		  0.9963265
0.4034550  		  0.9963265
0.4034700  		  0.9963265
0.4034850  		  0.9963265
0.4035000  		  0.9963265
0.4035150  		  0.9963265
0.4035300  		  0.9963265
0.4035450  		  0.9951020
0.4035600  		  0.9951020
0.4035750  		  0.9944897
0.4035900  		  0.9957142
0.4036050  		  0.9963265
0.4036200  		  0.9969387
0.4036350  		  0.9969387
0.4036500  		  0.9969387
0.4036650  		  0.9969387
0.4036800  		  0.9969387
0.4036950  		  0.9969387
0.4037100  		  0.9969387
0.4037250  		  0.9969387
0.4037400  		  0.9963265
0.4037550  		  0.9963265
0.4037700  		  0.9963265
0.4037850  		  0.9963265
0.4038000  		  0.9957142
0.4038150  		  0.9951020
0.4038300  		  0.9932653
0.4038450  		  0.9932653
0.4038600  		  0.9938775
0.4038750  		  0.9951020
0.4038900  		  0.9957142
0.4039050  		  0.9963265
0.4039200  		  0.9963265
0.4039350  		  0.9963265
0.4039500  		  0.9963265
0.4039650  		  0.9963265
0.4039800  		  0.9969387
0.4039950  		  0.9969387
0.4040100  		  0.9969387
0.4040250  		  0.9969387
0.4040400  		  0.9969387
0.4040550  		  0.9975510
0.4040700  		  0.9969387
0.4040850  		  0.9969387
0.4041000  		  0.9969387
0.4041150  		  0.9969387
0.4041300  		  0.9975510
0.4041450  		  0.9975510
0.4041600  		  0.9975510
0.4041750  		  0.9975510
0.4041900  		  0.9975510
0.4042050  		  0.9969387
0.4042200  		  0.9969387
0.4042350  		  0.9969387
0.4042500  		  0.9969387
0.4042650  		  0.9969387
0.4042800  		  0.9975510
0.4042950  		  0.9975510
0.4043100  		  0.9975510
0.4043250  		  0.9975510
0.4043400  		  0.9975510
0.4043550  		  0.9975510
0.4043700  		  0.9975510
0.4043850  		  0.9975510
0.4044000  		  0.9975510
0.4044150  		  0.9969387
0.4044300  		  0.9969387
0.4044450  		  0.9969387
0.4044600  		  0.9969387
0.4044750  		  0.9969387
0.4044900  		  0.9969387
0.4045050  		  0.9969387
0.4045200  		  0.9969387
0.4045350  		  0.9969387
0.4045500  		  0.9969387
0.4045650  		  0.9963265
0.4045800  		  0.9963265
0.4045950  		  0.9969387
0.4046100  		  0.9969387
0.4046250  		  0.9969387
0.4046400  		  0.9975510
0.4046550  		  0.9975510
0.4046700  		  0.9969387
0.4046850  		  0.9951020
0.4047000  		  0.9951020
0.4047150  		  0.9957142
0.4047300  		  0.9975510
0.4047450  		  0.9975510
0.4047600  		  0.9975510
0.4047750  		  0.9975510
0.4047900  		  0.9975510
0.4048050  		  0.9975510
0.4048200  		  0.9975510
0.4048350  		  0.9969387
0.4048500  		  0.9969387
0.4048650  		  0.9969387
0.4048800  		  0.9969387
0.4048950  		  0.9975510
0.4049100  		  0.9975510
0.4049250  		  0.9975510
0.4049400  		  0.9975510
0.4049550  		  0.9975510
0.4049700  		  0.9975510
0.4049850  		  0.9975510
0.4050000  		  0.9975510


==> rawplotBCdata.dat <==
0.8097120480000000       0.9991750000000000
0.8096640960000000       0.9991750000000000
0.8096161440000000       0.9991750000000000
0.8095681920000000       0.9991750000000000
0.8095202400000000       0.9991750000000000
0.8094722880000002       0.9991750000000000
0.8094243360000001       0.9991750000000000
0.8093763840000000       0.9991750000000000
0.8093284319999999       0.9991750000000000
0.8092804799999999       0.9991750000000000
0.8092325280000000       0.9991750000000000
0.8091845760000000       0.9991750000000000
0.8091366239999999       0.9991750000000000
0.8090886720000000       0.9991750000000000
0.8090407200000002       0.9991750000000000
0.8089927680000001       0.9991750000000000
0.8089448160000000       0.9991750000000000
0.8088968640000000       0.9991750000000000
0.8088489120000000       0.9991750000000000
0.8088009600000000       0.9991750000000000
0.8087530079999999       0.9991750000000000
0.8087050560000000       0.9991750000000000
0.8086571040000000       0.9991750000000000
0.8086091520000001       0.9991750000000000
0.8085612000000000       0.9991750000000000
0.8085132480000000       0.9991750000000000
0.8084652960000001       0.9991750000000000
0.8084173440000000       0.9991750000000000
0.8083693920000000       0.9991750000000000
0.8083214399999999       0.9991750000000000
0.8082734880000000       0.9991750000000000
0.8082255360000000       0.9991750000000000
0.8081775839999999       0.9991750000000000
0.8081296319999999       0.9991750000000000
0.8080816800000000       0.9991750000000000
0.8080337280000000       0.9991750000000000
0.8079857760000000       0.9991750000000000
0.8079378240000000       0.9991750000000000
0.8078898720000001       0.9991750000000000
0.8078419200000000       0.9991750000000000
0.8077939680000000       0.9991750000000000
0.8077460160000000       0.9991750000000000
0.8076980640000000       0.9991750000000000
0.8076501120000000       0.9991750000000000
0.8076021600000000       0.9991750000000000
0.8075542080000000       0.9991750000000000
0.8075062560000000       0.9991750000000000
0.8074583040000000       0.9991750000000000
0.8074103520000000       0.9991750000000000
0.8073624000000000       0.9991750000000000
0.8073144480000000       0.9991750000000000
0.8072664960000000       0.9991750000000000
0.8072185440000000       0.9991750000000000
0.8071705920000000       0.9991750000000000
0.8071226400000000       0.9991750000000000
0.8070746880000000       0.9991750000000000
0.8070267359999999       0.9991750000000000
0.8069787840000000       0.9991750000000000
0.8069308320000000       0.9991750000000000
0.8068828800000000       0.9991750000000000
0.8068349280000000       0.9991750000000000
0.8067869760000000       0.9991750000000000
0.8067390240000000       0.9991750000000000
0.8066910720000000       0.9991750000000000
0.8066431200000000       0.9991750000000000
0.8065951680000001       0.9991750000000000
0.8065472160000000       0.9991750000000000
0.8064992640000000       0.9991750000000000
0.8064513120000000       0.9991750000000000
0.8064033600000000       0.9991750000000000
0.8063554080000001       0.9991750000000000
0.8063074560000000       0.9991750000000000
0.8062595040000000       0.9991750000000000
0.8062115519999999       0.9991750000000000
0.8061636000000000       0.9991750000000000
0.8061156480000000       0.9991750000000000
0.8060676959999999       0.9991750000000000
0.8060197440000000       0.9991750000000000
0.8059717920000000       0.9991750000000000
0.8059238399999999       0.9991750000000000
0.8058758880000000       0.9991750000000000
0.8058279360000000       0.9991750000000000
0.8057799839999998       0.9991750000000000
0.8057320319999999       0.9991750000000000
0.8056840800000000       0.9991750000000000
0.8056361280000000       0.9991750000000000
0.8055881760000000       0.9991750000000000
0.8055402240000000       0.9991750000000000
0.8054922719999998       0.9991750000000000
0.8054443200000000       0.9991750000000000
0.8053963680000000       0.9991750000000000
0.8053484160000000       0.9991750000000000
0.8053004640000000       0.9991750000000000
0.8052525120000000       0.9991750000000000
0.8052045600000000       0.9991750000000000
0.8051566080000000       0.9991750000000000
0.8051086560000001       0.9991750000000000
0.8050607040000000       0.9991750000000000
0.8050127520000000       0.9991750000000000
0.8049648000000000       0.9991750000000000
0.8049168480000000       0.9991750000000000
0.8048688960000000       0.9991750000000000
0.8048209440000000       0.9991750000000000
0.8047729920000000       0.9991750000000000
0.8047250399999999       0.9991750000000000
0.8046770880000000       0.9991750000000000
0.8046291360000000       0.9991750000000000
0.8045811840000000       0.9991750000000000
0.8045332320000000       0.9991750000000000
0.8044852800000001       0.9991750000000000
0.8044373280000000       0.9991750000000000
0.8043893760000000       0.9991750000000000
0.8043414240000000       0.9991750000000000
0.8042934719999999       0.9991750000000000
0.8042455200000000       0.9991750000000000
0.8041975680000000       0.9991750000000000
0.8041496160000000       0.9991750000000000
0.8041016640000000       0.9991750000000000
0.8040537120000000       0.9991750000000000
0.8040057600000000       0.9991750000000000
0.8039578080000001       0.9991750000000000
0.8039098560000000       0.9991750000000000
0.8038619040000000       0.9991750000000000
0.8038139520000001       0.9991750000000000
0.8037660000000000       0.9991750000000000
0.8037180480000000       0.9991750000000000
0.8036700959999998       0.9991750000000000
0.8036221440000000       0.9991750000000000
0.8035741920000000       0.9991750000000000
0.8035262399999999       0.9991750000000000
0.8034782880000000       0.9991750000000000
0.8034303360000000       0.9991750000000000
0.8033823839999998       0.9991750000000000
0.8033344320000000       0.9991750000000000
0.8032864800000000       0.9991750000000000
0.8032385280000000       0.9991750000000000
0.8031905760000000       0.9991750000000000
0.8031426240000000       0.9991750000000000
0.8030946720000000       0.9991750000000000
0.8030467200000000       0.9991750000000000
0.8029987680000000       0.9991750000000000
0.8029508160000000       0.9991750000000000
0.8029028640000000       0.9991750000000000
0.8028549119999999       0.9991750000000000
0.8028069600000000       0.9991750000000000
0.8027590080000000       0.9991750000000000
0.8027110560000000       0.9991750000000000
0.8026631040000001       0.9991750000000000
0.8026151520000000       0.9991750000000000
0.8025672000000000       0.9991750000000000
0.8025192480000000       0.9991750000000000
0.8024712960000000       0.9991750000000000
0.8024233440000000       0.9991750000000000
0.8023753920000001       0.9991750000000000
0.8023274400000000       0.9991750000000000
0.8022794880000000       0.9991750000000000
0.8022315360000000       0.9991750000000000
0.8021835839999999       0.9991750000000000
0.8021356320000000       0.9991750000000000
0.8020876800000001       0.9991750000000000
0.8020397280000001       0.9991750000000000
0.8019917760000000       0.9991750000000000
0.8019438240000000       0.9991750000000000
0.8018958720000000       0.9991750000000000
0.8018479200000000       0.9991750000000000
0.8017999679999999       0.9991750000000000
0.8017520160000000       0.9991750000000000
0.8017040640000000       0.9991750000000000
0.8016561120000000       0.9991750000000000
0.8016081600000000       0.9991750000000000
0.8015602079999999       0.9991750000000000
0.8015122560000000       0.9991750000000000
0.8014643040000000       0.9991750000000000
0.8014163520000001       0.9991750000000000
0.8013684000000000       0.9991750000000000
0.8013204480000000       0.9991750000000000
0.8012724959999999       0.9991750000000000
0.8012245440000000       0.9991750000000000
0.8011765920000000       0.9991750000000000
0.8011286399999999       0.9991750000000000
0.8010806880000001       0.9991750000000000
0.8010327360000000       0.9991750000000000
0.8009847839999999       0.9991750000000000
0.8009368320000000       0.9991750000000000
0.8008888800000000       0.9991750000000000
0.8008409280000000       0.9991750000000000
0.8007929760000000       0.9991750000000000
0.8007450240000000       0.9991750000000000
0.8006970720000000       0.9991750000000000
0.8006491200000000       0.9991750000000000
0.8006011680000000       0.9991750000000000
0.8005532159999998       0.9991750000000000
0.8005052640000000       0.9991750000000000
0.8004573120000001       0.9991750000000000
0.8004093600000000       0.9991750000000000
0.8003614080000000       0.9991750000000000
0.8003134560000000       0.9991750000000000
0.8002655040000001       0.9991750000000000
0.8002175520000000       0.9991750000000000
0.8001696000000001       0.9991750000000000
0.8001216480000000       0.9991750000000000
0.8000736960000000       0.9991750000000000
0.8000257440000000       0.9991750000000000
0.7999777920000000       0.9991750000000000
0.7999298399999999       0.9991750000000000
0.7998818880000000       0.9991750000000000
0.7998339360000001       0.9991750000000000
0.7997859839999999       0.9991750000000000
0.7997380320000000       0.9991750000000000
0.7996900800000000       0.9991750000000000
0.7996421280000000       0.9991750000000000
0.7995941760000000       0.9991750000000000
0.7995462239999999       0.9991750000000000
0.7994982720000000       0.9991750000000000
0.7994503200000000       0.9991750000000000
0.7994023680000001       0.9991750000000000
0.7993544160000000       0.9991750000000000
0.7993064639999999       0.9991750000000000
0.7992585119999999       0.9991750000000000
0.7992105600000000       0.9991750000000000
0.7991626080000001       0.9991750000000000
0.7991146560000000       0.9991750000000000
0.7990667040000000       0.9991750000000000
0.7990187520000002       0.9991750000000000
0.7989708000000000       0.9991750000000000
0.7989228480000000       0.9991750000000000
0.7988748959999999       0.9991750000000000
0.7988269440000000       0.9991750000000000
0.7987789920000000       0.9991750000000000
0.7987310399999999       0.9991750000000000
0.7986830879999999       0.9991750000000000
0.7986351360000000       0.9991750000000000
0.7985871839999999       0.9991750000000000
0.7985392320000000       0.9991750000000000
0.7984912800000000       0.9991750000000000
0.7984433280000000       0.9991750000000000
0.7983953760000001       0.9991750000000000
0.7983474240000000       0.9991750000000000
0.7982994720000000       0.9991750000000000
0.7982515200000000       0.9991750000000000
0.7982035679999999       0.9991750000000000
0.7981556160000001       0.9991750000000000
0.7981076639999999       0.9991750000000000
0.7980597120000000       0.9991750000000000
0.7980117600000000       0.9991750000000000
0.7979638080000000       0.9991750000000000
0.7979158560000000       0.9991750000000000
0.7978679040000000       0.9991750000000000
0.7978199520000000       0.9991750000000000
0.7977720000000000       0.9991750000000000
0.7977240480000000       0.9991750000000000
0.7976760960000000       0.9991750000000000
0.7976281440000000       0.9991750000000000
0.7975801920000000       0.9991750000000000
0.7975322400000001       0.9991750000000000
0.7974842880000000       0.9991750000000000
0.7974363360000000       0.9991750000000000
0.7973883840000000       0.9991750000000000
0.7973404320000000       0.9991750000000000
0.7972924800000001       0.9991750000000000
0.7972445280000000       0.9991750000000000
0.7971965760000000       0.9991750000000000
0.7971486240000000       0.9991750000000000
0.7971006720000000       0.9991750000000000
0.7970527200000000       0.9991750000000000
0.7970047680000000       0.9991750000000000
0.7969568160000000       0.9991750000000000
0.7969088640000001       0.9991750000000000
0.7968609120000000       0.9991750000000000
0.7968129600000000       0.9991750000000000
0.7967650080000001       0.9991750000000000
0.7967170560000000       0.9991750000000000
0.7966691040000000       0.9991750000000000
0.7966211520000001       0.9991750000000000
0.7965731999999999       0.9991750000000000
0.7965252480000000       0.9991750000000000
0.7964772959999999       0.9991750000000000
0.7964293440000000       0.9991750000000000
0.7963813920000000       0.9991750000000000
0.7963334399999999       0.9991750000000000
0.7962854880000001       0.9991750000000000
0.7962375360000000       0.9991750000000000
0.7961895840000001       0.9991750000000000
0.7961416320000000       0.9991750000000000
0.7960936800000000       0.9991750000000000
0.7960457280000000       0.9991750000000000
0.7959977760000000       0.9991750000000000
0.7959498240000000       0.9991750000000000
0.7959018720000000       0.9991750000000000
0.7958539200000000       0.9991750000000000
0.7958059680000000       0.9991750000000000
0.7957580160000000       0.9991750000000000
0.7957100640000000       0.9991750000000000
0.7956621120000000       0.9991750000000000
0.7956141600000000       0.9991750000000000
0.7955662080000000       0.9991750000000000
0.7955182560000000       0.9991750000000000
0.7954703040000000       0.9991750000000000
0.7954223520000000       0.9991750000000000
0.7953743999999999       0.9991750000000000
0.7953264480000000       0.9991750000000000
0.7952784959999999       0.9991750000000000
0.7952305440000000       0.9991750000000000
0.7951825920000000       0.9991750000000000
0.7951346400000000       0.9991750000000000
0.7950866879999999       0.9991750000000000
0.7950387360000000       0.9991750000000000
0.7949907840000000       0.9991750000000000
0.7949428320000000       0.9991750000000000
0.7948948800000000       0.9991750000000000
0.7948469280000000       0.9991750000000000
0.7947989760000002       0.9991750000000000
0.7947510240000000       0.9991750000000000
0.7947030719999999       0.9991750000000000
0.7946551200000000       0.9991750000000000
0.7946071680000000       0.9991750000000000
0.7945592159999999       0.9991750000000000
0.7945112640000001       0.9991750000000000
0.7944633120000000       0.9991750000000000
0.7944153600000000       0.9991750000000000
0.7943674080000001       0.9991750000000000
0.7943194560000000       0.9991750000000000
0.7942715040000000       0.9991750000000000
0.7942235520000002       0.9991750000000000
0.7941756000000000       0.9991750000000000
0.7941276480000000       0.9991750000000000
0.7940796959999999       0.9991750000000000
0.7940317440000000       0.9991750000000000
0.7939837920000000       0.9991750000000000
0.7939358399999999       0.9991750000000000
0.7938878879999999       0.9991750000000000
0.7938399360000000       0.9991750000000000
0.7937919840000000       0.9991750000000000
0.7937440320000000       0.9991750000000000
0.7936960800000000       0.9991750000000000
0.7936481280000000       0.9991750000000000
0.7936001760000001       0.9991750000000000
0.7935522240000000       0.9991750000000000
0.7935042720000000       0.9991750000000000
0.7934563200000001       0.9991750000000000
0.7934083680000000       0.9991750000000000
0.7933604160000000       0.9991750000000000
0.7933124640000000       0.9991750000000000
0.7932645120000000       0.9991750000000000
0.7932165600000000       0.9991750000000000
0.7931686080000000       0.9991750000000000
0.7931206560000001       0.9991750000000000
0.7930727040000000       0.9991750000000000
0.7930247520000000       0.9991750000000000
0.7929768000000000       0.9991750000000000
0.7929288480000000       0.9991750000000000
0.7928808960000000       0.9991750000000000
0.7928329440000000       0.9991750000000000
0.7927849920000001       0.9992500000000000
0.7927370400000000       0.9991750000000000
0.7926890880000000       0.9991750000000000
0.7926411360000000       0.9992500000000000
0.7925931840000000       0.9991750000000000
0.7925452320000000       0.9991750000000000
0.7924972800000000       0.9992500000000000
0.7924493280000000       0.9992500000000000
0.7924013759999999       0.9992500000000000
0.7923534240000000       0.9992500000000000
0.7923054720000000       0.9991750000000000
0.7922575200000000       0.9992500000000000
0.7922095680000000       0.9992500000000000
0.7921616160000000       0.9992500000000000
0.7921136640000001       0.9992500000000000
0.7920657120000000       0.9992500000000000
0.7920177600000000       0.9992500000000000
0.7919698080000001       0.9992500000000000
0.7919218560000000       0.9992500000000000
0.7918739040000000       0.9992500000000000
0.7918259520000001       0.9992500000000000
0.7917780000000000       0.9992500000000000
0.7917300480000000       0.9992500000000000
0.7916820959999998       0.9992500000000000
0.7916341440000000       0.9992500000000000
0.7915861920000000       0.9992500000000000
0.7915382399999999       0.9992500000000000
0.7914902880000000       0.9992500000000000
0.7914423360000000       0.9992500000000000
0.7913943840000000       0.9992500000000000
0.7913464320000000       0.9992500000000000
0.7912984800000000       0.9992500000000000
0.7912505279999998       0.9992500000000000
0.7912025759999999       0.9992500000000000
0.7911546240000000       0.9992500000000000
0.7911066720000000       0.9992500000000000
0.7910587200000000       0.9992500000000000
0.7910107680000000       0.9992500000000000
0.7909628160000001       0.9992500000000000
0.7909148640000000       0.9992500000000000
0.7908669120000000       0.9992500000000000
0.7908189600000000       0.9992500000000000
0.7907710080000000       0.9992500000000000
0.7907230560000000       0.9992500000000000
0.7906751040000001       0.9992500000000000
0.7906271520000000       0.9992500000000000
0.7905792000000000       0.9992500000000000
0.7905312479999999       0.9992500000000000
0.7904832960000001       0.9992500000000000
0.7904353440000000       0.9992500000000000
0.7903873920000001       0.9992500000000000
0.7903394400000000       0.9992500000000000
0.7902914880000000       0.9992500000000000
0.7902435360000000       0.9992500000000000
0.7901955840000000       0.9992500000000000
0.7901476319999999       0.9992500000000000
0.7900996799999999       0.9992500000000000
0.7900517280000000       0.9992500000000000
0.7900037760000000       0.9992500000000000
0.7899558240000000       0.9992500000000000
0.7899078720000000       0.9992500000000000
0.7898599200000002       0.9992500000000000
0.7898119680000000       0.9992500000000000
0.7897640160000000       0.9992500000000000
0.7897160640000001       0.9992500000000000
0.7896681119999999       0.9992500000000000
0.7896201600000001       0.9992500000000000
0.7895722080000001       0.9992500000000000
0.7895242560000000       0.9992500000000000
0.7894763039999999       0.9992500000000000
0.7894283520000001       0.9992500000000000
0.7893804000000000       0.9992500000000000
0.7893324480000000       0.9992500000000000
0.7892844960000001       0.9992500000000000
0.7892365440000000       0.9992500000000000
0.7891885920000000       0.9992500000000000
0.7891406399999998       0.9992500000000000
0.7890926880000000       0.9992500000000000
0.7890447359999999       0.9992500000000000
0.7889967839999998       0.9992500000000000
0.7889488320000000       0.9992500000000000
0.7889008800000000       0.9992500000000000
0.7888529280000000       0.9992500000000000
0.7888049760000000       0.9992500000000000
0.7887570240000000       0.9992500000000000
0.7887090720000000       0.9992500000000000
0.7886611200000000       0.9992500000000000
0.7886131680000000       0.9992500000000000
0.7885652160000000       0.9992500000000000
0.7885172640000000       0.9992500000000000
0.7884693120000000       0.9992500000000000
0.7884213600000000       0.9992500000000000
0.7883734080000001       0.9992500000000000
0.7883254560000000       0.9992500000000000
0.7882775040000000       0.9992500000000000
0.7882295520000000       0.9992500000000000
0.7881816000000000       0.9992500000000000
0.7881336480000000       0.9992500000000000
0.7880856960000000       0.9992500000000000
0.7880377440000000       0.9992500000000000
0.7879897920000000       0.9992500000000000
0.7879418400000000       0.9992500000000000
0.7878938880000000       0.9992500000000000
0.7878459360000000       0.9992500000000000
0.7877979840000000       0.9992500000000000
0.7877500320000000       0.9992500000000000
0.7877020799999999       0.9992500000000000
0.7876541279999999       0.9992500000000000
0.7876061760000000       0.9992500000000000
0.7875582240000001       0.9992500000000000
0.7875102720000000       0.9992500000000000
0.7874623200000000       0.9992500000000000
0.7874143680000000       0.9992500000000000
0.7873664160000000       0.9992500000000000
0.7873184640000001       0.9992500000000000
0.7872705120000000       0.9992500000000000
0.7872225600000000       0.9992500000000000
0.7871746080000001       0.9992500000000000
0.7871266560000000       0.9992500000000000
0.7870787040000000       0.9992500000000000
0.7870307519999999       0.9992500000000000
0.7869828000000001       0.9992500000000000
0.7869348480000000       0.9992500000000000
0.7868868959999998       0.9992500000000000
0.7868389440000000       0.9992500000000000
0.7867909920000000       0.9992500000000000
0.7867430399999999       0.9992500000000000
0.7866950880000000       0.9992500000000000
0.7866471360000000       0.9992500000000000
0.7865991840000000       0.9992500000000000
0.7865512319999999       0.9992500000000000
0.7865032799999999       0.9992500000000000
0.7864553280000000       0.9992500000000000
0.7864073760000000       0.9992500000000000
0.7863594240000000       0.9992500000000000
0.7863114720000000       0.9992500000000000
0.7862635200000000       0.9992500000000000
0.7862155680000000       0.9992500000000000
0.7861676160000000       0.9992500000000000
0.7861196640000000       0.9992500000000000
0.7860717120000000       0.9992500000000000
0.7860237599999998       0.9992500000000000
0.7859758079999999       0.9992500000000000
0.7859278560000000       0.9992500000000000
0.7858799040000000       0.9992500000000000
0.7858319520000000       0.9992500000000000
0.7857840000000000       0.9992500000000000
0.7857360480000000       0.9992500000000000
0.7856880960000000       0.9992500000000000
0.7856401440000002       0.9992500000000000
0.7855921920000000       0.9992500000000000
0.7855442400000001       0.9992500000000000
0.7854962880000000       0.9992500000000000
0.7854483360000000       0.9992500000000000
0.7854003840000000       0.9992500000000000
0.7853524320000000       0.9992500000000000
0.7853044800000000       0.9992500000000000
0.7852565279999999       0.9992500000000000
0.7852085760000000       0.9992500000000000
0.7851606240000000       0.9992500000000000
0.7851126719999999       0.9992500000000000
0.7850647200000000       0.9992500000000000
0.7850167680000000       0.9992500000000000
0.7849688160000000       0.9992500000000000
0.7849208639999999       0.9992500000000000
0.7848729120000000       0.9992500000000000
0.7848249600000000       0.9992500000000000
0.7847770080000001       0.9992500000000000
0.7847290560000000       0.9992500000000000
0.7846811040000000       0.9992500000000000
0.7846331519999999       0.9992500000000000
0.7845852000000000       0.9992500000000000
0.7845372480000000       0.9992500000000000
0.7844892959999999       0.9992500000000000
0.7844413440000000       0.9992500000000000
0.7843933920000000       0.9992500000000000
0.7843454399999999       0.9992500000000000
0.7842974880000000       0.9992500000000000
0.7842495360000000       0.9992500000000000
0.7842015840000000       0.9992500000000000
0.7841536319999999       0.9992500000000000
0.7841056800000000       0.9992500000000000
0.7840577280000000       0.9992500000000000
0.7840097760000000       0.9992500000000000
0.7839618240000000       0.9992500000000000
0.7839138719999998       0.9992500000000000
0.7838659200000000       0.9992500000000000
0.7838179680000000       0.9992500000000000
0.7837700160000000       0.9992500000000000
0.7837220640000000       0.9992500000000000
0.7836741120000001       0.9992500000000000
0.7836261600000000       0.9992500000000000
0.7835782080000000       0.9992500000000000
0.7835302560000000       0.9992500000000000
0.7834823040000000       0.9992500000000000
0.7834343520000000       0.9992500000000000
0.7833864000000000       0.9992500000000000
0.7833384479999999       0.9992500000000000
0.7832904960000000       0.9992500000000000
0.7832425439999999       0.9992500000000000
0.7831945920000000       0.9992500000000000
0.7831466400000000       0.9992500000000000
0.7830986880000000       0.9992500000000000
0.7830507360000000       0.9992500000000000
0.7830027840000000       0.9992500000000000
0.7829548319999999       0.9992500000000000
0.7829068800000000       0.9992500000000000
0.7828589280000000       0.9992500000000000
0.7828109760000000       0.9992500000000000
0.7827630240000000       0.9992500000000000
0.7827150720000000       0.9992500000000000
0.7826671200000000       0.9992500000000000
0.7826191680000000       0.9992500000000000
0.7825712160000000       0.9992500000000000
0.7825232640000001       0.9992500000000000
0.7824753120000001       0.9992500000000000
0.7824273600000000       0.9992500000000000
0.7823794080000002       0.9992500000000000
0.7823314560000000       0.9992500000000000
0.7822835040000000       0.9992500000000000
0.7822355519999999       0.9992500000000000
0.7821875999999999       0.9992500000000000
0.7821396480000000       0.9992500000000000
0.7820916959999999       0.9992500000000000
0.7820437440000000       0.9992500000000000
0.7819957920000000       0.9992500000000000
0.7819478399999999       0.9992500000000000
0.7818998880000000       0.9992500000000000
0.7818519360000000       0.9992500000000000
0.7818039840000000       0.9992500000000000
0.7817560320000000       0.9992500000000000
0.7817080800000000       0.9992500000000000
0.7816601280000000       0.9992500000000000
0.7816121760000000       0.9992500000000000
0.7815642240000000       0.9992500000000000
0.7815162720000000       0.9992500000000000
0.7814683200000000       0.9992500000000000
0.7814203680000001       0.9992500000000000
0.7813724160000000       0.9992500000000000
0.7813244640000000       0.9992500000000000
0.7812765120000001       0.9992500000000000
0.7812285600000000       0.9992500000000000
0.7811806080000000       0.9992500000000000
0.7811326560000000       0.9992500000000000
0.7810847040000000       0.9992500000000000
0.7810367520000000       0.9992500000000000
0.7809887999999999       0.9992500000000000
0.7809408480000000       0.9992500000000000
0.7808928960000000       0.9992500000000000
0.7808449440000000       0.9992500000000000
0.7807969920000000       0.9992500000000000
0.7807490400000000       0.9992500000000000
0.7807010880000000       0.9992500000000000
0.7806531360000000       0.9992500000000000
0.7806051840000000       0.9992500000000000
0.7805572320000000       0.9992500000000000
0.7805092799999999       0.9992500000000000
0.7804613280000000       0.9992500000000000
0.7804133759999999       0.9992500000000000
0.7803654240000000       0.9992500000000000
0.7803174720000000       0.9992500000000000
0.7802695200000000       0.9992500000000000
0.7802215680000000       0.9992500000000000
0.7801736160000000       0.9992500000000000
0.7801256640000001       0.9992500000000000
0.7800777119999999       0.9992500000000000
0.7800297599999999       0.9992500000000000
0.7799818080000001       0.9992500000000000
0.7799338560000000       0.9992500000000000
0.7798859040000000       0.9992500000000000
0.7798379519999999       0.9992500000000000
0.7797900000000000       0.9992500000000000
0.7797420480000000       0.9992500000000000
0.7796940959999999       0.9992500000000000
0.7796461440000000       0.9992500000000000
0.7795981920000000       0.9992500000000000
0.7795502400000001       0.9992500000000000
0.7795022880000000       0.9992500000000000
0.7794543360000000       0.9992500000000000
0.7794063840000000       0.9992500000000000
0.7793584319999999       0.9992500000000000
0.7793104800000000       0.9992500000000000
0.7792625280000000       0.9992500000000000
0.7792145760000000       0.9992500000000000
0.7791666240000000       0.9992500000000000
0.7791186720000000       0.9992500000000000
0.7790707200000000       0.9992500000000000
0.7790227680000000       0.9992500000000000
0.7789748159999998       0.9992500000000000
0.7789268640000001       0.9992500000000000
0.7788789119999999       0.9992500000000000
0.7788309600000000       0.9992500000000000
0.7787830080000000       0.9992500000000000
0.7787350560000000       0.9992500000000000
0.7786871040000000       0.9992500000000000
0.7786391520000000       0.9992500000000000
0.7785911999999999       0.9992500000000000
0.7785432480000000       0.9992500000000000
0.7784952960000000       0.9992500000000000
0.7784473440000002       0.9992500000000000
0.7783993920000000       0.9992500000000000
0.7783514400000000       0.9992500000000000
0.7783034880000002       0.9992500000000000
0.7782555360000000       0.9992500000000000
0.7782075840000000       0.9992500000000000
0.7781596320000000       0.9992500000000000
0.7781116800000000       0.9992500000000000
0.7780637280000001       0.9992500000000000
0.7780157760000000       0.9992500000000000
0.7779678240000000       0.9992500000000000
0.7779198719999999       0.9992500000000000
0.7778719200000000       0.9992500000000000
0.7778239680000000       0.9992500000000000
0.7777760160000000       0.9992500000000000
0.7777280640000001       0.9992500000000000
0.7776801120000000       0.9992500000000000
0.7776321600000000       0.9992500000000000
0.7775842080000001       0.9992500000000000
0.7775362560000000       0.9992500000000000
0.7774883040000000       0.9992500000000000
0.7774403519999999       0.9992500000000000
0.7773924000000000       0.9992500000000000
0.7773444480000000       0.9992500000000000
0.7772964959999999       0.9992500000000000
0.7772485440000000       0.9992500000000000
0.7772005920000001       0.9992500000000000
0.7771526400000000       0.9992500000000000
0.7771046880000000       0.9992500000000000
0.7770567360000000       0.9992500000000000
0.7770087840000000       0.9992500000000000
0.7769608320000000       0.9992500000000000
0.7769128800000000       0.9992500000000000
0.7768649279999998       0.9992500000000000
0.7768169760000000       0.9992500000000000
0.7767690240000000       0.9992500000000000
0.7767210720000000       0.9992500000000000
0.7766731200000000       0.9992500000000000
0.7766251680000000       0.9992500000000000
0.7765772160000000       0.9992500000000000
0.7765292640000000       0.9992500000000000
0.7764813120000000       0.9992500000000000
0.7764333600000000       0.9992500000000000
0.7763854080000000       0.9992500000000000
0.7763374560000000       0.9992500000000000
0.7762895040000000       0.9992500000000000
0.7762415520000001       0.9992500000000000
0.7761936000000002       0.9992500000000000
0.7761456480000000       0.9992500000000000
0.7760976960000000       0.9992500000000000
0.7760497440000000       0.9992500000000000
0.7760017920000000       0.9992500000000000
0.7759538400000001       0.9992500000000000
0.7759058880000000       0.9992500000000000
0.7758579360000000       0.9992500000000000
0.7758099839999999       0.9992500000000000
0.7757620320000000       0.9992500000000000
0.7757140800000000       0.9992500000000000
0.7756661280000000       0.9992500000000000
0.7756181760000000       0.9992500000000000
0.7755702240000000       0.9992500000000000
0.7755222720000000       0.9992500000000000
0.7754743200000001       0.9992500000000000
0.7754263680000000       0.9992500000000000
0.7753784160000000       0.9992500000000000
0.7753304640000002       0.9992500000000000
0.7752825120000000       0.9992500000000000
0.7752345600000000       0.9992500000000000
0.7751866080000001       0.9992500000000000
0.7751386560000000       0.9992500000000000
0.7750907040000000       0.9992500000000000
0.7750427519999999       0.9992500000000000
0.7749948000000000       0.9992500000000000
0.7749468480000000       0.9992500000000000
0.7748988959999999       0.9992500000000000
0.7748509440000000       0.9992500000000000
0.7748029920000000       0.9992500000000000
0.7747550400000000       0.9992500000000000
0.7747070880000000       0.9992500000000000
0.7746591360000000       0.9992500000000000
0.7746111840000000       0.9992500000000000
0.7745632320000001       0.9992500000000000
0.7745152800000000       0.9992500000000000
0.7744673280000001       0.9992500000000000
0.7744193760000000       0.9992500000000000
0.7743714240000000       0.9992500000000000
0.7743234720000000       0.9992500000000000
0.7742755199999999       0.9992500000000000
0.7742275680000000       0.9992500000000000
0.7741796160000000       0.9992500000000000
0.7741316640000000       0.9992500000000000
0.7740837120000000       0.9992500000000000
0.7740357600000000       0.9992500000000000
0.7739878080000000       0.9992500000000000
0.7739398559999999       0.9992500000000000
0.7738919040000000       0.9992500000000000
0.7738439520000000       0.9992500000000000
0.7737960000000000       0.9992500000000000
0.7737480480000000       0.9992500000000000
0.7737000959999999       0.9992500000000000
0.7736521440000000       0.9992500000000000
0.7736041920000000       0.9992500000000000
0.7735562400000000       0.9992500000000000
0.7735082880000000       0.9992500000000000
0.7734603360000000       0.9992500000000000
0.7734123840000000       0.9992500000000000
0.7733644319999999       0.9992500000000000
0.7733164800000000       0.9992500000000000
0.7732685280000000       0.9992500000000000
0.7732205760000000       0.9992500000000000
0.7731726240000000       0.9992500000000000
0.7731246720000000       0.9992500000000000
0.7730767200000001       0.9992500000000000
0.7730287680000000       0.9992500000000000
0.7729808160000000       0.9992500000000000
0.7729328640000001       0.9992500000000000
0.7728849120000000       0.9992500000000000
0.7728369600000000       0.9992500000000000
0.7727890080000001       0.9992500000000000
0.7727410560000000       0.9992500000000000
0.7726931040000000       0.9992500000000000
0.7726451519999999       0.9992500000000000
0.7725972000000000       0.9992500000000000
0.7725492480000000       0.9992500000000000
0.7725012959999999       0.9992500000000000
0.7724533440000000       0.9992500000000000
0.7724053920000000       0.9992500000000000
0.7723574400000000       0.9992500000000000
0.7723094880000000       0.9992500000000000
0.7722615360000000       0.9992500000000000
0.7722135840000000       0.9992500000000000
0.7721656319999999       0.9992500000000000
0.7721176800000000       0.9992500000000000
0.7720697280000000       0.9992500000000000
0.7720217760000001       0.9992500000000000
0.7719738240000000       0.9992500000000000
0.7719258720000000       0.9992500000000000
0.7718779200000000       0.9992500000000000
0.7718299680000000       0.9992500000000000
0.7717820159999998       0.9992500000000000
0.7717340640000000       0.9992500000000000
0.7716861119999999       0.9992500000000000
0.7716381600000000       0.9992500000000000
0.7715902080000000       0.9992500000000000
0.7715422560000000       0.9992500000000000
0.7714943040000000       0.9992500000000000
0.7714463520000001       0.9992500000000000
0.7713984000000000       0.9992500000000000
0.7713504480000000       0.9992500000000000
0.7713024960000000       0.9992500000000000
0.7712545440000000       0.9992500000000000
0.7712065920000000       0.9992500000000000
0.7711586400000000       0.9992500000000000
0.7711106880000000       0.9992500000000000
0.7710627360000000       0.9992500000000000
0.7710147840000000       0.9992500000000000
0.7709668320000000       0.9992500000000000
0.7709188800000000       0.9992500000000000
0.7708709280000000       0.9992500000000000
0.7708229760000000       0.9992500000000000
0.7707750240000000       0.9992500000000000
0.7707270720000000       0.9992500000000000
0.7706791200000001       0.9992500000000000
0.7706311680000000       0.9992500000000000
0.7705832160000000       0.9993250000000000
0.7705352640000001       0.9993250000000000
0.7704873120000000       0.9992500000000000
0.7704393600000000       0.9993250000000000
0.7703914080000002       0.9993250000000000
0.7703434559999999       0.9992500000000000
0.7702955040000000       0.9993250000000000
0.7702475519999998       0.9992500000000000
0.7701996000000001       0.9992500000000000
0.7701516480000000       0.9993250000000000
0.7701036959999999       0.9993250000000000
0.7700557440000000       0.9993250000000000
0.7700077920000000       0.9993250000000000
0.7699598399999998       0.9993250000000000
0.7699118880000001       0.9993250000000000
0.7698639360000000       0.9993250000000000
0.7698159840000000       0.9993250000000000
0.7697680320000000       0.9993250000000000
0.7697200800000000       0.9993250000000000
0.7696721280000000       0.9993250000000000
0.7696241759999999       0.9993250000000000
0.7695762240000000       0.9993250000000000
0.7695282720000000       0.9993250000000000
0.7694803200000000       0.9993250000000000
0.7694323680000000       0.9993250000000000
0.7693844160000000       0.9993250000000000
0.7693364640000000       0.9993250000000000
0.7692885120000000       0.9993250000000000
0.7692405600000000       0.9993250000000000
0.7691926080000000       0.9993250000000000
0.7691446560000000       0.9993250000000000
0.7690967039999999       0.9993250000000000
0.7690487520000000       0.9993250000000000
0.7690008000000000       0.9993250000000000
0.7689528480000000       0.9993250000000000
0.7689048960000000       0.9993250000000000
0.7688569440000000       0.9993250000000000
0.7688089920000000       0.9993250000000000
0.7687610400000000       0.9993250000000000
0.7687130880000000       0.9993250000000000
0.7686651360000000       0.9993250000000000
0.7686171840000000       0.9993250000000000
0.7685692320000000       0.9993250000000000
0.7685212800000000       0.9993250000000000
0.7684733280000000       0.9993250000000000
0.7684253760000000       0.9993250000000000
0.7683774240000001       0.9993250000000000
0.7683294720000000       0.9993250000000000
0.7682815200000001       0.9993250000000000
0.7682335680000001       0.9993250000000000
0.7681856160000000       0.9993250000000000
0.7681376640000001       0.9993250000000000
0.7680897120000000       0.9993250000000000
0.7680417600000001       0.9993250000000000
0.7679938079999999       0.9993250000000000
0.7679458560000000       0.9993250000000000
0.7678979040000000       0.9993250000000000
0.7678499519999999       0.9993250000000000
0.7678020000000000       0.9993250000000000
0.7677540480000000       0.9993250000000000
0.7677060959999999       0.9993250000000000
0.7676581440000000       0.9993250000000000
0.7676101920000000       0.9993250000000000
0.7675622400000000       0.9993250000000000
0.7675142880000000       0.9993250000000000
0.7674663360000000       0.9993250000000000
0.7674183840000000       0.9993250000000000
0.7673704320000000       0.9993250000000000
0.7673224800000000       0.9993250000000000
0.7672745280000000       0.9993250000000000
0.7672265760000000       0.9993250000000000
0.7671786240000001       0.9993250000000000
0.7671306720000000       0.9993250000000000
0.7670827200000000       0.9993250000000000
0.7670347680000000       0.9993250000000000
0.7669868159999998       0.9993250000000000
0.7669388640000001       0.9993250000000000
0.7668909120000000       0.9993250000000000
0.7668429600000001       0.9993250000000000
0.7667950080000000       0.9993250000000000
0.7667470560000001       0.9993250000000000
0.7666991040000000       0.9993250000000000
0.7666511519999999       0.9993250000000000
0.7666032000000002       0.9993250000000000
0.7665552480000000       0.9993250000000000
0.7665072960000001       0.9993250000000000
0.7664593440000002       0.9993250000000000
0.7664113920000000       0.9993250000000000
0.7663634400000000       0.9993250000000000
0.7663154880000000       0.9993250000000000
0.7662675360000000       0.9993250000000000
0.7662195840000000       0.9993250000000000
0.7661716320000000       0.9993250000000000
0.7661236800000000       0.9993250000000000
0.7660757280000000       0.9993250000000000
0.7660277760000000       0.9993250000000000
0.7659798240000001       0.9993250000000000
0.7659318720000000       0.9993250000000000
0.7658839200000001       0.9993250000000000
0.7658359680000000       0.9993250000000000
0.7657880160000000       0.9993250000000000
0.7657400640000002       0.9993250000000000
0.7656921120000000       0.9993250000000000
0.7656441600000000       0.9993250000000000
0.7655962079999999       0.9993250000000000
0.7655482560000000       0.9993250000000000
0.7655003040000000       0.9993250000000000
0.7654523519999999       0.9993250000000000
0.7654044000000000       0.9993250000000000
0.7653564480000000       0.9993250000000000
0.7653084959999999       0.9993250000000000
0.7652605440000000       0.9993250000000000
0.7652125920000000       0.9993250000000000
0.7651646400000000       0.9993250000000000
0.7651166879999999       0.9993250000000000
0.7650687360000000       0.9993250000000000
0.7650207840000000       0.9993250000000000
0.7649728320000000       0.9993250000000000
0.7649248800000000       0.9993250000000000
0.7648769280000001       0.9993250000000000
0.7648289760000000       0.9993250000000000
0.7647810240000000       0.9993250000000000
0.7647330720000000       0.9993250000000000
0.7646851200000000       0.9993250000000000
0.7646371680000000       0.9993250000000000
0.7645892160000000       0.9993250000000000
0.7645412640000000       0.9993250000000000
0.7644933120000000       0.9993250000000000
0.7644453600000000       0.9993250000000000
0.7643974080000000       0.9993250000000000
0.7643494560000000       0.9993250000000000
0.7643015040000000       0.9993250000000000
0.7642535520000000       0.9993250000000000
0.7642056000000000       0.9993250000000000
0.7641576480000000       0.9993250000000000
0.7641096960000000       0.9993250000000000
0.7640617440000000       0.9993250000000000
0.7640137920000000       0.9993250000000000
0.7639658400000001       0.9993250000000000
0.7639178880000000       0.9993250000000000
0.7638699360000000       0.9993250000000000
0.7638219840000000       0.9993250000000000
0.7637740320000000       0.9993250000000000
0.7637260800000000       0.9993250000000000
0.7636781280000000       0.9993250000000000
0.7636301760000000       0.9993250000000000
0.7635822240000000       0.9993250000000000
0.7635342720000000       0.9993250000000000
0.7634863200000001       0.9993250000000000
0.7634383680000000       0.9993250000000000
0.7633904159999999       0.9993250000000000
0.7633424640000001       0.9993250000000000
0.7632945120000000       0.9993250000000000
0.7632465600000000       0.9993250000000000
0.7631986079999999       0.9993250000000000
0.7631506560000000       0.9993250000000000
0.7631027040000000       0.9993250000000000
0.7630547519999999       0.9993250000000000
0.7630068000000000       0.9993250000000000
0.7629588480000000       0.9993250000000000
0.7629108959999998       0.9993250000000000
0.7628629440000001       0.9993250000000000
0.7628149920000000       0.9993250000000000
0.7627670400000000       0.9993250000000000
0.7627190880000000       0.9993250000000000
0.7626711360000000       0.9993250000000000
0.7626231840000000       0.9993250000000000
0.7625752320000000       0.9993250000000000
0.7625272800000001       0.9993250000000000
0.7624793280000000       0.9993250000000000
0.7624313760000000       0.9993250000000000
0.7623834240000000       0.9993250000000000
0.7623354720000000       0.9993250000000000
0.7622875200000000       0.9993250000000000
0.7622395680000000       0.9993250000000000
0.7621916160000000       0.9993250000000000
0.7621436639999999       0.9993250000000000
0.7620957120000000       0.9993250000000000
0.7620477600000000       0.9993250000000000
0.7619998080000000       0.9993250000000000
0.7619518560000000       0.9993250000000000
0.7619039040000000       0.9993250000000000
0.7618559520000000       0.9993250000000000
0.7618080000000000       0.9993250000000000
0.7617600480000000       0.9993250000000000
0.7617120960000000       0.9993250000000000
0.7616641440000000       0.9993250000000000
0.7616161920000000       0.9993250000000000
0.7615682400000000       0.9993250000000000
0.7615202880000000       0.9993250000000000
0.7614723360000000       0.9993250000000000
0.7614243840000000       0.9993250000000000
0.7613764320000000       0.9993250000000000
0.7613284800000000       0.9993250000000000
0.7612805280000000       0.9993250000000000
0.7612325760000000       0.9993250000000000
0.7611846240000001       0.9993250000000000
0.7611366720000000       0.9993250000000000
0.7610887200000001       0.9993250000000000
0.7610407680000000       0.9993250000000000
0.7609928160000000       0.9993250000000000
0.7609448640000001       0.9993250000000000
0.7608969120000000       0.9993250000000000
0.7608489600000000       0.9993250000000000
0.7608010079999999       0.9993250000000000
0.7607530559999999       0.9993250000000000
0.7607051040000000       0.9993250000000000
0.7606571519999999       0.9993250000000000
0.7606092000000000       0.9993250000000000
0.7605612480000001       0.9993250000000000
0.7605132960000001       0.9993250000000000
0.7604653440000000       0.9993250000000000
0.7604173920000000       0.9993250000000000
0.7603694400000000       0.9993250000000000
0.7603214880000000       0.9993250000000000
0.7602735360000000       0.9993250000000000
0.7602255840000000       0.9993250000000000
0.7601776319999999       0.9993250000000000
0.7601296800000000       0.9993250000000000
0.7600817280000000       0.9993250000000000
0.7600337760000000       0.9993250000000000
0.7599858240000000       0.9993250000000000
0.7599378720000000       0.9993250000000000
0.7598899200000001       0.9993250000000000
0.7598419680000000       0.9993250000000000
0.7597940160000000       0.9993250000000000
0.7597460640000000       0.9993250000000000
0.7596981120000001       0.9993250000000000
0.7596501600000000       0.9993250000000000
0.7596022080000000       0.9993250000000000
0.7595542560000000       0.9993250000000000
0.7595063040000000       0.9993250000000000
0.7594583520000000       0.9993250000000000
0.7594104000000002       0.9993250000000000
0.7593624480000000       0.9993250000000000
0.7593144960000000       0.9993250000000000
0.7592665440000000       0.9993250000000000
0.7592185920000000       0.9993250000000000
0.7591706399999999       0.9993250000000000
0.7591226880000000       0.9993250000000000
0.7590747359999999       0.9993250000000000
0.7590267840000000       0.9993250000000000
0.7589788320000002       0.9993250000000000
0.7589308800000000       0.9993250000000000
0.7588829280000001       0.9993250000000000
0.7588349760000000       0.9993250000000000
0.7587870240000000       0.9993250000000000
0.7587390720000000       0.9993250000000000
0.7586911200000001       0.9993250000000000
0.7586431680000000       0.9993250000000000
0.7585952160000000       0.9993250000000000
0.7585472640000002       0.9993250000000000
0.7584993120000000       0.9993250000000000
0.7584513600000000       0.9993250000000000
0.7584034079999999       0.9993250000000000
0.7583554560000000       0.9993250000000000
0.7583075040000000       0.9993250000000000
0.7582595519999998       0.9993250000000000
0.7582116000000000       0.9993250000000000
0.7581636480000000       0.9993250000000000
0.7581156960000000       0.9993250000000000
0.7580677440000000       0.9993250000000000
0.7580197920000000       0.9993250000000000
0.7579718400000000       0.9993250000000000
0.7579238880000001       0.9993250000000000
0.7578759360000000       0.9993250000000000
0.7578279840000000       0.9993250000000000
0.7577800320000000       0.9993250000000000
0.7577320800000000       0.9993250000000000
0.7576841280000000       0.9993250000000000
0.7576361760000000       0.9993250000000000
0.7575882240000000       0.9993250000000000
0.7575402720000000       0.9993250000000000
0.7574923200000000       0.9993250000000000
0.7574443680000000       0.9993250000000000
0.7573964160000000       0.9993250000000000
0.7573484640000000       0.9993250000000000
0.7573005120000000       0.9993250000000000
0.7572525600000000       0.9993250000000000
0.7572046080000000       0.9993250000000000
0.7571566560000000       0.9993250000000000
0.7571087040000000       0.9993250000000000
0.7570607519999999       0.9993250000000000
0.7570128000000000       0.9993250000000000
0.7569648480000000       0.9993250000000000
0.7569168960000000       0.9993250000000000
0.7568689440000000       0.9993250000000000
0.7568209920000000       0.9993250000000000
0.7567730400000000       0.9993250000000000
0.7567250880000000       0.9993250000000000
0.7566771360000000       0.9993250000000000
0.7566291840000000       0.9993250000000000
0.7565812320000000       0.9993250000000000
0.7565332800000000       0.9993250000000000
0.7564853280000000       0.9993250000000000
0.7564373760000001       0.9993250000000000
0.7563894240000000       0.9993250000000000
0.7563414720000000       0.9993250000000000
0.7562935200000002       0.9993250000000000
0.7562455680000000       0.9993250000000000
0.7561976160000000       0.9993250000000000
0.7561496640000001       0.9993250000000000
0.7561017120000000       0.9993250000000000
0.7560537600000000       0.9993250000000000
0.7560058079999999       0.9993250000000000
0.7559578560000000       0.9993250000000000
0.7559099039999999       0.9993250000000000
0.7558619519999999       0.9993250000000000
0.7558140000000000       0.9993250000000000
0.7557660480000000       0.9993250000000000
0.7557180960000000       0.9993250000000000
0.7556701440000000       0.9993250000000000
0.7556221920000000       0.9993250000000000
0.7555742400000000       0.9993250000000000
0.7555262880000000       0.9993250000000000
0.7554783360000000       0.9993250000000000
0.7554303840000000       0.9993250000000000
0.7553824320000000       0.9993250000000000
0.7553344800000000       0.9993250000000000
0.7552865280000000       0.9993250000000000
0.7552385760000001       0.9993250000000000
0.7551906239999999       0.9993250000000000
0.7551426720000001       0.9993250000000000
0.7550947200000000       0.9993250000000000
0.7550467679999999       0.9993250000000000
0.7549988160000000       0.9993250000000000
0.7549508640000000       0.9993250000000000
0.7549029119999999       0.9993250000000000
0.7548549600000000       0.9993250000000000
0.7548070080000000       0.9993250000000000
0.7547590560000000       0.9993250000000000
0.7547111040000000       0.9993250000000000
0.7546631520000000       0.9993250000000000
0.7546152000000000       0.9993250000000000
0.7545672480000000       0.9993250000000000
0.7545192960000000       0.9993250000000000
0.7544713440000000       0.9993250000000000
0.7544233920000000       0.9993250000000000
0.7543754400000000       0.9993250000000000
0.7543274880000000       0.9993250000000000
0.7542795360000000       0.9993250000000000
0.7542315840000000       0.9993250000000000
0.7541836320000000       0.9993250000000000
0.7541356800000000       0.9993250000000000
0.7540877280000000       0.9993250000000000
0.7540397760000001       0.9993250000000000
0.7539918240000000       0.9993250000000000
0.7539438720000000       0.9993250000000000
0.7538959200000001       0.9993250000000000
0.7538479680000000       0.9993250000000000
0.7538000160000001       0.9993250000000000
0.7537520640000001       0.9993250000000000
0.7537041120000000       0.9993250000000000
0.7536561600000000       0.9993250000000000
0.7536082079999999       0.9993250000000000
0.7535602560000000       0.9993250000000000
0.7535123040000000       0.9993250000000000
0.7534643519999999       0.9993250000000000
0.7534164000000000       0.9993250000000000
0.7533684480000000       0.9993250000000000
0.7533204960000001       0.9993250000000000
0.7532725440000000       0.9993250000000000
0.7532245920000000       0.9993250000000000
0.7531766400000000       0.9993250000000000
0.7531286880000000       0.9993250000000000
0.7530807360000000       0.9993250000000000
0.7530327840000000       0.9993250000000000
0.7529848320000000       0.9993250000000000
0.7529368799999999       0.9993250000000000
0.7528889280000000       0.9993250000000000
0.7528409760000000       0.9993250000000000
0.7527930240000000       0.9993250000000000
0.7527450720000000       0.9993250000000000
0.7526971200000000       0.9993250000000000
0.7526491680000000       0.9993250000000000
0.7526012160000000       0.9993250000000000
0.7525532640000000       0.9993250000000000
0.7525053119999999       0.9993250000000000
0.7524573600000000       0.9993250000000000
0.7524094080000000       0.9993250000000000
0.7523614560000000       0.9993250000000000
0.7523135040000000       0.9993250000000000
0.7522655520000000       0.9993250000000000
0.7522176000000000       0.9993250000000000
0.7521696480000000       0.9993250000000000
0.7521216960000000       0.9993250000000000
0.7520737440000000       0.9993250000000000
0.7520257919999999       0.9993250000000000
0.7519778400000000       0.9993250000000000
0.7519298880000000       0.9993250000000000
0.7518819360000000       0.9993250000000000
0.7518339840000000       0.9993250000000000
0.7517860320000000       0.9993250000000000
0.7517380800000000       0.9993250000000000
0.7516901279999999       0.9993250000000000
0.7516421760000001       0.9993250000000000
0.7515942240000000       0.9993250000000000
0.7515462720000000       0.9993250000000000
0.7514983200000001       0.9993250000000000
0.7514503680000000       0.9993250000000000
0.7514024160000000       0.9993250000000000
0.7513544640000001       0.9993250000000000
0.7513065120000000       0.9993250000000000
0.7512585600000000       0.9993250000000000
0.7512106079999999       0.9993250000000000
0.7511626560000000       0.9993250000000000
0.7511147040000000       0.9993250000000000
0.7510667520000001       0.9993250000000000
0.7510188000000000       0.9993250000000000
0.7509708480000000       0.9993250000000000
0.7509228960000000       0.9993250000000000
0.7508749440000000       0.9993250000000000
0.7508269920000000       0.9993250000000000
0.7507790400000000       0.9993250000000000
0.7507310880000000       0.9993250000000000
0.7506831360000000       0.9993250000000000
0.7506351839999998       0.9993250000000000
0.7505872320000000       0.9993250000000000
0.7505392800000000       0.9993250000000000
0.7504913280000000       0.9993250000000000
0.7504433760000000       0.9993250000000000
0.7503954240000000       0.9993250000000000
0.7503474720000000       0.9993250000000000
0.7502995200000000       0.9993250000000000
0.7502515680000000       0.9993250000000000
0.7502036160000000       0.9993250000000000
0.7501556640000000       0.9993250000000000
0.7501077120000000       0.9993250000000000
0.7500597600000000       0.9993250000000000
0.7500118080000000       0.9993250000000000
0.7499638560000000       0.9993250000000000
0.7499159040000000       0.9993250000000000
0.7498679520000000       0.9993250000000000
0.7498200000000000       0.9993250000000000
0.7497720480000000       0.9993250000000000
0.7497240960000000       0.9993250000000000
0.7496761440000000       0.9993250000000000
0.7496281920000000       0.9993250000000000
0.7495802400000000       0.9993250000000000
0.7495322880000002       0.9993250000000000
0.7494843360000001       0.9993250000000000
0.7494363840000000       0.9993250000000000
0.7493884320000000       0.9993250000000000
0.7493404800000000       0.9993250000000000
0.7492925280000000       0.9993250000000000
0.7492445760000001       0.9993250000000000
0.7491966240000000       0.9993250000000000
0.7491486720000000       0.9993250000000000
0.7491007200000001       0.9993250000000000
0.7490527680000000       0.9993250000000000
0.7490048160000001       0.9993250000000000
0.7489568640000001       0.9993250000000000
0.7489089120000000       0.9993250000000000
0.7488609599999999       0.9993250000000000
0.7488130079999999       0.9993250000000000
0.7487650560000000       0.9993250000000000
0.7487171040000000       0.9993250000000000
0.7486691519999999       0.9993250000000000
0.7486212000000000       0.9993250000000000
0.7485732480000000       0.9993250000000000
0.7485252960000000       0.9993250000000000
0.7484773440000000       0.9993250000000000
0.7484293920000001       0.9993250000000000
0.7483814400000000       0.9993250000000000
0.7483334880000000       0.9993250000000000
0.7482855360000000       0.9993250000000000
0.7482375840000000       0.9993250000000000
0.7481896320000000       0.9993250000000000
0.7481416800000000       0.9993250000000000
0.7480937280000000       0.9993250000000000
0.7480457760000000       0.9993250000000000
0.7479978240000000       0.9993250000000000
0.7479498720000001       0.9993250000000000
0.7479019199999999       0.9993250000000000
0.7478539680000000       0.9993250000000000
0.7478060160000000       0.9993250000000000
0.7477580640000000       0.9993250000000000
0.7477101120000000       0.9993250000000000
0.7476621600000000       0.9993250000000000
0.7476142080000000       0.9993250000000000
0.7475662560000002       0.9993250000000000
0.7475183040000000       0.9993250000000000
0.7474703520000000       0.9993250000000000
0.7474224000000000       0.9993250000000000
0.7473744480000000       0.9993250000000000
0.7473264960000000       0.9993250000000000
0.7472785440000000       0.9993250000000000
0.7472305920000000       0.9993250000000000
0.7471826400000000       0.9993250000000000
0.7471346880000000       0.9993250000000000
0.7470867360000000       0.9993250000000000
0.7470387840000000       0.9993250000000000
0.7469908320000000       0.9993250000000000
0.7469428800000000       0.9993250000000000
0.7468949280000000       0.9993250000000000
0.7468469760000001       0.9993250000000000
0.7467990240000000       0.9993250000000000
0.7467510720000000       0.9993250000000000
0.7467031200000001       0.9993250000000000
0.7466551680000000       0.9993250000000000
0.7466072160000000       0.9993250000000000
0.7465592639999999       0.9993250000000000
0.7465113120000000       0.9993250000000000
0.7464633600000000       0.9993250000000000
0.7464154079999999       0.9993250000000000
0.7463674560000000       0.9993250000000000
0.7463195040000000       0.9993250000000000
0.7462715519999999       0.9993250000000000
0.7462236000000000       0.9993250000000000
0.7461756480000000       0.9993250000000000
0.7461276960000000       0.9993250000000000
0.7460797440000001       0.9993250000000000
0.7460317920000000       0.9993250000000000
0.7459838400000000       0.9993250000000000
0.7459358880000000       0.9993250000000000
0.7458879360000000       0.9993250000000000
0.7458399840000000       0.9993250000000000
0.7457920320000000       0.9993250000000000
0.7457440800000000       0.9993250000000000
0.7456961280000001       0.9993250000000000
0.7456481760000000       0.9993250000000000
0.7456002240000000       0.9993250000000000
0.7455522720000000       0.9993250000000000
0.7455043200000000       0.9993250000000000
0.7454563680000000       0.9993250000000000
0.7454084160000000       0.9993250000000000
0.7453604640000000       0.9993250000000000
0.7453125120000000       0.9993250000000000
0.7452645600000000       0.9993250000000000
0.7452166080000000       0.9993250000000000
0.7451686560000000       0.9993250000000000
0.7451207040000000       0.9993250000000000
0.7450727520000000       0.9993250000000000
0.7450248000000000       0.9993250000000000
0.7449768479999999       0.9993250000000000
0.7449288960000000       0.9993250000000000
0.7448809440000000       0.9993250000000000
0.7448329920000000       0.9993250000000000
0.7447850400000000       0.9993250000000000
0.7447370879999999       0.9993250000000000
0.7446891360000000       0.9993250000000000
0.7446411840000000       0.9993250000000000
0.7445932320000000       0.9993250000000000
0.7445452800000001       0.9993250000000000
0.7444973280000000       0.9993250000000000
0.7444493760000001       0.9993250000000000
0.7444014240000000       0.9993250000000000
0.7443534720000000       0.9993250000000000
0.7443055200000001       0.9993250000000000
0.7442575680000000       0.9993250000000000
0.7442096160000000       0.9993250000000000
0.7441616639999999       0.9993250000000000
0.7441137120000001       0.9993250000000000
0.7440657600000000       0.9993250000000000
0.7440178079999999       0.9993250000000000
0.7439698560000000       0.9993250000000000
0.7439219039999999       0.9993250000000000
0.7438739519999999       0.9993250000000000
0.7438260000000000       0.9993250000000000
0.7437780480000000       0.9993250000000000
0.7437300960000000       0.9993250000000000
0.7436821440000000       0.9993250000000000
0.7436341920000000       0.9993250000000000
0.7435862400000000       0.9993250000000000
0.7435382880000000       0.9993250000000000
0.7434903360000000       0.9993250000000000
0.7434423840000000       0.9993250000000000
0.7433944320000000       0.9993250000000000
0.7433464800000000       0.9993250000000000
0.7432985280000000       0.9993250000000000
0.7432505760000000       0.9993250000000000
0.7432026240000000       0.9993250000000000
0.7431546720000000       0.9993250000000000
0.7431067200000000       0.9993250000000000
0.7430587680000000       0.9993250000000000
0.7430108160000000       0.9993250000000000
0.7429628640000000       0.9993250000000000
0.7429149120000000       0.9993250000000000
0.7428669600000001       0.9993250000000000
0.7428190080000000       0.9993250000000000
0.7427710560000000       0.9993250000000000
0.7427231040000000       0.9993250000000000
0.7426751520000000       0.9993250000000000
0.7426272000000000       0.9993250000000000
0.7425792480000000       0.9993250000000000
0.7425312960000000       0.9993250000000000
0.7424833440000000       0.9994000000000000
0.7424353920000000       0.9993250000000000
0.7423874400000000       0.9993250000000000
0.7423394880000000       0.9993250000000000
0.7422915360000000       0.9993250000000000
0.7422435840000000       0.9993250000000000
0.7421956320000000       0.9993250000000000
0.7421476800000000       0.9993250000000000
0.7420997280000000       0.9993250000000000
0.7420517760000001       0.9993250000000000
0.7420038240000000       0.9993250000000000
0.7419558720000000       0.9993250000000000
0.7419079200000001       0.9994000000000000
0.7418599680000000       0.9994000000000000
0.7418120160000001       0.9994000000000000
0.7417640639999999       0.9994000000000000
0.7417161120000000       0.9994000000000000
0.7416681600000000       0.9994000000000000
0.7416202079999999       0.9994000000000000
0.7415722560000000       0.9994000000000000
0.7415243040000000       0.9994000000000000
0.7414763519999999       0.9994000000000000
0.7414284000000000       0.9994000000000000
0.7413804480000000       0.9994000000000000
0.7413324960000000       0.9994000000000000
0.7412845440000000       0.9994000000000000
0.7412365920000000       0.9994000000000000
0.7411886400000000       0.9994000000000000
0.7411406880000000       0.9994000000000000
0.7410927360000000       0.9994000000000000
0.7410447840000000       0.9994000000000000
0.7409968320000000       0.9994000000000000
0.7409488800000000       0.9994000000000000
0.7409009280000000       0.9994000000000000
0.7408529760000000       0.9994000000000000
0.7408050240000000       0.9994000000000000
0.7407570720000000       0.9994000000000000
0.7407091200000000       0.9994000000000000
0.7406611680000000       0.9994000000000000
0.7406132160000000       0.9994000000000000
0.7405652640000000       0.9994000000000000
0.7405173120000000       0.9994000000000000
0.7404693600000000       0.9994000000000000
0.7404214080000000       0.9994000000000000
0.7403734560000000       0.9994000000000000
0.7403255040000001       0.9994000000000000
0.7402775520000000       0.9994000000000000
0.7402296000000000       0.9994000000000000
0.7401816480000000       0.9994000000000000
0.7401336960000000       0.9994000000000000
0.7400857440000000       0.9994000000000000
0.7400377920000000       0.9994000000000000
0.7399898400000000       0.9994000000000000
0.7399418880000000       0.9994000000000000
0.7398939360000000       0.9994000000000000
0.7398459840000000       0.9994000000000000
0.7397980320000000       0.9994000000000000
0.7397500800000000       0.9994000000000000
0.7397021280000000       0.9994000000000000
0.7396541760000001       0.9994000000000000
0.7396062240000000       0.9994000000000000
0.7395582720000000       0.9994000000000000
0.7395103200000001       0.9994000000000000
0.7394623680000000       0.9994000000000000
0.7394144160000000       0.9994000000000000
0.7393664639999999       0.9994000000000000
0.7393185119999999       0.9994000000000000
0.7392705600000000       0.9994000000000000
0.7392226079999999       0.9994000000000000
0.7391746560000000       0.9994000000000000
0.7391267040000000       0.9994000000000000
0.7390787519999999       0.9994000000000000
0.7390308000000000       0.9994000000000000
0.7389828480000000       0.9994000000000000
0.7389348960000000       0.9994000000000000
0.7388869440000000       0.9994000000000000
0.7388389920000000       0.9994000000000000
0.7387910400000000       0.9994000000000000
0.7387430880000000       0.9994000000000000
0.7386951360000000       0.9994000000000000
0.7386471840000000       0.9994000000000000
0.7385992320000000       0.9994000000000000
0.7385512800000000       0.9994000000000000
0.7385033280000000       0.9994000000000000
0.7384553760000000       0.9994000000000000
0.7384074240000000       0.9994000000000000
0.7383594720000000       0.9994000000000000
0.7383115200000000       0.9994000000000000
0.7382635680000000       0.9994000000000000
0.7382156160000000       0.9994000000000000
0.7381676640000000       0.9994000000000000
0.7381197120000000       0.9994000000000000
0.7380717600000000       0.9994000000000000
0.7380238080000001       0.9994000000000000
0.7379758560000000       0.9994000000000000
0.7379279040000000       0.9994000000000000
0.7378799520000000       0.9994000000000000
0.7378320000000000       0.9994000000000000
0.7377840480000000       0.9994000000000000
0.7377360960000000       0.9994000000000000
0.7376881440000000       0.9994000000000000
0.7376401920000000       0.9994000000000000
0.7375922400000000       0.9994000000000000
0.7375442880000000       0.9994000000000000
0.7374963360000000       0.9994000000000000
0.7374483840000000       0.9994000000000000
0.7374004319999999       0.9994000000000000
0.7373524800000000       0.9994000000000000
0.7373045280000001       0.9994000000000000
0.7372565760000001       0.9994000000000000
0.7372086240000000       0.9994000000000000
0.7371606720000000       0.9994000000000000
0.7371127200000001       0.9994000000000000
0.7370647680000000       0.9994000000000000
0.7370168160000000       0.9994000000000000
0.7369688639999999       0.9994000000000000
0.7369209120000000       0.9994000000000000
0.7368729600000000       0.9994000000000000
0.7368250079999999       0.9994000000000000
0.7367770560000000       0.9994000000000000
0.7367291040000000       0.9994000000000000
0.7366811520000000       0.9994000000000000
0.7366332000000000       0.9994000000000000
0.7365852480000000       0.9994000000000000
0.7365372960000000       0.9994000000000000
0.7364893440000000       0.9994000000000000
0.7364413920000000       0.9994000000000000
0.7363934400000000       0.9994000000000000
0.7363454880000000       0.9994000000000000
0.7362975360000000       0.9994000000000000
0.7362495840000000       0.9994000000000000
0.7362016320000000       0.9994000000000000
0.7361536800000000       0.9994000000000000
0.7361057280000000       0.9994000000000000
0.7360577760000000       0.9994000000000000
0.7360098240000000       0.9994000000000000
0.7359618720000000       0.9994000000000000
0.7359139200000000       0.9994000000000000
0.7358659680000000       0.9994000000000000
0.7358180160000000       0.9994000000000000
0.7357700640000000       0.9994000000000000
0.7357221120000000       0.9994000000000000
0.7356741600000000       0.9994000000000000
0.7356262080000001       0.9994000000000000
0.7355782560000000       0.9994000000000000
0.7355303040000000       0.9994000000000000
0.7354823520000000       0.9994000000000000
0.7354344000000000       0.9994000000000000
0.7353864480000000       0.9994000000000000
0.7353384960000000       0.9994000000000000
0.7352905440000000       0.9994000000000000
0.7352425920000001       0.9994000000000000
0.7351946400000000       0.9994000000000000
0.7351466880000000       0.9994000000000000
0.7350987360000000       0.9994000000000000
0.7350507840000000       0.9994000000000000
0.7350028320000001       0.9994000000000000
0.7349548800000000       0.9994000000000000
0.7349069280000000       0.9994000000000000
0.7348589760000001       0.9994000000000000
0.7348110240000000       0.9994000000000000
0.7347630720000000       0.9994000000000000
0.7347151200000001       0.9994000000000000
0.7346671680000000       0.9994000000000000
0.7346192160000000       0.9994000000000000
0.7345712639999999       0.9994000000000000
0.7345233120000000       0.9994000000000000
0.7344753600000000       0.9994000000000000
0.7344274079999999       0.9994000000000000
0.7343794560000000       0.9994000000000000
0.7343315040000000       0.9994000000000000
0.7342835520000000       0.9994000000000000
0.7342356000000000       0.9994000000000000
0.7341876480000000       0.9994000000000000
0.7341396960000000       0.9994000000000000
0.7340917440000000       0.9994000000000000
0.7340437919999999       0.9994000000000000
0.7339958400000000       0.9994000000000000
0.7339478880000000       0.9994000000000000
0.7338999360000000       0.9994000000000000
0.7338519840000000       0.9994000000000000
0.7338040320000000       0.9994000000000000
0.7337560800000000       0.9994000000000000
0.7337081280000000       0.9994000000000000
0.7336601760000000       0.9994000000000000
0.7336122240000000       0.9994000000000000
0.7335642720000000       0.9994000000000000
0.7335163200000000       0.9994000000000000
0.7334683680000000       0.9994000000000000
0.7334204160000000       0.9994000000000000
0.7333724640000000       0.9994000000000000
0.7333245120000000       0.9994000000000000
0.7332765600000000       0.9994000000000000
0.7332286080000000       0.9994000000000000
0.7331806560000000       0.9994000000000000
0.7331327040000000       0.9994000000000000
0.7330847520000000       0.9994000000000000
0.7330368000000000       0.9994000000000000
0.7329888480000000       0.9994000000000000
0.7329408960000000       0.9994000000000000
0.7328929440000000       0.9994000000000000
0.7328449920000000       0.9994000000000000
0.7327970400000000       0.9994000000000000
0.7327490880000000       0.9994000000000000
0.7327011360000000       0.9994000000000000
0.7326531840000000       0.9994000000000000
0.7326052320000001       0.9994000000000000
0.7325572800000000       0.9994000000000000
0.7325093280000000       0.9994000000000000
0.7324613760000001       0.9994000000000000
0.7324134240000000       0.9994000000000000
0.7323654720000000       0.9994000000000000
0.7323175200000001       0.9994000000000000
0.7322695680000000       0.9994000000000000
0.7322216160000000       0.9994000000000000
0.7321736639999999       0.9994000000000000
0.7321257120000000       0.9994000000000000
0.7320777600000000       0.9994000000000000
0.7320298079999999       0.9994000000000000
0.7319818559999999       0.9994000000000000
0.7319339040000000       0.9994000000000000
0.7318859520000000       0.9994000000000000
0.7318380000000000       0.9994000000000000
0.7317900480000000       0.9994000000000000
0.7317420960000000       0.9994000000000000
0.7316941440000000       0.9994000000000000
0.7316461920000000       0.9994000000000000
0.7315982400000000       0.9994000000000000
0.7315502880000000       0.9994000000000000
0.7315023360000000       0.9994000000000000
0.7314543840000000       0.9994000000000000
0.7314064320000000       0.9994000000000000
0.7313584800000000       0.9994000000000000
0.7313105280000000       0.9994000000000000
0.7312625760000000       0.9994000000000000
0.7312146240000000       0.9994000000000000
0.7311666720000000       0.9994000000000000
0.7311187200000000       0.9994000000000000
0.7310707680000000       0.9994000000000000
0.7310228160000000       0.9994000000000000
0.7309748640000000       0.9994000000000000
0.7309269120000002       0.9994000000000000
0.7308789600000000       0.9994000000000000
0.7308310080000000       0.9994000000000000
0.7307830560000000       0.9994000000000000
0.7307351040000000       0.9994000000000000
0.7306871520000000       0.9994000000000000
0.7306392000000000       0.9994000000000000
0.7305912480000000       0.9994000000000000
0.7305432960000000       0.9994000000000000
0.7304953440000000       0.9994000000000000
0.7304473920000000       0.9994000000000000
0.7303994400000000       0.9994000000000000
0.7303514880000000       0.9994000000000000
0.7303035360000000       0.9994000000000000
0.7302555840000000       0.9994000000000000
0.7302076320000001       0.9994000000000000
0.7301596800000000       0.9994000000000000
0.7301117280000000       0.9994000000000000
0.7300637760000001       0.9994000000000000
0.7300158240000000       0.9994000000000000
0.7299678720000000       0.9994000000000000
0.7299199200000001       0.9994000000000000
0.7298719680000000       0.9994000000000000
0.7298240160000000       0.9994000000000000
0.7297760639999999       0.9994000000000000
0.7297281120000000       0.9994000000000000
0.7296801600000000       0.9994000000000000
0.7296322079999999       0.9994000000000000
0.7295842560000000       0.9994000000000000
0.7295363039999999       0.9994000000000000
0.7294883520000000       0.9994000000000000
0.7294404000000000       0.9994000000000000
0.7293924480000000       0.9994000000000000
0.7293444960000000       0.9994000000000000
0.7292965440000000       0.9994000000000000
0.7292485920000000       0.9994000000000000
0.7292006400000000       0.9994000000000000
0.7291526880000000       0.9994000000000000
0.7291047360000000       0.9994000000000000
0.7290567840000000       0.9994000000000000
0.7290088320000001       0.9994000000000000
0.7289608800000000       0.9994000000000000
0.7289129280000000       0.9994000000000000
0.7288649760000000       0.9994000000000000
0.7288170240000000       0.9994000000000000
0.7287690720000000       0.9994000000000000
0.7287211200000000       0.9994000000000000
0.7286731680000000       0.9994000000000000
0.7286252160000001       0.9994000000000000
0.7285772640000000       0.9994000000000000
0.7285293120000000       0.9994000000000000
0.7284813600000000       0.9994000000000000
0.7284334080000000       0.9994000000000000
0.7283854560000000       0.9994000000000000
0.7283375040000000       0.9994000000000000
0.7282895520000000       0.9994000000000000
0.7282416000000000       0.9994000000000000
0.7281936480000000       0.9994000000000000
0.7281456960000000       0.9994000000000000
0.7280977440000002       0.9994000000000000
0.7280497920000000       0.9994000000000000
0.7280018400000000       0.9994000000000000
0.7279538880000000       0.9994000000000000
0.7279059360000000       0.9994000000000000
0.7278579840000000       0.9994000000000000
0.7278100320000001       0.9994000000000000
0.7277620800000000       0.9994000000000000
0.7277141280000000       0.9994000000000000
0.7276661760000001       0.9994000000000000
0.7276182240000000       0.9994000000000000
0.7275702720000000       0.9994000000000000
0.7275223199999999       0.9994000000000000
0.7274743680000000       0.9994000000000000
0.7274264160000000       0.9994000000000000
0.7273784639999999       0.9994000000000000
0.7273305120000000       0.9994000000000000
0.7272825600000000       0.9994000000000000
0.7272346079999999       0.9994000000000000
0.7271866560000000       0.9994000000000000
0.7271387040000000       0.9994000000000000
0.7270907520000000       0.9994000000000000
0.7270428000000000       0.9994000000000000
0.7269948480000000       0.9994000000000000
0.7269468960000000       0.9994000000000000
0.7268989440000000       0.9994000000000000
0.7268509920000000       0.9994000000000000
0.7268030400000000       0.9994000000000000
0.7267550880000000       0.9994000000000000
0.7267071360000000       0.9994000000000000
0.7266591840000000       0.9994000000000000
0.7266112320000000       0.9994000000000000
0.7265632800000000       0.9994000000000000
0.7265153280000000       0.9994000000000000
0.7264673760000000       0.9994000000000000
0.7264194240000000       0.9994000000000000
0.7263714720000000       0.9994000000000000
0.7263235200000000       0.9994000000000000
0.7262755680000000       0.9994000000000000
0.7262276160000000       0.9994000000000000
0.7261796640000000       0.9994000000000000
0.7261317120000000       0.9994000000000000
0.7260837600000000       0.9994000000000000
0.7260358080000000       0.9994000000000000
0.7259878560000000       0.9994000000000000
0.7259399040000000       0.9994000000000000
0.7258919520000000       0.9994000000000000
0.7258440000000000       0.9994000000000000
0.7257960480000000       0.9994000000000000
0.7257480960000000       0.9994000000000000
0.7257001440000000       0.9994000000000000
0.7256521920000000       0.9994000000000000
0.7256042400000000       0.9994000000000000
0.7255562880000000       0.9994000000000000
0.7255083360000000       0.9994000000000000
0.7254603840000000       0.9994000000000000
0.7254124320000001       0.9994000000000000
0.7253644800000000       0.9994000000000000
0.7253165280000000       0.9994000000000000
0.7252685759999999       0.9994000000000000
0.7252206240000000       0.9994000000000000
0.7251726720000000       0.9994000000000000
0.7251247199999999       0.9994000000000000
0.7250767680000000       0.9994000000000000
0.7250288160000000       0.9994000000000000
0.7249808639999999       0.9994000000000000
0.7249329120000000       0.9994000000000000
0.7248849600000000       0.9994000000000000
0.7248370079999999       0.9994000000000000
0.7247890560000000       0.9994000000000000
0.7247411040000000       0.9994000000000000
0.7246931520000000       0.9994000000000000
0.7246452000000000       0.9994000000000000
0.7245972480000000       0.9994000000000000
0.7245492960000000       0.9994000000000000
0.7245013440000000       0.9994000000000000
0.7244533920000000       0.9994000000000000
0.7244054399999998       0.9994000000000000
0.7243574880000000       0.9994000000000000
0.7243095360000000       0.9994000000000000
0.7242615840000000       0.9994000000000000
0.7242136320000000       0.9994000000000000
0.7241656800000000       0.9994000000000000
0.7241177280000000       0.9994000000000000
0.7240697760000000       0.9994000000000000
0.7240218240000000       0.9994000000000000
0.7239738720000000       0.9994000000000000
0.7239259200000000       0.9994000000000000
0.7238779680000000       0.9994000000000000
0.7238300160000000       0.9994000000000000
0.7237820640000000       0.9994000000000000
0.7237341120000000       0.9994000000000000
0.7236861600000000       0.9994000000000000
0.7236382080000000       0.9994000000000000
0.7235902560000000       0.9994000000000000
0.7235423040000000       0.9994000000000000
0.7234943520000000       0.9994000000000000
0.7234464000000000       0.9994000000000000
0.7233984480000000       0.9994000000000000
0.7233504960000000       0.9994000000000000
0.7233025440000000       0.9994000000000000
0.7232545920000000       0.9994000000000000
0.7232066400000000       0.9994000000000000
0.7231586880000000       0.9994000000000000
0.7231107360000000       0.9994000000000000
0.7230627840000000       0.9994000000000000
0.7230148320000001       0.9994000000000000
0.7229668800000000       0.9994000000000000
0.7229189280000000       0.9994000000000000
0.7228709760000001       0.9994000000000000
0.7228230240000000       0.9994000000000000
0.7227750720000000       0.9994000000000000
0.7227271199999999       0.9994000000000000
0.7226791680000000       0.9994000000000000
0.7226312160000000       0.9994000000000000
0.7225832639999999       0.9994000000000000
0.7225353120000000       0.9994000000000000
0.7224873600000000       0.9994000000000000
0.7224394079999999       0.9994000000000000
0.7223914560000000       0.9994000000000000
0.7223435040000000       0.9994000000000000
0.7222955520000000       0.9994000000000000
0.7222476000000000       0.9994000000000000
0.7221996480000000       0.9994000000000000
0.7221516960000000       0.9994000000000000
0.7221037440000000       0.9994000000000000
0.7220557920000000       0.9994000000000000
0.7220078400000000       0.9994000000000000
0.7219598880000000       0.9994000000000000
0.7219119360000000       0.9994000000000000
0.7218639840000000       0.9994000000000000
0.7218160320000000       0.9994000000000000
0.7217680800000000       0.9994000000000000
0.7217201280000000       0.9994000000000000
0.7216721760000000       0.9994000000000000
0.7216242240000000       0.9994000000000000
0.7215762720000000       0.9994000000000000
0.7215283200000000       0.9994000000000000
0.7214803680000000       0.9994000000000000
0.7214324160000000       0.9994000000000000
0.7213844640000000       0.9994000000000000
0.7213365120000000       0.9994000000000000
0.7212885600000000       0.9994000000000000
0.7212406080000000       0.9994000000000000
0.7211926560000000       0.9994000000000000
0.7211447040000000       0.9994000000000000
0.7210967520000000       0.9994000000000000
0.7210488000000000       0.9994000000000000
0.7210008480000000       0.9994000000000000
0.7209528960000000       0.9994000000000000
0.7209049439999999       0.9994000000000000
0.7208569920000000       0.9994000000000000
0.7208090400000000       0.9994000000000000
0.7207610880000000       0.9994000000000000
0.7207131360000000       0.9994000000000000
0.7206651840000000       0.9994000000000000
0.7206172320000001       0.9994000000000000
0.7205692800000000       0.9994000000000000
0.7205213280000000       0.9994000000000000
0.7204733760000001       0.9994000000000000
0.7204254240000000       0.9994000000000000
0.7203774720000000       0.9994000000000000
0.7203295199999999       0.9994000000000000
0.7202815680000000       0.9994000000000000
0.7202336160000000       0.9994000000000000
0.7201856639999999       0.9994000000000000
0.7201377120000000       0.9994000000000000
0.7200897600000000       0.9994000000000000
0.7200418079999999       0.9994000000000000
0.7199938560000000       0.9994000000000000
0.7199459040000000       0.9994000000000000
0.7198979520000000       0.9994000000000000
0.7198500000000000       0.9994000000000000
0.7198020480000000       0.9994000000000000
0.7197540960000000       0.9994000000000000
0.7197061440000000       0.9994000000000000
0.7196581920000000       0.9994000000000000
0.7196102400000000       0.9994000000000000
0.7195622880000000       0.9994000000000000
0.7195143360000000       0.9994000000000000
0.7194663840000000       0.9994000000000000
0.7194184320000000       0.9994000000000000
0.7193704800000000       0.9994000000000000
0.7193225280000000       0.9994000000000000
0.7192745760000000       0.9994000000000000
0.7192266240000000       0.9994000000000000
0.7191786720000000       0.9994000000000000
0.7191307200000000       0.9994000000000000
0.7190827680000000       0.9994000000000000
0.7190348160000000       0.9994000000000000
0.7189868640000000       0.9994000000000000
0.7189389120000000       0.9994000000000000
0.7188909600000000       0.9994000000000000
0.7188430080000000       0.9994000000000000
0.7187950560000000       0.9994000000000000
0.7187471040000000       0.9994000000000000
0.7186991520000000       0.9994000000000000
0.7186512000000000       0.9994000000000000
0.7186032480000000       0.9994000000000000
0.7185552960000000       0.9994000000000000
0.7185073440000000       0.9994000000000000
0.7184593920000000       0.9994000000000000
0.7184114400000000       0.9994000000000000
0.7183634880000000       0.9994000000000000
0.7183155360000000       0.9994000000000000
0.7182675840000000       0.9994000000000000
0.7182196320000001       0.9994000000000000
0.7181716800000000       0.9994000000000000
0.7181237280000000       0.9994000000000000
0.7180757760000001       0.9994000000000000
0.7180278240000000       0.9994000000000000
0.7179798720000000       0.9994000000000000
0.7179319199999999       0.9994000000000000
0.7178839680000000       0.9994000000000000
0.7178360160000000       0.9994000000000000
0.7177880639999999       0.9994000000000000
0.7177401120000000       0.9994000000000000
0.7176921600000000       0.9994000000000000
0.7176442080000000       0.9994000000000000
0.7175962560000000       0.9994000000000000
0.7175483040000000       0.9994000000000000
0.7175003520000000       0.9994000000000000
0.7174524000000000       0.9994000000000000
0.7174044480000000       0.9994000000000000
0.7173564960000000       0.9994000000000000
0.7173085440000000       0.9994000000000000
0.7172605920000000       0.9994000000000000
0.7172126400000000       0.9994000000000000
0.7171646880000000       0.9994000000000000
0.7171167360000000       0.9994000000000000
0.7170687840000000       0.9994000000000000
0.7170208320000000       0.9994000000000000
0.7169728800000000       0.9994000000000000
0.7169249280000000       0.9994000000000000
0.7168769760000000       0.9994000000000000
0.7168290240000000       0.9994000000000000
0.7167810720000000       0.9994000000000000
0.7167331200000000       0.9994000000000000
0.7166851680000000       0.9994000000000000
0.7166372160000000       0.9994000000000000
0.7165892640000000       0.9994000000000000
0.7165413120000000       0.9994000000000000
0.7164933600000000       0.9994000000000000
0.7164454080000000       0.9994000000000000
0.7163974560000000       0.9994000000000000
0.7163495040000000       0.9994000000000000
0.7163015520000000       0.9994000000000000
0.7162536000000000       0.9994000000000000
0.7162056480000000       0.9994000000000000
0.7161576960000000       0.9994000000000000
0.7161097440000000       0.9994000000000000
0.7160617920000000       0.9994000000000000
0.7160138400000000       0.9994000000000000
0.7159658880000001       0.9994000000000000
0.7159179360000001       0.9994000000000000
0.7158699840000000       0.9994000000000000
0.7158220320000001       0.9994000000000000
0.7157740800000000       0.9994000000000000
0.7157261280000000       0.9994000000000000
0.7156781760000001       0.9994000000000000
0.7156302240000000       0.9994000000000000
0.7155822720000000       0.9994000000000000
0.7155343199999999       0.9994000000000000
0.7154863680000000       0.9994000000000000
0.7154384160000000       0.9994000000000000
0.7153904639999999       0.9994000000000000
0.7153425120000000       0.9994000000000000
0.7152945600000000       0.9994000000000000
0.7152466080000000       0.9994000000000000
0.7151986560000000       0.9994000000000000
0.7151507040000000       0.9994000000000000
0.7151027520000000       0.9994000000000000
0.7150548000000000       0.9994000000000000
0.7150068480000000       0.9994000000000000
0.7149588960000000       0.9994000000000000
0.7149109440000000       0.9994000000000000
0.7148629920000000       0.9994000000000000
0.7148150400000000       0.9994000000000000
0.7147670880000000       0.9994000000000000
0.7147191360000000       0.9994000000000000
0.7146711840000000       0.9994000000000000
0.7146232320000000       0.9994000000000000
0.7145752800000000       0.9994000000000000
0.7145273280000000       0.9994000000000000
0.7144793760000000       0.9994000000000000
0.7144314240000000       0.9994000000000000
0.7143834720000000       0.9994000000000000
0.7143355200000000       0.9994000000000000
0.7142875680000000       0.9994000000000000
0.7142396160000000       0.9994000000000000
0.7141916640000000       0.9994000000000000
0.7141437120000000       0.9994000000000000
0.7140957600000000       0.9994000000000000
0.7140478080000000       0.9994000000000000
0.7139998560000000       0.9994000000000000
0.7139519040000000       0.9994000000000000
0.7139039520000000       0.9994000000000000
0.7138560000000000       0.9994000000000000
0.7138080480000000       0.9994000000000000
0.7137600960000000       0.9994000000000000
0.7137121440000000       0.9994000000000000
0.7136641920000001       0.9994000000000000
0.7136162400000000       0.9994000000000000
0.7135682880000001       0.9994000000000000
0.7135203360000000       0.9994000000000000
0.7134723840000000       0.9994000000000000
0.7134244320000001       0.9994000000000000
0.7133764800000000       0.9994000000000000
0.7133285280000000       0.9994000000000000
0.7132805760000001       0.9994000000000000
0.7132326240000000       0.9994000000000000
0.7131846720000000       0.9994000000000000
0.7131367199999999       0.9994000000000000
0.7130887680000000       0.9994000000000000
0.7130408160000000       0.9994000000000000
0.7129928639999999       0.9994000000000000
0.7129449120000000       0.9994000000000000
0.7128969600000000       0.9994000000000000
0.7128490080000000       0.9994000000000000
0.7128010560000000       0.9994000000000000
0.7127531040000000       0.9994000000000000
0.7127051520000000       0.9994000000000000
0.7126572000000000       0.9994000000000000
0.7126092480000000       0.9994000000000000
0.7125612960000000       0.9994000000000000
0.7125133440000000       0.9994000000000000
0.7124653920000000       0.9994000000000000
0.7124174400000000       0.9994000000000000
0.7123694880000000       0.9994000000000000
0.7123215360000000       0.9994000000000000
0.7122735840000000       0.9994000000000000
0.7122256320000000       0.9994000000000000
0.7121776800000000       0.9994000000000000
0.7121297280000000       0.9994000000000000
0.7120817760000000       0.9994000000000000
0.7120338240000000       0.9994000000000000
0.7119858720000000       0.9994000000000000
0.7119379200000000       0.9994000000000000
0.7118899680000000       0.9994000000000000
0.7118420160000000       0.9994000000000000
0.7117940640000000       0.9994000000000000
0.7117461120000000       0.9994000000000000
0.7116981600000000       0.9994000000000000
0.7116502080000000       0.9994000000000000
0.7116022560000000       0.9994000000000000
0.7115543040000000       0.9994000000000000
0.7115063520000000       0.9994000000000000
0.7114584000000000       0.9994000000000000
0.7114104480000000       0.9994000000000000
0.7113624960000000       0.9994000000000000
0.7113145440000002       0.9994000000000000
0.7112665920000000       0.9994000000000000
0.7112186400000000       0.9994000000000000
0.7111706880000001       0.9994000000000000
0.7111227360000000       0.9994000000000000
0.7110747840000000       0.9994000000000000
0.7110268320000001       0.9994000000000000
0.7109788800000000       0.9994000000000000
0.7109309280000000       0.9994000000000000
0.7108829760000001       0.9994000000000000
0.7108350240000000       0.9994000000000000
0.7107870720000000       0.9994000000000000
0.7107391199999999       0.9994000000000000
0.7106911680000000       0.9994000000000000
0.7106432160000000       0.9994000000000000
0.7105952639999999       0.9994000000000000
0.7105473120000000       0.9994000000000000
0.7104993600000000       0.9994000000000000
0.7104514080000000       0.9994000000000000
0.7104034560000000       0.9994000000000000
0.7103555040000000       0.9994000000000000
0.7103075520000000       0.9994000000000000
0.7102596000000000       0.9994000000000000
0.7102116480000000       0.9994000000000000
0.7101636960000000       0.9994000000000000
0.7101157440000000       0.9994000000000000
0.7100677920000000       0.9994000000000000
0.7100198400000000       0.9994000000000000
0.7099718880000000       0.9994000000000000
0.7099239360000000       0.9994000000000000
0.7098759840000000       0.9994000000000000
0.7098280320000000       0.9994000000000000
0.7097800800000000       0.9994000000000000
0.7097321280000000       0.9994000000000000
0.7096841760000000       0.9994000000000000
0.7096362240000000       0.9994000000000000
0.7095882720000000       0.9994000000000000
0.7095403200000000       0.9994000000000000
0.7094923680000000       0.9994000000000000
0.7094444160000000       0.9994000000000000
0.7093964640000000       0.9994000000000000
0.7093485120000000       0.9994000000000000
0.7093005600000000       0.9994000000000000
0.7092526080000000       0.9994000000000000
0.7092046560000000       0.9994000000000000
0.7091567040000000       0.9994000000000000
0.7091087520000000       0.9994000000000000
0.7090608000000000       0.9994000000000000
0.7090128480000000       0.9994000000000000
0.7089648960000000       0.9994000000000000
0.7089169440000000       0.9994000000000000
0.7088689920000000       0.9994000000000000
0.7088210400000000       0.9994000000000000
0.7087730880000001       0.9994000000000000
0.7087251360000000       0.9994000000000000
0.7086771840000000       0.9994000000000000
0.7086292320000001       0.9994000000000000
0.7085812800000000       0.9994000000000000
0.7085333280000000       0.9994000000000000
0.7084853759999999       0.9994000000000000
0.7084374240000000       0.9994000000000000
0.7083894720000000       0.9994000000000000
0.7083415199999999       0.9994000000000000
0.7082935680000000       0.9994000000000000
0.7082456160000000       0.9994000000000000
0.7081976639999999       0.9994000000000000
0.7081497120000000       0.9994000000000000
0.7081017600000000       0.9994000000000000
0.7080538080000000       0.9994000000000000
0.7080058560000000       0.9994000000000000
0.7079579040000000       0.9994000000000000
0.7079099520000000       0.9994000000000000
0.7078620000000000       0.9994000000000000
0.7078140480000000       0.9994000000000000
0.7077660960000000       0.9994000000000000
0.7077181440000000       0.9994000000000000
0.7076701920000000       0.9994000000000000
0.7076222400000000       0.9994000000000000
0.7075742880000000       0.9994000000000000
0.7075263360000000       0.9994000000000000
0.7074783840000000       0.9994000000000000
0.7074304320000000       0.9994000000000000
0.7073824800000000       0.9994000000000000
0.7073345280000000       0.9994000000000000
0.7072865760000000       0.9994000000000000
0.7072386240000000       0.9994000000000000
0.7071906720000000       0.9994000000000000
0.7071427200000000       0.9994000000000000
0.7070947680000000       0.9994000000000000
0.7070468160000000       0.9994000000000000
0.7069988640000000       0.9994000000000000
0.7069509120000000       0.9994000000000000
0.7069029600000000       0.9994000000000000
0.7068550080000000       0.9994000000000000
0.7068070560000000       0.9994000000000000
0.7067591040000000       0.9994000000000000
0.7067111520000000       0.9994000000000000
0.7066632000000000       0.9994000000000000
0.7066152480000000       0.9994000000000000
0.7065672960000000       0.9994000000000000
0.7065193440000000       0.9994000000000000
0.7064713920000000       0.9994000000000000
0.7064234400000000       0.9994000000000000
0.7063754880000001       0.9994000000000000
0.7063275360000000       0.9994000000000000
0.7062795840000000       0.9994000000000000
0.7062316320000001       0.9994000000000000
0.7061836800000000       0.9994000000000000
0.7061357280000000       0.9994000000000000
0.7060877759999999       0.9994000000000000
0.7060398240000000       0.9994000000000000
0.7059918720000000       0.9994000000000000
0.7059439199999999       0.9994000000000000
0.7058959680000000       0.9994000000000000
0.7058480160000000       0.9994000000000000
0.7058000639999999       0.9994000000000000
0.7057521120000000       0.9994000000000000
0.7057041600000000       0.9994000000000000
0.7056562080000000       0.9994000000000000
0.7056082560000000       0.9994000000000000
0.7055603040000000       0.9994000000000000
0.7055123520000000       0.9994000000000000
0.7054644000000000       0.9994000000000000
0.7054164480000000       0.9994000000000000
0.7053684960000000       0.9994000000000000
0.7053205440000000       0.9994000000000000
0.7052725920000000       0.9994000000000000
0.7052246400000000       0.9994000000000000
0.7051766880000000       0.9994000000000000
0.7051287360000000       0.9994000000000000
0.7050807840000000       0.9994000000000000
0.7050328320000000       0.9994000000000000
0.7049848800000000       0.9994000000000000
0.7049369280000000       0.9994000000000000
0.7048889760000000       0.9994000000000000
0.7048410240000000       0.9994000000000000
0.7047930720000000       0.9994000000000000
0.7047451200000000       0.9994000000000000
0.7046971680000000       0.9994000000000000
0.7046492160000000       0.9994000000000000
0.7046012640000000       0.9994000000000000
0.7045533120000000       0.9994000000000000
0.7045053600000000       0.9994000000000000
0.7044574080000000       0.9994000000000000
0.7044094560000000       0.9994000000000000
0.7043615040000000       0.9994000000000000
0.7043135520000000       0.9994000000000000
0.7042656000000000       0.9994000000000000
0.7042176480000000       0.9994750000000000
0.7041696960000000       0.9994000000000000
0.7041217440000000       0.9994000000000000
0.7040737920000000       0.9994750000000000
0.7040258400000000       0.9994000000000000
0.7039778880000001       0.9994000000000000
0.7039299360000000       0.9994000000000000
0.7038819840000000       0.9994000000000000
0.7038340320000001       0.9994000000000000
0.7037860800000000       0.9994000000000000
0.7037381280000000       0.9994000000000000
0.7036901759999999       0.9994750000000000
0.7036422240000000       0.9994750000000000
0.7035942720000000       0.9994000000000000
0.7035463199999999       0.9994750000000000
0.7034983680000000       0.9994000000000000
0.7034504160000000       0.9994750000000000
0.7034024639999999       0.9994750000000000
0.7033545120000000       0.9994000000000000
0.7033065600000000       0.9994000000000000
0.7032586080000000       0.9994000000000000
0.7032106560000000       0.9994000000000000
0.7031627040000000       0.9994750000000000
0.7031147520000000       0.9994750000000000
0.7030668000000000       0.9994750000000000
0.7030188480000000       0.9994750000000000
0.7029708960000000       0.9994750000000000
0.7029229440000000       0.9994750000000000
0.7028749920000000       0.9994750000000000
0.7028270400000000       0.9994000000000000
0.7027790880000000       0.9994750000000000
0.7027311360000000       0.9994750000000000
0.7026831840000000       0.9994000000000000
0.7026352320000000       0.9994750000000000
0.7025872800000000       0.9994750000000000
0.7025393280000000       0.9994750000000000
0.7024913760000000       0.9994750000000000
0.7024434240000000       0.9994750000000000
0.7023954720000000       0.9994750000000000
0.7023475200000000       0.9994750000000000
0.7022995680000000       0.9994750000000000
0.7022516160000000       0.9994750000000000
0.7022036640000000       0.9994750000000000
0.7021557120000000       0.9994750000000000
0.7021077600000000       0.9994750000000000
0.7020598080000000       0.9994750000000000
0.7020118560000000       0.9994750000000000
0.7019639040000000       0.9994750000000000
0.7019159520000000       0.9994750000000000
0.7018680000000000       0.9994750000000000
0.7018200480000000       0.9994750000000000
0.7017720960000000       0.9994750000000000
0.7017241440000000       0.9994750000000000
0.7016761920000000       0.9994750000000000
0.7016282400000000       0.9994750000000000
0.7015802880000001       0.9994750000000000
0.7015323360000000       0.9994750000000000
0.7014843840000000       0.9994750000000000
0.7014364320000001       0.9994750000000000
0.7013884800000000       0.9994750000000000
0.7013405280000000       0.9994750000000000
0.7012925759999999       0.9994750000000000
0.7012446240000000       0.9994750000000000
0.7011966720000000       0.9994750000000000
0.7011487199999999       0.9994750000000000
0.7011007680000000       0.9994750000000000
0.7010528160000000       0.9994750000000000
0.7010048639999999       0.9994750000000000
0.7009569120000000       0.9994750000000000
0.7009089600000000       0.9994750000000000
0.7008610080000000       0.9994750000000000
0.7008130560000000       0.9994750000000000
0.7007651040000000       0.9994750000000000
0.7007171520000000       0.9994750000000000
0.7006692000000000       0.9994750000000000
0.7006212480000000       0.9994750000000000
0.7005732960000000       0.9994750000000000
0.7005253440000000       0.9994750000000000
0.7004773920000000       0.9994750000000000
0.7004294400000000       0.9994750000000000
0.7003814880000000       0.9994750000000000
0.7003335360000000       0.9994750000000000
0.7002855840000000       0.9994750000000000
0.7002376320000000       0.9994750000000000
0.7001896800000000       0.9994750000000000
0.7001417280000000       0.9994750000000000
0.7000937760000000       0.9994750000000000
0.7000458240000000       0.9994750000000000
0.6999978720000000       0.9994750000000000
0.6999499200000000       0.9994750000000000
0.6999019680000000       0.9994750000000000
0.6998540160000000       0.9994750000000000
0.6998060640000000       0.9994750000000000
0.6997581120000000       0.9994750000000000
0.6997101600000000       0.9994750000000000
0.6996622080000000       0.9994750000000000
0.6996142560000000       0.9994750000000000
0.6995663040000000       0.9994750000000000
0.6995183520000000       0.9994750000000000
0.6994704000000000       0.9994750000000000
0.6994224480000000       0.9994750000000000
0.6993744960000000       0.9994750000000000
0.6993265440000000       0.9994750000000000
0.6992785920000000       0.9994750000000000
0.6992306400000000       0.9994750000000000
0.6991826880000001       0.9994750000000000
0.6991347360000000       0.9994750000000000
0.6990867840000000       0.9994750000000000
0.6990388320000001       0.9994750000000000
0.6989908800000000       0.9994750000000000
0.6989429280000000       0.9994750000000000
0.6988949759999999       0.9994750000000000
0.6988470240000000       0.9994750000000000
0.6987990720000000       0.9994750000000000
0.6987511199999999       0.9994750000000000
0.6987031680000000       0.9994750000000000
0.6986552160000000       0.9994750000000000
0.6986072640000000       0.9994750000000000
0.6985593120000000       0.9994750000000000
0.6985113600000000       0.9994750000000000
0.6984634080000000       0.9994750000000000
0.6984154560000000       0.9994750000000000
0.6983675040000000       0.9994750000000000
0.6983195520000000       0.9994750000000000
0.6982716000000000       0.9994750000000000
0.6982236480000000       0.9994750000000000
0.6981756960000000       0.9994750000000000
0.6981277440000000       0.9994750000000000
0.6980797920000000       0.9994750000000000
0.6980318400000000       0.9994750000000000
0.6979838880000000       0.9994750000000000
0.6979359360000000       0.9994750000000000
0.6978879840000000       0.9994750000000000
0.6978400320000000       0.9994750000000000
0.6977920800000000       0.9994750000000000
0.6977441280000000       0.9994750000000000
0.6976961760000000       0.9994750000000000
0.6976482240000000       0.9994750000000000
0.6976002720000000       0.9994750000000000
0.6975523200000000       0.9994750000000000
0.6975043680000000       0.9994750000000000
0.6974564160000000       0.9994750000000000
0.6974084640000000       0.9994750000000000
0.6973605120000000       0.9994750000000000
0.6973125600000000       0.9994750000000000
0.6972646080000000       0.9994750000000000
0.6972166560000000       0.9994750000000000
0.6971687040000000       0.9994750000000000
0.6971207520000000       0.9994750000000000
0.6970728000000000       0.9994750000000000
0.6970248480000000       0.9994750000000000
0.6969768960000000       0.9994750000000000
0.6969289440000001       0.9994750000000000
0.6968809920000000       0.9994750000000000
0.6968330400000000       0.9994750000000000
0.6967850880000001       0.9994750000000000
0.6967371360000000       0.9994750000000000
0.6966891840000000       0.9994750000000000
0.6966412320000001       0.9994750000000000
0.6965932800000000       0.9994750000000000
0.6965453280000000       0.9994750000000000
0.6964973759999999       0.9994750000000000
0.6964494240000000       0.9994750000000000
0.6964014720000000       0.9994750000000000
0.6963535199999999       0.9994750000000000
0.6963055680000000       0.9994750000000000
0.6962576160000000       0.9994750000000000
0.6962096640000000       0.9994750000000000
0.6961617120000000       0.9994750000000000
0.6961137600000000       0.9994750000000000
0.6960658080000000       0.9994750000000000
0.6960178560000000       0.9994750000000000
0.6959699040000000       0.9994750000000000
0.6959219520000000       0.9994750000000000
0.6958740000000000       0.9994750000000000
0.6958260480000000       0.9994750000000000
0.6957780960000000       0.9994750000000000
0.6957301440000000       0.9994750000000000
0.6956821920000000       0.9994750000000000
0.6956342400000000       0.9994750000000000
0.6955862880000000       0.9994750000000000
0.6955383360000000       0.9994750000000000
0.6954903840000000       0.9994750000000000
0.6954424320000000       0.9994750000000000
0.6953944800000000       0.9994750000000000
0.6953465280000000       0.9994750000000000
0.6952985760000000       0.9994750000000000
0.6952506240000000       0.9994750000000000
0.6952026720000000       0.9994750000000000
0.6951547200000000       0.9994750000000000
0.6951067680000000       0.9994750000000000
0.6950588160000000       0.9994750000000000
0.6950108640000000       0.9994750000000000
0.6949629120000000       0.9994750000000000
0.6949149600000000       0.9994750000000000
0.6948670080000000       0.9994750000000000
0.6948190560000000       0.9994750000000000
0.6947711040000000       0.9994750000000000
0.6947231520000000       0.9994750000000000
0.6946752000000000       0.9994750000000000
0.6946272480000000       0.9994750000000000
0.6945792960000000       0.9994750000000000
0.6945313440000001       0.9994750000000000
0.6944833920000000       0.9994750000000000
0.6944354400000000       0.9994750000000000
0.6943874880000001       0.9994750000000000
0.6943395360000000       0.9994750000000000
0.6942915840000000       0.9994750000000000
0.6942436320000001       0.9994750000000000
0.6941956800000000       0.9994750000000000
0.6941477280000000       0.9994750000000000
0.6940997759999999       0.9994750000000000
0.6940518240000000       0.9994750000000000
0.6940038720000000       0.9994750000000000
0.6939559199999999       0.9994750000000000
0.6939079680000000       0.9994750000000000
0.6938600160000000       0.9994750000000000
0.6938120640000000       0.9994750000000000
0.6937641120000000       0.9994750000000000
0.6937161600000000       0.9994750000000000
0.6936682080000000       0.9994750000000000
0.6936202560000000       0.9994750000000000
0.6935723040000000       0.9994750000000000
0.6935243520000000       0.9994750000000000
0.6934764000000000       0.9994750000000000
0.6934284480000000       0.9994750000000000
0.6933804960000000       0.9994750000000000
0.6933325440000000       0.9994750000000000
0.6932845920000000       0.9994750000000000
0.6932366400000000       0.9994750000000000
0.6931886880000000       0.9994750000000000
0.6931407360000000       0.9994750000000000
0.6930927840000000       0.9994750000000000
0.6930448320000000       0.9994750000000000
0.6929968800000000       0.9994750000000000
0.6929489280000000       0.9994750000000000
0.6929009760000000       0.9994750000000000
0.6928530240000000       0.9994750000000000
0.6928050720000000       0.9994750000000000
0.6927571200000000       0.9994750000000000
0.6927091680000000       0.9994750000000000
0.6926612160000000       0.9994750000000000
0.6926132640000000       0.9994750000000000
0.6925653120000000       0.9994750000000000
0.6925173600000000       0.9994750000000000
0.6924694080000000       0.9994750000000000
0.6924214560000000       0.9994750000000000
0.6923735040000000       0.9994750000000000
0.6923255520000000       0.9994750000000000
0.6922776000000000       0.9994750000000000
0.6922296480000000       0.9994750000000000
0.6921816960000000       0.9994750000000000
0.6921337440000001       0.9994750000000000
0.6920857920000000       0.9994750000000000
0.6920378400000000       0.9994750000000000
0.6919898880000001       0.9994750000000000
0.6919419360000000       0.9994750000000000
0.6918939840000000       0.9994750000000000
0.6918460320000001       0.9994750000000000
0.6917980800000000       0.9994750000000000
0.6917501280000000       0.9994750000000000
0.6917021759999999       0.9994750000000000
0.6916542240000000       0.9994750000000000
0.6916062720000000       0.9994750000000000
0.6915583199999999       0.9994750000000000
0.6915103680000000       0.9994750000000000
0.6914624160000000       0.9994750000000000
0.6914144640000000       0.9994750000000000
0.6913665120000000       0.9994750000000000
0.6913185600000000       0.9994750000000000
0.6912706080000000       0.9994750000000000
0.6912226560000000       0.9994750000000000
0.6911747040000000       0.9994750000000000
0.6911267520000000       0.9994750000000000
0.6910788000000000       0.9994750000000000
0.6910308480000000       0.9994750000000000
0.6909828960000000       0.9994750000000000
0.6909349440000000       0.9994750000000000
0.6908869920000000       0.9994750000000000
0.6908390400000000       0.9994750000000000
0.6907910880000000       0.9994750000000000
0.6907431360000000       0.9994750000000000
0.6906951840000000       0.9994750000000000
0.6906472320000000       0.9994750000000000
0.6905992800000000       0.9994750000000000
0.6905513280000000       0.9994750000000000
0.6905033760000000       0.9994750000000000
0.6904554240000000       0.9994750000000000
0.6904074720000000       0.9994750000000000
0.6903595200000000       0.9994750000000000
0.6903115680000000       0.9994750000000000
0.6902636160000000       0.9994750000000000
0.6902156640000000       0.9994750000000000
0.6901677120000000       0.9994750000000000
0.6901197600000000       0.9994750000000000
0.6900718080000000       0.9994750000000000
0.6900238560000000       0.9994750000000000
0.6899759040000000       0.9994750000000000
0.6899279520000000       0.9994750000000000
0.6898800000000000       0.9994750000000000
0.6898320480000000       0.9994750000000000
0.6897840960000000       0.9994750000000000
0.6897361440000001       0.9994750000000000
0.6896881920000000       0.9994750000000000
0.6896402400000000       0.9994750000000000
0.6895922880000001       0.9994750000000000
0.6895443360000000       0.9994750000000000
0.6894963840000000       0.9994750000000000
0.6894484320000001       0.9994750000000000
0.6894004800000000       0.9994750000000000
0.6893525280000000       0.9994750000000000
0.6893045759999999       0.9994750000000000
0.6892566240000000       0.9994750000000000
0.6892086720000000       0.9994750000000000
0.6891607199999999       0.9994750000000000
0.6891127680000000       0.9994750000000000
0.6890648160000000       0.9994750000000000
0.6890168640000000       0.9994750000000000
0.6889689120000000       0.9994750000000000
0.6889209600000000       0.9994750000000000
0.6888730080000000       0.9994750000000000
0.6888250560000000       0.9994750000000000
0.6887771040000000       0.9994750000000000
0.6887291520000000       0.9994750000000000
0.6886812000000000       0.9994750000000000
0.6886332480000000       0.9994750000000000
0.6885852960000000       0.9994750000000000
0.6885373440000000       0.9994750000000000
0.6884893920000000       0.9994750000000000
0.6884414400000000       0.9994750000000000
0.6883934880000000       0.9994750000000000
0.6883455360000000       0.9994750000000000
0.6882975840000000       0.9994750000000000
0.6882496320000000       0.9994750000000000
0.6882016800000000       0.9994750000000000
0.6881537280000000       0.9994750000000000
0.6881057760000000       0.9994750000000000
0.6880578240000000       0.9994750000000000
0.6880098720000000       0.9994750000000000
0.6879619200000000       0.9994750000000000
0.6879139680000000       0.9994750000000000
0.6878660160000000       0.9994750000000000
0.6878180640000000       0.9994750000000000
0.6877701120000000       0.9994750000000000
0.6877221600000000       0.9994750000000000
0.6876742080000000       0.9994750000000000
0.6876262560000000       0.9994750000000000
0.6875783040000000       0.9994750000000000
0.6875303520000000       0.9994750000000000
0.6874824000000000       0.9994750000000000
0.6874344480000000       0.9994750000000000
0.6873864960000000       0.9994750000000000
0.6873385440000001       0.9994750000000000
0.6872905920000000       0.9994750000000000
0.6872426400000000       0.9994750000000000
0.6871946880000001       0.9994750000000000
0.6871467360000000       0.9994750000000000
0.6870987840000000       0.9994750000000000
0.6870508319999999       0.9994750000000000
0.6870028800000000       0.9994750000000000
0.6869549280000000       0.9994750000000000
0.6869069759999999       0.9994750000000000
0.6868590240000000       0.9994750000000000
0.6868110720000000       0.9994750000000000
0.6867631199999999       0.9994750000000000
0.6867151680000000       0.9994750000000000
0.6866672160000000       0.9994750000000000
0.6866192640000000       0.9994750000000000
0.6865713120000000       0.9994750000000000
0.6865233600000000       0.9994750000000000
0.6864754080000000       0.9994750000000000
0.6864274560000000       0.9994750000000000
0.6863795040000000       0.9994750000000000
0.6863315520000000       0.9994750000000000
0.6862836000000000       0.9994750000000000
0.6862356480000000       0.9994750000000000
0.6861876960000000       0.9994750000000000
0.6861397440000000       0.9994750000000000
0.6860917920000000       0.9994750000000000
0.6860438400000000       0.9994750000000000
0.6859958880000000       0.9994750000000000
0.6859479360000000       0.9994750000000000
0.6858999840000000       0.9994750000000000
0.6858520320000000       0.9994750000000000
0.6858040800000000       0.9994750000000000
0.6857561280000000       0.9994750000000000
0.6857081760000000       0.9994750000000000
0.6856602240000000       0.9994750000000000
0.6856122720000000       0.9994750000000000
0.6855643200000000       0.9994750000000000
0.6855163680000000       0.9994750000000000
0.6854684160000000       0.9994750000000000
0.6854204640000000       0.9994750000000000
0.6853725120000000       0.9994750000000000
0.6853245600000000       0.9994750000000000
0.6852766080000000       0.9994750000000000
0.6852286560000000       0.9994750000000000
0.6851807040000000       0.9994750000000000
0.6851327520000000       0.9994750000000000
0.6850848000000000       0.9994750000000000
0.6850368480000000       0.9994750000000000
0.6849888960000000       0.9994750000000000
0.6849409440000001       0.9994750000000000
0.6848929920000000       0.9994750000000000
0.6848450400000000       0.9994750000000000
0.6847970880000001       0.9994750000000000
0.6847491360000000       0.9994750000000000
0.6847011840000000       0.9994750000000000
0.6846532319999999       0.9994750000000000
0.6846052800000000       0.9994750000000000
0.6845573280000000       0.9994750000000000
0.6845093759999999       0.9994750000000000
0.6844614240000000       0.9994750000000000
0.6844134720000000       0.9994750000000000
0.6843655199999999       0.9994750000000000
0.6843175680000000       0.9994750000000000
0.6842696160000000       0.9994750000000000
0.6842216640000000       0.9994750000000000
0.6841737120000000       0.9994750000000000
0.6841257600000000       0.9994750000000000
0.6840778080000000       0.9994750000000000
0.6840298560000000       0.9994750000000000
0.6839819040000000       0.9994750000000000
0.6839339520000000       0.9994750000000000
0.6838860000000000       0.9994750000000000
0.6838380480000000       0.9994750000000000
0.6837900960000000       0.9994750000000000
0.6837421440000000       0.9994750000000000
0.6836941920000000       0.9994750000000000
0.6836462400000000       0.9994750000000000
0.6835982880000000       0.9994750000000000
0.6835503360000000       0.9994750000000000
0.6835023840000000       0.9994750000000000
0.6834544320000000       0.9994750000000000
0.6834064800000000       0.9994750000000000
0.6833585280000000       0.9994000000000000
0.6833105760000000       0.9994000000000000
0.6832626240000000       0.9994000000000000
0.6832146720000000       0.9994000000000000
0.6831667200000000       0.9994000000000000
0.6831187680000000       0.9994000000000000
0.6830708160000000       0.9994000000000000
0.6830228640000000       0.9994000000000000
0.6829749120000000       0.9994000000000000
0.6829269600000000       0.9994000000000000
0.6828790080000000       0.9994000000000000
0.6828310560000000       0.9994000000000000
0.6827831040000000       0.9994000000000000
0.6827351520000000       0.9994000000000000
0.6826872000000000       0.9994000000000000
0.6826392480000000       0.9994000000000000
0.6825912960000000       0.9994000000000000
0.6825433440000001       0.9994000000000000
0.6824953920000000       0.9994000000000000
0.6824474400000000       0.9994000000000000
0.6823994880000001       0.9992500000000000
0.6823515360000000       0.9988750000000000
0.6823035840000000       0.9987250000000000
0.6822556319999999       0.9990250000000001
0.6822076800000000       0.9992500000000000
0.6821597280000000       0.9993250000000000
0.6821117759999999       0.9994000000000000
0.6820638240000000       0.9994000000000000
0.6820158720000000       0.9994000000000000
0.6819679199999999       0.9994000000000000
0.6819199680000000       0.9994000000000000
0.6818720160000000       0.9994000000000000
0.6818240640000000       0.9994000000000000
0.6817761120000000       0.9994000000000000
0.6817281600000000       0.9994000000000000
0.6816802080000000       0.9994000000000000
0.6816322560000000       0.9994000000000000
0.6815843040000000       0.9994000000000000
0.6815363520000000       0.9994000000000000
0.6814884000000000       0.9994000000000000
0.6814404480000000       0.9994000000000000
0.6813924960000000       0.9994000000000000
0.6813445440000000       0.9994000000000000
0.6812965920000000       0.9994000000000000
0.6812486400000000       0.9994000000000000
0.6812006880000000       0.9994000000000000
0.6811527360000000       0.9994000000000000
0.6811047840000000       0.9994000000000000
0.6810568320000000       0.9994000000000000
0.6810088800000000       0.9994000000000000
0.6809609280000000       0.9994000000000000
0.6809129760000000       0.9994000000000000
0.6808650240000000       0.9994000000000000
0.6808170720000000       0.9994000000000000
0.6807691200000000       0.9994000000000000
0.6807211680000000       0.9994750000000000
0.6806732160000000       0.9994000000000000
0.6806252640000000       0.9994750000000000
0.6805773120000000       0.9994000000000000
0.6805293600000000       0.9994750000000000
0.6804814080000000       0.9994750000000000
0.6804334560000000       0.9994750000000000
0.6803855040000000       0.9994750000000000
0.6803375520000000       0.9994750000000000
0.6802896000000000       0.9994750000000000
0.6802416480000000       0.9994750000000000
0.6801936960000000       0.9994750000000000
0.6801457440000001       0.9994750000000000
0.6800977920000000       0.9994750000000000
0.6800498400000000       0.9994750000000000
0.6800018880000001       0.9994750000000000
0.6799539360000000       0.9994750000000000
0.6799059840000000       0.9994750000000000
0.6798580319999999       0.9994750000000000
0.6798100800000000       0.9994750000000000
0.6797621280000000       0.9994750000000000
0.6797141759999999       0.9994750000000000
0.6796662240000000       0.9994750000000000
0.6796182720000000       0.9994750000000000
0.6795703199999999       0.9994750000000000
0.6795223680000000       0.9994750000000000
0.6794744160000000       0.9994750000000000
0.6794264640000000       0.9994750000000000
0.6793785120000000       0.9994750000000000
0.6793305600000000       0.9994750000000000
0.6792826080000000       0.9994750000000000
0.6792346560000000       0.9994750000000000
0.6791867040000000       0.9994750000000000
0.6791387520000000       0.9994750000000000
0.6790908000000000       0.9994750000000000
0.6790428480000000       0.9994750000000000
0.6789948960000000       0.9994750000000000
0.6789469440000000       0.9994750000000000
0.6788989920000000       0.9994750000000000
0.6788510400000000       0.9994750000000000
0.6788030880000000       0.9994750000000000
0.6787551360000000       0.9994750000000000
0.6787071840000000       0.9994750000000000
0.6786592320000000       0.9994750000000000
0.6786112800000000       0.9994750000000000
0.6785633280000000       0.9994750000000000
0.6785153760000000       0.9994750000000000
0.6784674240000000       0.9994750000000000
0.6784194720000000       0.9994750000000000
0.6783715200000000       0.9994750000000000
0.6783235680000000       0.9994750000000000
0.6782756160000000       0.9994750000000000
0.6782276640000000       0.9994750000000000
0.6781797120000000       0.9994750000000000
0.6781317600000000       0.9994750000000000
0.6780838080000000       0.9994750000000000
0.6780358560000000       0.9994750000000000
0.6779879040000000       0.9994750000000000
0.6779399520000000       0.9994750000000000
0.6778920000000001       0.9994750000000000
0.6778440480000000       0.9994750000000000
0.6777960960000000       0.9994750000000000
0.6777481440000001       0.9994750000000000
0.6777001920000000       0.9994750000000000
0.6776522400000000       0.9994750000000000
0.6776042880000001       0.9994750000000000
0.6775563360000000       0.9994750000000000
0.6775083840000000       0.9994750000000000
0.6774604319999999       0.9994750000000000
0.6774124800000000       0.9994750000000000
0.6773645280000000       0.9994750000000000
0.6773165759999999       0.9994750000000000
0.6772686240000000       0.9994750000000000
0.6772206720000000       0.9994750000000000
0.6771727200000000       0.9994750000000000
0.6771247680000000       0.9994750000000000
0.6770768160000000       0.9994750000000000
0.6770288640000000       0.9994750000000000
0.6769809120000000       0.9994750000000000
0.6769329600000000       0.9994750000000000
0.6768850080000000       0.9994750000000000
0.6768370560000000       0.9994750000000000
0.6767891040000000       0.9994750000000000
0.6767411520000000       0.9994750000000000
0.6766932000000000       0.9994750000000000
0.6766452480000000       0.9994750000000000
0.6765972960000000       0.9994750000000000
0.6765493440000000       0.9994750000000000
0.6765013920000000       0.9994750000000000
0.6764534400000000       0.9994750000000000
0.6764054880000000       0.9994750000000000
0.6763575360000000       0.9994750000000000
0.6763095840000000       0.9994750000000000
0.6762616320000000       0.9994750000000000
0.6762136800000000       0.9994750000000000
0.6761657280000000       0.9994750000000000
0.6761177760000000       0.9994750000000000
0.6760698240000000       0.9994750000000000
0.6760218720000000       0.9994750000000000
0.6759739200000000       0.9994750000000000
0.6759259680000000       0.9994750000000000
0.6758780160000000       0.9994750000000000
0.6758300640000000       0.9994750000000000
0.6757821120000000       0.9994750000000000
0.6757341600000000       0.9994750000000000
0.6756862080000000       0.9994750000000000
0.6756382560000000       0.9994750000000000
0.6755903040000000       0.9994750000000000
0.6755423520000000       0.9994750000000000
0.6754944000000001       0.9994750000000000
0.6754464480000000       0.9994750000000000
0.6753984960000000       0.9994750000000000
0.6753505440000001       0.9994750000000000
0.6753025920000000       0.9994750000000000
0.6752546400000000       0.9994750000000000
0.6752066880000001       0.9994750000000000
0.6751587360000000       0.9994750000000000
0.6751107840000000       0.9994750000000000
0.6750628319999999       0.9994750000000000
0.6750148800000000       0.9994750000000000
0.6749669280000000       0.9994750000000000
0.6749189759999999       0.9994750000000000
0.6748710240000000       0.9994750000000000
0.6748230720000000       0.9994750000000000
0.6747751200000000       0.9994750000000000
0.6747271680000000       0.9994750000000000
0.6746792160000000       0.9994750000000000
0.6746312640000000       0.9994750000000000
0.6745833120000000       0.9994750000000000
0.6745353600000000       0.9994750000000000
0.6744874080000000       0.9994750000000000
0.6744394560000000       0.9994750000000000
0.6743915040000000       0.9994750000000000
0.6743435520000000       0.9994750000000000
0.6742956000000000       0.9994750000000000
0.6742476480000000       0.9994750000000000
0.6741996960000000       0.9994750000000000
0.6741517440000000       0.9994750000000000
0.6741037920000000       0.9994750000000000
0.6740558400000000       0.9994750000000000
0.6740078880000000       0.9994750000000000
0.6739599360000000       0.9994750000000000
0.6739119840000000       0.9994750000000000
0.6738640320000000       0.9994750000000000
0.6738160800000000       0.9994750000000000
0.6737681280000000       0.9994750000000000
0.6737201760000000       0.9994750000000000
0.6736722240000000       0.9994750000000000
0.6736242720000000       0.9994750000000000
0.6735763200000000       0.9994750000000000
0.6735283680000000       0.9994750000000000
0.6734804160000000       0.9994750000000000
0.6734324640000000       0.9994750000000000
0.6733845120000000       0.9994750000000000
0.6733365600000000       0.9994750000000000
0.6732886080000000       0.9994750000000000
0.6732406560000000       0.9994750000000000
0.6731927040000000       0.9994750000000000
0.6731447520000000       0.9994750000000000
0.6730968000000001       0.9994750000000000
0.6730488480000000       0.9994750000000000
0.6730008960000000       0.9994750000000000
0.6729529440000001       0.9994750000000000
0.6729049920000000       0.9994750000000000
0.6728570400000000       0.9994750000000000
0.6728090880000001       0.9994750000000000
0.6727611360000000       0.9994750000000000
0.6727131840000000       0.9994750000000000
0.6726652319999999       0.9994750000000000
0.6726172800000000       0.9994750000000000
0.6725693280000000       0.9994750000000000
0.6725213759999999       0.9994750000000000
0.6724734240000000       0.9994750000000000
0.6724254720000000       0.9994750000000000
0.6723775200000000       0.9994750000000000
0.6723295680000000       0.9994750000000000
0.6722816160000000       0.9994750000000000
0.6722336640000000       0.9994750000000000
0.6721857120000000       0.9994750000000000
0.6721377600000000       0.9994750000000000
0.6720898080000000       0.9994750000000000
0.6720418560000000       0.9994750000000000
0.6719939040000000       0.9994750000000000
0.6719459520000000       0.9994750000000000
0.6718980000000000       0.9994750000000000
0.6718500480000000       0.9994750000000000
0.6718020960000000       0.9994750000000000
0.6717541440000000       0.9994750000000000
0.6717061920000000       0.9994750000000000
0.6716582400000000       0.9994750000000000
0.6716102880000000       0.9994750000000000
0.6715623360000000       0.9994750000000000
0.6715143840000000       0.9994750000000000
0.6714664320000000       0.9994750000000000
0.6714184800000000       0.9994750000000000
0.6713705280000000       0.9994750000000000
0.6713225760000000       0.9994750000000000
0.6712746240000000       0.9994750000000000
0.6712266720000000       0.9994750000000000
0.6711787200000000       0.9994750000000000
0.6711307680000000       0.9994750000000000
0.6710828160000000       0.9994750000000000
0.6710348640000000       0.9994750000000000
0.6709869120000000       0.9994750000000000
0.6709389600000000       0.9994750000000000
0.6708910080000000       0.9994750000000000
0.6708430560000000       0.9994750000000000
0.6707951040000000       0.9994750000000000
0.6707471520000000       0.9994750000000000
0.6706992000000001       0.9994750000000000
0.6706512480000000       0.9994750000000000
0.6706032960000000       0.9994750000000000
0.6705553440000001       0.9994750000000000
0.6705073920000000       0.9994750000000000
0.6704594400000000       0.9994750000000000
0.6704114880000001       0.9994750000000000
0.6703635360000000       0.9994750000000000
0.6703155840000000       0.9994750000000000
0.6702676319999999       0.9994750000000000
0.6702196800000000       0.9994750000000000
0.6701717280000000       0.9994750000000000
0.6701237759999999       0.9994750000000000
0.6700758240000000       0.9994750000000000
0.6700278720000000       0.9994750000000000
0.6699799200000000       0.9994750000000000
0.6699319680000000       0.9994750000000000
0.6698840160000000       0.9994750000000000
0.6698360640000000       0.9994750000000000
0.6697881120000000       0.9994750000000000
0.6697401600000000       0.9994750000000000
0.6696922080000000       0.9994750000000000
0.6696442560000000       0.9994750000000000
0.6695963040000000       0.9994750000000000
0.6695483520000000       0.9994750000000000
0.6695004000000000       0.9994750000000000
0.6694524480000000       0.9994750000000000
0.6694044960000000       0.9994750000000000
0.6693565440000000       0.9994750000000000
0.6693085920000000       0.9994750000000000
0.6692606400000000       0.9994750000000000
0.6692126880000000       0.9994750000000000
0.6691647360000000       0.9994750000000000
0.6691167840000000       0.9994750000000000
0.6690688320000000       0.9994750000000000
0.6690208800000000       0.9994750000000000
0.6689729280000000       0.9994750000000000
0.6689249760000000       0.9994750000000000
0.6688770240000000       0.9994750000000000
0.6688290720000000       0.9994750000000000
0.6687811200000000       0.9994750000000000
0.6687331680000000       0.9994750000000000
0.6686852160000000       0.9994750000000000
0.6686372640000000       0.9994750000000000
0.6685893120000000       0.9994750000000000
0.6685413600000000       0.9994750000000000
0.6684934080000000       0.9994750000000000
0.6684454560000000       0.9994750000000000
0.6683975040000000       0.9994750000000000
0.6683495520000000       0.9994750000000000
0.6683016000000001       0.9994750000000000
0.6682536480000000       0.9994750000000000
0.6682056960000000       0.9994750000000000
0.6681577440000001       0.9994750000000000
0.6681097920000000       0.9994750000000000
0.6680618400000000       0.9994750000000000
0.6680138879999999       0.9994750000000000
0.6679659360000000       0.9994750000000000
0.6679179840000000       0.9994750000000000
0.6678700319999999       0.9994750000000000
0.6678220800000000       0.9994750000000000
0.6677741280000000       0.9994750000000000
0.6677261759999999       0.9994750000000000
0.6676782240000000       0.9994750000000000
0.6676302720000000       0.9994750000000000
0.6675823200000000       0.9994750000000000
0.6675343680000000       0.9994750000000000
0.6674864160000000       0.9994750000000000
0.6674384640000000       0.9994750000000000
0.6673905120000000       0.9994750000000000
0.6673425600000000       0.9994750000000000
0.6672946080000000       0.9994750000000000
0.6672466560000000       0.9994750000000000
0.6671987040000000       0.9994750000000000
0.6671507520000000       0.9994750000000000
0.6671028000000000       0.9994750000000000
0.6670548480000000       0.9994750000000000
0.6670068960000000       0.9994750000000000
0.6669589440000000       0.9994750000000000
0.6669109920000000       0.9994750000000000
0.6668630400000000       0.9994750000000000
0.6668150880000000       0.9994750000000000
0.6667671360000000       0.9994750000000000
0.6667191840000000       0.9994750000000000
0.6666712320000000       0.9994750000000000
0.6666232800000000       0.9994750000000000
0.6665753280000000       0.9994750000000000
0.6665273760000000       0.9994750000000000
0.6664794240000000       0.9994750000000000
0.6664314720000000       0.9994750000000000
0.6663835200000000       0.9994750000000000
0.6663355680000000       0.9994750000000000
0.6662876160000000       0.9994750000000000
0.6662396640000000       0.9994750000000000
0.6661917120000000       0.9994750000000000
0.6661437600000000       0.9994750000000000
0.6660958080000000       0.9994750000000000
0.6660478560000000       0.9994750000000000
0.6659999040000000       0.9994750000000000
0.6659519520000000       0.9994750000000000
0.6659040000000001       0.9994750000000000
0.6658560480000000       0.9994750000000000
0.6658080960000000       0.9994750000000000
0.6657601440000001       0.9994750000000000
0.6657121920000000       0.9994750000000000
0.6656642400000000       0.9994750000000000
0.6656162879999999       0.9994750000000000
0.6655683360000000       0.9994750000000000
0.6655203840000000       0.9994750000000000
0.6654724319999999       0.9994750000000000
0.6654244800000000       0.9994750000000000
0.6653765280000000       0.9994750000000000
0.6653285759999999       0.9994750000000000
0.6652806240000000       0.9994750000000000
0.6652326720000000       0.9994750000000000
0.6651847200000000       0.9994750000000000
0.6651367680000000       0.9994750000000000
0.6650888160000000       0.9994750000000000
0.6650408640000000       0.9994750000000000
0.6649929120000000       0.9994750000000000
0.6649449600000000       0.9994750000000000
0.6648970080000000       0.9994750000000000
0.6648490560000000       0.9994750000000000
0.6648011040000000       0.9994750000000000
0.6647531520000000       0.9994750000000000
0.6647052000000000       0.9994750000000000
0.6646572480000000       0.9994750000000000
0.6646092960000000       0.9994750000000000
0.6645613440000000       0.9994750000000000
0.6645133920000000       0.9994750000000000
0.6644654400000000       0.9994750000000000
0.6644174880000000       0.9994750000000000
0.6643695360000000       0.9994750000000000
0.6643215840000000       0.9994750000000000
0.6642736320000000       0.9994750000000000
0.6642256800000000       0.9994750000000000
0.6641777280000000       0.9994750000000000
0.6641297760000000       0.9994750000000000
0.6640818240000000       0.9994750000000000
0.6640338720000000       0.9994750000000000
0.6639859200000000       0.9994750000000000
0.6639379680000000       0.9994750000000000
0.6638900160000000       0.9994750000000000
0.6638420640000000       0.9994750000000000
0.6637941120000000       0.9994750000000000
0.6637461600000000       0.9994750000000000
0.6636982080000000       0.9994750000000000
0.6636502560000000       0.9994750000000000
0.6636023040000000       0.9994750000000000
0.6635543520000000       0.9994750000000000
0.6635064000000001       0.9994750000000000
0.6634584480000000       0.9994750000000000
0.6634104960000000       0.9994750000000000
0.6633625440000001       0.9994750000000000
0.6633145920000000       0.9994750000000000
0.6632666400000000       0.9994750000000000
0.6632186879999999       0.9994750000000000
0.6631707360000000       0.9994750000000000
0.6631227840000000       0.9994750000000000
0.6630748319999999       0.9994750000000000
0.6630268800000000       0.9994750000000000
0.6629789280000000       0.9994750000000000
0.6629309759999999       0.9994750000000000
0.6628830240000000       0.9994750000000000
0.6628350720000000       0.9994750000000000
0.6627871200000000       0.9994750000000000
0.6627391680000000       0.9994750000000000
0.6626912160000000       0.9994750000000000
0.6626432640000000       0.9994750000000000
0.6625953120000000       0.9994750000000000
0.6625473600000000       0.9994750000000000
0.6624994080000000       0.9994750000000000
0.6624514560000000       0.9994750000000000
0.6624035040000000       0.9994750000000000
0.6623555520000000       0.9994750000000000
0.6623076000000000       0.9994750000000000
0.6622596480000000       0.9994750000000000
0.6622116960000000       0.9994750000000000
0.6621637440000000       0.9994750000000000
0.6621157920000000       0.9994750000000000
0.6620678400000000       0.9994750000000000
0.6620198880000000       0.9994750000000000
0.6619719360000000       0.9994750000000000
0.6619239840000000       0.9994750000000000
0.6618760320000000       0.9994750000000000
0.6618280800000000       0.9994750000000000
0.6617801280000000       0.9994750000000000
0.6617321760000000       0.9994750000000000
0.6616842240000000       0.9994750000000000
0.6616362720000000       0.9994750000000000
0.6615883200000000       0.9994750000000000
0.6615403680000000       0.9994750000000000
0.6614924160000000       0.9994750000000000
0.6614444640000000       0.9994750000000000
0.6613965120000000       0.9994750000000000
0.6613485600000000       0.9994750000000000
0.6613006080000000       0.9994750000000000
0.6612526560000000       0.9994750000000000
0.6612047040000000       0.9994750000000000
0.6611567520000000       0.9994750000000000
0.6611088000000001       0.9994750000000000
0.6610608480000000       0.9994750000000000
0.6610128960000000       0.9994750000000000
0.6609649440000001       0.9994750000000000
0.6609169920000000       0.9994750000000000
0.6608690400000000       0.9994750000000000
0.6608210879999999       0.9994750000000000
0.6607731360000000       0.9994750000000000
0.6607251840000000       0.9994750000000000
0.6606772319999999       0.9994750000000000
0.6606292800000000       0.9994750000000000
0.6605813280000000       0.9994750000000000
0.6605333759999999       0.9994750000000000
0.6604854240000000       0.9994750000000000
0.6604374720000000       0.9994750000000000
0.6603895200000000       0.9994750000000000
0.6603415680000000       0.9994750000000000
0.6602936160000000       0.9994750000000000
0.6602456640000000       0.9994750000000000
0.6601977120000000       0.9994750000000000
0.6601497600000000       0.9994750000000000
0.6601018080000000       0.9994750000000000
0.6600538560000000       0.9994750000000000
0.6600059040000000       0.9994750000000000
0.6599579520000000       0.9994750000000000
0.6599100000000000       0.9994750000000000
0.6598620480000000       0.9994750000000000
0.6598140960000000       0.9994750000000000
0.6597661440000000       0.9994750000000000
0.6597181920000000       0.9994750000000000
0.6596702400000000       0.9994750000000000
0.6596222880000000       0.9994750000000000
0.6595743360000000       0.9994750000000000
0.6595263840000000       0.9994750000000000
0.6594784320000000       0.9994750000000000
0.6594304800000000       0.9994750000000000
0.6593825280000000       0.9994750000000000
0.6593345760000000       0.9994750000000000
0.6592866240000000       0.9994750000000000
0.6592386720000000       0.9994750000000000
0.6591907200000000       0.9994750000000000
0.6591427680000000       0.9994750000000000
0.6590948160000000       0.9994750000000000
0.6590468640000000       0.9994750000000000
0.6589989120000000       0.9994750000000000
0.6589509600000000       0.9994750000000000
0.6589030080000000       0.9994750000000000
0.6588550560000000       0.9994750000000000
0.6588071040000000       0.9994750000000000
0.6587591520000000       0.9994750000000000
0.6587112000000001       0.9994750000000000
0.6586632480000000       0.9994750000000000
0.6586152960000000       0.9994750000000000
0.6585673440000001       0.9994750000000000
0.6585193920000000       0.9994750000000000
0.6584714400000000       0.9994750000000000
0.6584234879999999       0.9994750000000000
0.6583755360000000       0.9994750000000000
0.6583275840000000       0.9994750000000000
0.6582796319999999       0.9994750000000000
0.6582316800000000       0.9994750000000000
0.6581837280000000       0.9994750000000000
0.6581357760000000       0.9994750000000000
0.6580878240000000       0.9994750000000000
0.6580398720000000       0.9994750000000000
0.6579919200000000       0.9994750000000000
0.6579439680000000       0.9994750000000000
0.6578960160000000       0.9994750000000000
0.6578480640000000       0.9994750000000000
0.6578001120000000       0.9994750000000000
0.6577521600000000       0.9994750000000000
0.6577042080000000       0.9994750000000000
0.6576562560000000       0.9994750000000000
0.6576083040000000       0.9994750000000000
0.6575603520000000       0.9994750000000000
0.6575124000000000       0.9994750000000000
0.6574644480000000       0.9994750000000000
0.6574164960000000       0.9994750000000000
0.6573685440000000       0.9994750000000000
0.6573205920000000       0.9994750000000000
0.6572726400000000       0.9994750000000000
0.6572246880000000       0.9994750000000000
0.6571767360000000       0.9994750000000000
0.6571287840000000       0.9994750000000000
0.6570808320000000       0.9994750000000000
0.6570328800000000       0.9994750000000000
0.6569849280000000       0.9994750000000000
0.6569369760000000       0.9994750000000000
0.6568890240000000       0.9994750000000000
0.6568410720000000       0.9994750000000000
0.6567931200000000       0.9994750000000000
0.6567451680000000       0.9994750000000000
0.6566972160000000       0.9994750000000000
0.6566492640000000       0.9994750000000000
0.6566013120000000       0.9994750000000000
0.6565533600000000       0.9994750000000000
0.6565054080000000       0.9994750000000000
0.6564574560000001       0.9994750000000000
0.6564095040000000       0.9994750000000000
0.6563615520000000       0.9994750000000000
0.6563136000000001       0.9994750000000000
0.6562656480000000       0.9994750000000000
0.6562176960000000       0.9994750000000000
0.6561697440000001       0.9994750000000000
0.6561217920000000       0.9994750000000000
0.6560738400000000       0.9994750000000000
0.6560258879999999       0.9994750000000000
0.6559779360000000       0.9994750000000000
0.6559299840000000       0.9994750000000000
0.6558820319999999       0.9994750000000000
0.6558340800000000       0.9994750000000000
0.6557861280000000       0.9994750000000000
0.6557381760000000       0.9994750000000000
0.6556902240000000       0.9994750000000000
0.6556422720000000       0.9994750000000000
0.6555943200000000       0.9994750000000000
0.6555463680000000       0.9994750000000000
0.6554984160000000       0.9994750000000000
0.6554504640000000       0.9994750000000000
0.6554025120000000       0.9994750000000000
0.6553545600000000       0.9994750000000000
0.6553066080000000       0.9994750000000000
0.6552586560000000       0.9994750000000000
0.6552107040000000       0.9994750000000000
0.6551627520000000       0.9994750000000000
0.6551148000000000       0.9994750000000000
0.6550668480000000       0.9994750000000000
0.6550188960000000       0.9994750000000000
0.6549709440000000       0.9994750000000000
0.6549229920000000       0.9994750000000000
0.6548750400000000       0.9994750000000000
0.6548270880000000       0.9994750000000000
0.6547791360000000       0.9994750000000000
0.6547311840000000       0.9994750000000000
0.6546832320000000       0.9994750000000000
0.6546352800000000       0.9994750000000000
0.6545873280000000       0.9994750000000000
0.6545393760000000       0.9994750000000000
0.6544914240000000       0.9994750000000000
0.6544434720000000       0.9994750000000000
0.6543955200000000       0.9994750000000000
0.6543475680000000       0.9994750000000000
0.6542996160000000       0.9994750000000000
0.6542516640000000       0.9994750000000000
0.6542037120000000       0.9994750000000000
0.6541557600000000       0.9994750000000000
0.6541078080000000       0.9994750000000000
0.6540598560000001       0.9994750000000000
0.6540119040000000       0.9994750000000000
0.6539639520000000       0.9994750000000000
0.6539160000000001       0.9994750000000000
0.6538680480000000       0.9994750000000000
0.6538200960000000       0.9994750000000000
0.6537721440000001       0.9994750000000000
0.6537241920000000       0.9994750000000000
0.6536762400000000       0.9994750000000000
0.6536282879999999       0.9994750000000000
0.6535803360000000       0.9994750000000000
0.6535323840000000       0.9994750000000000
0.6534844319999999       0.9994750000000000
0.6534364800000000       0.9994750000000000
0.6533885280000000       0.9994750000000000
0.6533405760000000       0.9994750000000000
0.6532926240000000       0.9994750000000000
0.6532446720000000       0.9994750000000000
0.6531967200000000       0.9994750000000000
0.6531487680000000       0.9994750000000000
0.6531008160000000       0.9994750000000000
0.6530528640000000       0.9994750000000000
0.6530049120000000       0.9994750000000000
0.6529569600000000       0.9994750000000000
0.6529090080000000       0.9994750000000000
0.6528610560000000       0.9994750000000000
0.6528131040000000       0.9994750000000000
0.6527651520000000       0.9994750000000000
0.6527172000000000       0.9994750000000000
0.6526692480000000       0.9994750000000000
0.6526212960000000       0.9994750000000000
0.6525733440000000       0.9994750000000000
0.6525253920000000       0.9994750000000000
0.6524774400000000       0.9994750000000000
0.6524294880000000       0.9994750000000000
0.6523815360000000       0.9994750000000000
0.6523335840000000       0.9994750000000000
0.6522856320000000       0.9994750000000000
0.6522376800000000       0.9994750000000000
0.6521897280000000       0.9994750000000000
0.6521417760000000       0.9994750000000000
0.6520938240000000       0.9994750000000000
0.6520458720000000       0.9994750000000000
0.6519979200000000       0.9994750000000000
0.6519499680000000       0.9994750000000000
0.6519020160000000       0.9994750000000000
0.6518540640000000       0.9994750000000000
0.6518061120000000       0.9994000000000000
0.6517581600000000       0.9994000000000000
0.6517102080000000       0.9994750000000000
0.6516622560000001       0.9994750000000000
0.6516143040000000       0.9994750000000000
0.6515663520000000       0.9994750000000000
0.6515184000000001       0.9994750000000000
0.6514704480000000       0.9994750000000000
0.6514224960000000       0.9994750000000000
0.6513745440000001       0.9994750000000000
0.6513265920000000       0.9994750000000000
0.6512786400000000       0.9994750000000000
0.6512306879999999       0.9994750000000000
0.6511827360000000       0.9994750000000000
0.6511347840000000       0.9994750000000000
0.6510868319999999       0.9994750000000000
0.6510388800000000       0.9994750000000000
0.6509909280000000       0.9994750000000000
0.6509429760000000       0.9994750000000000
0.6508950240000000       0.9994750000000000
0.6508470720000000       0.9994750000000000
0.6507991200000000       0.9994750000000000
0.6507511680000000       0.9994750000000000
0.6507032160000000       0.9994750000000000
0.6506552640000000       0.9994750000000000
0.6506073120000000       0.9994750000000000
0.6505593600000000       0.9994750000000000
0.6505114080000000       0.9994750000000000
0.6504634560000000       0.9994750000000000
0.6504155040000000       0.9994750000000000
0.6503675520000000       0.9994750000000000
0.6503196000000000       0.9994750000000000
0.6502716480000000       0.9994750000000000
0.6502236960000000       0.9994750000000000
0.6501757440000000       0.9994750000000000
0.6501277920000000       0.9994750000000000
0.6500798400000000       0.9994750000000000
0.6500318880000000       0.9994750000000000
0.6499839360000000       0.9994750000000000
0.6499359840000000       0.9994750000000000
0.6498880320000000       0.9994750000000000
0.6498400800000000       0.9994750000000000
0.6497921280000000       0.9994750000000000
0.6497441760000000       0.9994750000000000
0.6496962240000000       0.9994750000000000
0.6496482720000000       0.9994750000000000
0.6496003200000000       0.9994750000000000
0.6495523680000000       0.9994750000000000
0.6495044160000000       0.9994750000000000
0.6494564640000000       0.9994750000000000
0.6494085120000000       0.9994750000000000
0.6493605600000000       0.9994750000000000
0.6493126080000000       0.9994750000000000
0.6492646560000001       0.9994750000000000
0.6492167040000000       0.9994750000000000
0.6491687520000000       0.9994750000000000
0.6491208000000001       0.9994750000000000
0.6490728480000000       0.9994750000000000
0.6490248960000000       0.9994750000000000
0.6489769439999999       0.9994750000000000
0.6489289920000000       0.9994750000000000
0.6488810400000000       0.9994750000000000
0.6488330879999999       0.9994750000000000
0.6487851360000000       0.9994750000000000
0.6487371840000000       0.9994750000000000
0.6486892319999999       0.9994750000000000
0.6486412800000000       0.9994750000000000
0.6485933280000000       0.9994750000000000
0.6485453760000000       0.9994750000000000
0.6484974240000000       0.9994750000000000
0.6484494720000000       0.9994750000000000
0.6484015200000000       0.9994750000000000
0.6483535680000000       0.9994750000000000
0.6483056160000000       0.9994750000000000
0.6482576640000000       0.9994750000000000
0.6482097120000000       0.9994750000000000
0.6481617600000000       0.9994750000000000
0.6481138080000000       0.9994750000000000
0.6480658560000000       0.9994750000000000
0.6480179040000000       0.9994750000000000
0.6479699520000000       0.9994750000000000
0.6479220000000000       0.9994750000000000
0.6478740480000000       0.9994750000000000
0.6478260960000000       0.9994750000000000
0.6477781440000000       0.9994750000000000
0.6477301920000000       0.9994750000000000
0.6476822400000000       0.9994750000000000
0.6476342880000000       0.9994750000000000
0.6475863360000000       0.9994750000000000
0.6475383840000000       0.9994750000000000
0.6474904320000000       0.9994750000000000
0.6474424800000000       0.9994750000000000
0.6473945280000000       0.9994750000000000
0.6473465760000000       0.9994750000000000
0.6472986240000000       0.9994750000000000
0.6472506720000000       0.9994750000000000
0.6472027200000000       0.9994750000000000
0.6471547680000000       0.9994750000000000
0.6471068160000000       0.9994750000000000
0.6470588640000000       0.9994750000000000
0.6470109120000000       0.9994750000000000
0.6469629600000000       0.9994750000000000
0.6469150080000000       0.9994750000000000
0.6468670560000001       0.9994750000000000
0.6468191040000000       0.9994750000000000
0.6467711520000000       0.9994750000000000
0.6467232000000001       0.9994750000000000
0.6466752480000000       0.9994750000000000
0.6466272960000000       0.9994750000000000
0.6465793439999999       0.9994750000000000
0.6465313920000000       0.9994750000000000
0.6464834400000000       0.9994750000000000
0.6464354879999999       0.9994750000000000
0.6463875360000000       0.9994750000000000
0.6463395840000000       0.9994750000000000
0.6462916319999999       0.9994750000000000
0.6462436800000000       0.9994750000000000
0.6461957280000000       0.9994750000000000
0.6461477760000000       0.9994750000000000
0.6460998240000000       0.9994750000000000
0.6460518720000000       0.9994750000000000
0.6460039200000000       0.9994750000000000
0.6459559680000000       0.9994750000000000
0.6459080160000000       0.9994750000000000
0.6458600640000000       0.9994750000000000
0.6458121120000000       0.9994750000000000
0.6457641600000000       0.9994750000000000
0.6457162080000000       0.9994750000000000
0.6456682560000000       0.9994750000000000
0.6456203040000000       0.9994750000000000
0.6455723520000000       0.9994750000000000
0.6455244000000000       0.9994750000000000
0.6454764480000000       0.9994750000000000
0.6454284960000000       0.9994750000000000
0.6453805440000000       0.9994750000000000
0.6453325920000000       0.9994750000000000
0.6452846400000000       0.9994750000000000
0.6452366880000000       0.9994750000000000
0.6451887360000000       0.9994750000000000
0.6451407840000000       0.9994750000000000
0.6450928320000000       0.9994750000000000
0.6450448800000000       0.9994750000000000
0.6449969280000000       0.9994750000000000
0.6449489760000000       0.9994750000000000
0.6449010240000000       0.9994750000000000
0.6448530720000000       0.9994750000000000
0.6448051200000000       0.9994750000000000
0.6447571680000000       0.9994750000000000
0.6447092160000000       0.9994750000000000
0.6446612640000000       0.9994750000000000
0.6446133120000000       0.9994750000000000
0.6445653600000000       0.9994750000000000
0.6445174080000000       0.9994750000000000
0.6444694560000001       0.9994750000000000
0.6444215040000000       0.9994750000000000
0.6443735520000000       0.9994750000000000
0.6443256000000001       0.9994750000000000
0.6442776480000000       0.9994750000000000
0.6442296960000000       0.9994750000000000
0.6441817439999999       0.9994750000000000
0.6441337920000000       0.9994750000000000
0.6440858400000000       0.9994750000000000
0.6440378879999999       0.9994750000000000
0.6439899360000000       0.9994750000000000
0.6439419840000000       0.9994750000000000
0.6438940319999999       0.9994750000000000
0.6438460800000000       0.9994750000000000
0.6437981280000000       0.9994750000000000
0.6437501760000000       0.9994750000000000
0.6437022240000000       0.9994750000000000
0.6436542720000000       0.9994750000000000
0.6436063200000000       0.9994750000000000
0.6435583680000000       0.9994750000000000
0.6435104160000000       0.9994750000000000
0.6434624640000000       0.9994750000000000
0.6434145120000000       0.9994750000000000
0.6433665600000000       0.9994750000000000
0.6433186080000000       0.9994750000000000
0.6432706560000000       0.9994750000000000
0.6432227040000000       0.9994750000000000
0.6431747520000000       0.9994750000000000
0.6431268000000000       0.9994750000000000
0.6430788480000000       0.9994750000000000
0.6430308960000000       0.9994750000000000
0.6429829440000000       0.9994750000000000
0.6429349920000000       0.9994750000000000
0.6428870400000000       0.9994750000000000
0.6428390880000000       0.9994750000000000
0.6427911360000000       0.9994750000000000
0.6427431840000000       0.9994750000000000
0.6426952320000000       0.9994750000000000
0.6426472800000000       0.9994750000000000
0.6425993280000000       0.9994750000000000
0.6425513760000000       0.9994750000000000
0.6425034240000000       0.9994750000000000
0.6424554720000000       0.9994750000000000
0.6424075200000000       0.9994750000000000
0.6423595680000000       0.9994750000000000
0.6423116160000000       0.9994750000000000
0.6422636640000000       0.9994750000000000
0.6422157120000000       0.9994750000000000
0.6421677600000000       0.9994750000000000
0.6421198080000000       0.9994750000000000
0.6420718560000001       0.9994750000000000
0.6420239040000000       0.9994750000000000
0.6419759520000000       0.9994750000000000
0.6419280000000001       0.9994750000000000
0.6418800480000000       0.9994750000000000
0.6418320960000000       0.9994750000000000
0.6417841439999999       0.9994750000000000
0.6417361920000000       0.9994750000000000
0.6416882400000000       0.9994750000000000
0.6416402879999999       0.9994750000000000
0.6415923360000000       0.9994750000000000
0.6415443840000000       0.9994750000000000
0.6414964319999999       0.9994750000000000
0.6414484800000000       0.9994750000000000
0.6414005280000000       0.9994750000000000
0.6413525760000000       0.9994750000000000
0.6413046240000000       0.9994750000000000
0.6412566720000000       0.9994750000000000
0.6412087200000000       0.9994750000000000
0.6411607680000000       0.9994750000000000
0.6411128160000000       0.9994750000000000
0.6410648640000000       0.9994750000000000
0.6410169120000000       0.9994750000000000
0.6409689600000000       0.9994750000000000
0.6409210080000000       0.9994750000000000
0.6408730560000000       0.9994750000000000
0.6408251040000000       0.9994750000000000
0.6407771520000000       0.9994750000000000
0.6407292000000000       0.9994750000000000
0.6406812480000000       0.9994750000000000
0.6406332960000000       0.9994750000000000
0.6405853440000000       0.9994750000000000
0.6405373920000000       0.9994750000000000
0.6404894400000000       0.9994750000000000
0.6404414880000000       0.9994750000000000
0.6403935360000000       0.9994750000000000
0.6403455840000000       0.9994750000000000
0.6402976320000000       0.9994750000000000
0.6402496800000000       0.9994750000000000
0.6402017280000000       0.9994750000000000
0.6401537760000000       0.9994750000000000
0.6401058240000000       0.9994750000000000
0.6400578720000000       0.9994750000000000
0.6400099200000000       0.9994750000000000
0.6399619680000000       0.9994750000000000
0.6399140160000000       0.9994750000000000
0.6398660640000000       0.9994750000000000
0.6398181120000000       0.9994750000000000
0.6397701600000000       0.9994750000000000
0.6397222080000000       0.9994750000000000
0.6396742560000001       0.9994750000000000
0.6396263040000000       0.9994750000000000
0.6395783520000000       0.9994750000000000
0.6395304000000001       0.9994750000000000
0.6394824480000000       0.9994750000000000
0.6394344960000000       0.9994750000000000
0.6393865439999999       0.9994750000000000
0.6393385920000000       0.9994750000000000
0.6392906400000000       0.9994750000000000
0.6392426879999999       0.9994750000000000
0.6391947360000000       0.9994750000000000
0.6391467840000000       0.9994750000000000
0.6390988320000000       0.9994750000000000
0.6390508800000000       0.9994750000000000
0.6390029280000000       0.9994750000000000
0.6389549760000000       0.9994750000000000
0.6389070240000000       0.9994750000000000
0.6388590720000000       0.9994750000000000
0.6388111200000000       0.9994750000000000
0.6387631680000000       0.9994750000000000
0.6387152160000000       0.9994750000000000
0.6386672640000000       0.9994750000000000
0.6386193120000000       0.9994750000000000
0.6385713600000000       0.9994750000000000
0.6385234080000000       0.9994750000000000
0.6384754560000000       0.9994750000000000
0.6384275040000000       0.9994750000000000
0.6383795520000000       0.9994750000000000
0.6383316000000000       0.9994750000000000
0.6382836480000000       0.9994750000000000
0.6382356960000000       0.9994750000000000
0.6381877440000000       0.9994750000000000
0.6381397920000000       0.9994750000000000
0.6380918400000000       0.9994750000000000
0.6380438880000000       0.9994750000000000
0.6379959360000000       0.9994750000000000
0.6379479840000000       0.9994750000000000
0.6379000320000000       0.9994750000000000
0.6378520800000000       0.9994750000000000
0.6378041280000000       0.9994750000000000
0.6377561760000000       0.9994750000000000
0.6377082240000000       0.9994750000000000
0.6376602720000000       0.9994750000000000
0.6376123200000000       0.9994750000000000
0.6375643680000000       0.9994750000000000
0.6375164160000000       0.9994750000000000
0.6374684640000000       0.9994750000000000
0.6374205120000001       0.9994750000000000
0.6373725600000000       0.9994750000000000
0.6373246080000000       0.9994750000000000
0.6372766560000001       0.9994750000000000
0.6372287040000000       0.9994750000000000
0.6371807520000000       0.9994750000000000
0.6371328000000001       0.9994750000000000
0.6370848480000000       0.9994750000000000
0.6370368960000000       0.9994750000000000
0.6369889439999999       0.9994750000000000
0.6369409920000000       0.9994750000000000
0.6368930400000000       0.9994750000000000
0.6368450879999999       0.9994000000000000
0.6367971360000000       0.9994750000000000
0.6367491840000000       0.9994750000000000
0.6367012320000000       0.9994750000000000
0.6366532800000000       0.9994750000000000
0.6366053280000000       0.9994750000000000
0.6365573760000000       0.9994750000000000
0.6365094240000000       0.9994750000000000
0.6364614720000000       0.9994750000000000
0.6364135200000000       0.9994750000000000
0.6363655680000000       0.9994750000000000
0.6363176160000000       0.9994750000000000
0.6362696640000000       0.9994750000000000
0.6362217120000000       0.9994750000000000
0.6361737600000000       0.9994750000000000
0.6361258080000000       0.9994750000000000
0.6360778560000000       0.9994750000000000
0.6360299040000000       0.9994750000000000
0.6359819520000000       0.9994750000000000
0.6359340000000000       0.9994750000000000
0.6358860480000000       0.9994750000000000
0.6358380960000000       0.9994750000000000
0.6357901440000000       0.9994750000000000
0.6357421920000000       0.9994750000000000
0.6356942400000000       0.9994750000000000
0.6356462880000000       0.9994750000000000
0.6355983360000000       0.9994750000000000
0.6355503840000000       0.9994750000000000
0.6355024320000000       0.9994750000000000
0.6354544800000000       0.9994750000000000
0.6354065280000000       0.9994750000000000
0.6353585760000000       0.9994750000000000
0.6353106240000000       0.9994750000000000
0.6352626720000000       0.9994750000000000
0.6352147200000000       0.9994750000000000
0.6351667680000000       0.9994750000000000
0.6351188160000000       0.9994750000000000
0.6350708640000000       0.9994750000000000
0.6350229120000001       0.9994750000000000
0.6349749600000000       0.9994750000000000
0.6349270080000000       0.9994750000000000
0.6348790560000001       0.9994750000000000
0.6348311040000000       0.9994750000000000
0.6347831520000000       0.9994750000000000
0.6347352000000001       0.9994750000000000
0.6346872480000000       0.9994750000000000
0.6346392960000000       0.9994750000000000
0.6345913439999999       0.9994750000000000
0.6345433920000000       0.9994750000000000
0.6344954400000000       0.9994750000000000
0.6344474879999999       0.9994750000000000
0.6343995360000000       0.9994750000000000
0.6343515840000000       0.9994750000000000
0.6343036320000000       0.9994750000000000
0.6342556800000000       0.9994750000000000
0.6342077280000000       0.9994750000000000
0.6341597760000000       0.9994750000000000
0.6341118240000000       0.9994750000000000
0.6340638720000000       0.9994750000000000
0.6340159200000000       0.9994750000000000
0.6339679680000000       0.9994750000000000
0.6339200160000000       0.9994750000000000
0.6338720640000000       0.9994750000000000
0.6338241120000000       0.9994750000000000
0.6337761600000000       0.9994750000000000
0.6337282080000000       0.9994750000000000
0.6336802560000000       0.9994750000000000
0.6336323040000000       0.9994750000000000
0.6335843520000000       0.9994750000000000
0.6335364000000000       0.9994750000000000
0.6334884480000000       0.9994750000000000
0.6334404960000000       0.9994750000000000
0.6333925440000000       0.9994750000000000
0.6333445920000000       0.9994750000000000
0.6332966400000000       0.9994750000000000
0.6332486880000000       0.9994750000000000
0.6332007360000000       0.9994750000000000
0.6331527840000000       0.9994750000000000
0.6331048320000000       0.9994750000000000
0.6330568800000000       0.9994750000000000
0.6330089280000000       0.9994750000000000
0.6329609760000000       0.9994750000000000
0.6329130240000000       0.9994750000000000
0.6328650720000000       0.9994750000000000
0.6328171200000000       0.9994750000000000
0.6327691680000000       0.9994750000000000
0.6327212160000000       0.9994750000000000
0.6326732640000000       0.9994750000000000
0.6326253120000001       0.9994750000000000
0.6325773600000000       0.9994750000000000
0.6325294080000000       0.9994750000000000
0.6324814560000001       0.9994750000000000
0.6324335040000000       0.9994750000000000
0.6323855520000000       0.9994750000000000
0.6323376000000001       0.9994750000000000
0.6322896480000000       0.9994750000000000
0.6322416960000000       0.9994750000000000
0.6321937439999999       0.9994750000000000
0.6321457920000000       0.9994750000000000
0.6320978400000000       0.9994750000000000
0.6320498879999999       0.9994750000000000
0.6320019360000000       0.9994750000000000
0.6319539840000000       0.9994750000000000
0.6319060320000000       0.9994750000000000
0.6318580800000000       0.9994750000000000
0.6318101280000000       0.9994750000000000
0.6317621760000000       0.9994750000000000
0.6317142240000000       0.9994750000000000
0.6316662720000000       0.9994750000000000
0.6316183200000000       0.9994750000000000
0.6315703680000000       0.9994750000000000
0.6315224160000000       0.9994750000000000
0.6314744640000000       0.9994750000000000
0.6314265120000000       0.9994750000000000
0.6313785600000000       0.9994750000000000
0.6313306080000000       0.9994750000000000
0.6312826560000000       0.9994750000000000
0.6312347040000000       0.9994750000000000
0.6311867520000000       0.9994750000000000
0.6311388000000000       0.9994750000000000
0.6310908480000000       0.9994750000000000
0.6310428960000000       0.9994750000000000
0.6309949440000000       0.9994750000000000
0.6309469920000000       0.9994750000000000
0.6308990400000000       0.9994750000000000
0.6308510880000000       0.9994750000000000
0.6308031360000000       0.9994750000000000
0.6307551840000000       0.9994750000000000
0.6307072320000000       0.9994750000000000
0.6306592800000000       0.9994750000000000
0.6306113280000000       0.9994750000000000
0.6305633760000000       0.9994750000000000
0.6305154240000000       0.9994750000000000
0.6304674720000000       0.9994750000000000
0.6304195200000000       0.9994750000000000
0.6303715680000000       0.9994750000000000
0.6303236160000000       0.9994750000000000
0.6302756640000000       0.9994750000000000
0.6302277120000001       0.9994750000000000
0.6301797600000000       0.9994750000000000
0.6301318080000000       0.9994750000000000
0.6300838560000001       0.9994750000000000
0.6300359040000000       0.9994750000000000
0.6299879520000000       0.9994750000000000
0.6299400000000001       0.9994750000000000
0.6298920480000000       0.9994750000000000
0.6298440960000000       0.9994750000000000
0.6297961439999999       0.9994750000000000
0.6297481920000000       0.9994750000000000
0.6297002400000000       0.9994750000000000
0.6296522879999999       0.9994750000000000
0.6296043360000000       0.9994750000000000
0.6295563840000000       0.9994750000000000
0.6295084320000000       0.9994750000000000
0.6294604800000000       0.9994750000000000
0.6294125280000000       0.9994750000000000
0.6293645760000000       0.9994750000000000
0.6293166240000000       0.9994750000000000
0.6292686720000000       0.9994750000000000
0.6292207200000000       0.9994750000000000
0.6291727680000000       0.9994750000000000
0.6291248160000000       0.9994750000000000
0.6290768640000000       0.9994750000000000
0.6290289120000000       0.9994750000000000
0.6289809600000000       0.9994750000000000
0.6289330080000000       0.9994750000000000
0.6288850560000000       0.9994750000000000
0.6288371040000000       0.9994750000000000
0.6287891520000000       0.9994750000000000
0.6287412000000000       0.9994750000000000
0.6286932480000000       0.9994750000000000
0.6286452960000000       0.9994750000000000
0.6285973440000000       0.9994750000000000
0.6285493920000000       0.9994750000000000
0.6285014400000000       0.9994750000000000
0.6284534880000000       0.9994750000000000
0.6284055360000000       0.9994750000000000
0.6283575840000000       0.9994750000000000
0.6283096320000000       0.9994750000000000
0.6282616800000000       0.9994750000000000
0.6282137280000000       0.9994750000000000
0.6281657760000000       0.9994750000000000
0.6281178240000000       0.9994750000000000
0.6280698720000000       0.9994750000000000
0.6280219200000000       0.9994750000000000
0.6279739680000000       0.9994750000000000
0.6279260160000000       0.9994750000000000
0.6278780640000000       0.9994750000000000
0.6278301120000001       0.9994750000000000
0.6277821600000000       0.9994750000000000
0.6277342080000000       0.9994750000000000
0.6276862560000001       0.9994750000000000
0.6276383040000000       0.9994750000000000
0.6275903520000000       0.9994750000000000
0.6275423999999999       0.9994750000000000
0.6274944480000000       0.9994750000000000
0.6274464960000000       0.9994750000000000
0.6273985439999999       0.9994750000000000
0.6273505920000000       0.9994750000000000
0.6273026400000000       0.9994750000000000
0.6272546879999999       0.9994750000000000
0.6272067360000000       0.9994750000000000
0.6271587840000000       0.9994750000000000
0.6271108320000000       0.9994750000000000
0.6270628800000000       0.9994750000000000
0.6270149280000000       0.9994750000000000
0.6269669760000000       0.9994750000000000
0.6269190240000000       0.9994750000000000
0.6268710720000000       0.9994750000000000
0.6268231200000000       0.9994750000000000
0.6267751680000000       0.9994750000000000
0.6267272160000000       0.9994750000000000
0.6266792640000000       0.9994750000000000
0.6266313120000000       0.9994750000000000
0.6265833600000000       0.9994750000000000
0.6265354080000000       0.9994750000000000
0.6264874560000000       0.9994750000000000
0.6264395040000000       0.9994750000000000
0.6263915520000000       0.9994750000000000
0.6263436000000000       0.9994750000000000
0.6262956480000000       0.9994750000000000
0.6262476960000000       0.9994750000000000
0.6261997440000000       0.9994750000000000
0.6261517920000000       0.9994750000000000
0.6261038400000000       0.9994750000000000
0.6260558880000000       0.9994750000000000
0.6260079360000000       0.9994750000000000
0.6259599840000000       0.9994750000000000
0.6259120320000000       0.9994750000000000
0.6258640800000000       0.9994750000000000
0.6258161280000000       0.9994750000000000
0.6257681760000000       0.9994750000000000
0.6257202240000000       0.9994750000000000
0.6256722720000000       0.9994750000000000
0.6256243200000000       0.9994750000000000
0.6255763680000000       0.9994750000000000
0.6255284160000000       0.9994750000000000
0.6254804640000000       0.9994750000000000
0.6254325120000001       0.9994750000000000
0.6253845600000000       0.9994750000000000
0.6253366080000000       0.9994750000000000
0.6252886560000001       0.9994750000000000
0.6252407040000000       0.9994750000000000
0.6251927520000000       0.9994750000000000
0.6251447999999999       0.9994750000000000
0.6250968480000000       0.9994750000000000
0.6250488960000000       0.9994750000000000
0.6250009439999999       0.9994750000000000
0.6249529920000000       0.9994750000000000
0.6249050400000000       0.9994750000000000
0.6248570879999999       0.9994750000000000
0.6248091360000000       0.9994750000000000
0.6247611840000000       0.9994750000000000
0.6247132320000000       0.9994750000000000
0.6246652800000000       0.9994750000000000
0.6246173280000000       0.9994750000000000
0.6245693760000000       0.9994750000000000
0.6245214240000000       0.9994750000000000
0.6244734720000000       0.9994750000000000
0.6244255200000000       0.9994000000000000
0.6243775680000000       0.9994750000000000
0.6243296160000000       0.9994750000000000
0.6242816640000000       0.9994750000000000
0.6242337120000000       0.9994750000000000
0.6241857600000000       0.9994750000000000
0.6241378080000000       0.9994750000000000
0.6240898560000000       0.9994750000000000
0.6240419040000000       0.9994750000000000
0.6239939520000000       0.9994750000000000
0.6239460000000000       0.9994750000000000
0.6238980480000000       0.9994750000000000
0.6238500960000000       0.9994750000000000
0.6238021440000000       0.9994750000000000
0.6237541920000000       0.9994750000000000
0.6237062400000000       0.9994750000000000
0.6236582880000000       0.9994750000000000
0.6236103360000000       0.9994750000000000
0.6235623840000000       0.9994750000000000
0.6235144320000000       0.9994750000000000
0.6234664800000000       0.9994750000000000
0.6234185280000000       0.9994750000000000
0.6233705760000000       0.9994750000000000
0.6233226240000000       0.9994750000000000
0.6232746720000000       0.9994750000000000
0.6232267200000000       0.9994750000000000
0.6231787680000000       0.9994750000000000
0.6231308160000000       0.9994750000000000
0.6230828640000000       0.9994750000000000
0.6230349120000001       0.9994750000000000
0.6229869600000000       0.9994750000000000
0.6229390080000000       0.9994750000000000
0.6228910560000001       0.9994750000000000
0.6228431040000000       0.9994750000000000
0.6227951520000000       0.9994750000000000
0.6227471999999999       0.9994750000000000
0.6226992480000000       0.9994750000000000
0.6226512960000000       0.9994750000000000
0.6226033439999999       0.9994750000000000
0.6225553920000000       0.9994750000000000
0.6225074400000000       0.9994000000000000
0.6224594879999999       0.9994000000000000
0.6224115360000000       0.9994000000000000
0.6223635840000000       0.9994750000000000
0.6223156320000000       0.9994750000000000
0.6222676800000000       0.9994750000000000
0.6222197280000000       0.9994750000000000
0.6221717760000000       0.9994750000000000
0.6221238240000000       0.9994000000000000
0.6220758720000000       0.9994000000000000
0.6220279200000000       0.9994000000000000
0.6219799680000000       0.9994000000000000
0.6219320160000000       0.9994000000000000
0.6218840640000000       0.9993250000000000
0.6218361120000000       0.9993250000000000
0.6217881600000000       0.9994000000000000
0.6217402080000000       0.9994000000000000
0.6216922560000000       0.9994000000000000
0.6216443040000000       0.9994000000000000
0.6215963520000000       0.9994000000000000
0.6215484000000000       0.9994000000000000
0.6215004480000000       0.9994000000000000
0.6214524960000000       0.9994000000000000
0.6214045440000000       0.9994000000000000
0.6213565920000000       0.9994000000000000
0.6213086400000000       0.9994000000000000
0.6212606880000000       0.9994000000000000
0.6212127360000000       0.9994000000000000
0.6211647840000000       0.9994000000000000
0.6211168320000000       0.9994000000000000
0.6210688800000000       0.9994000000000000
0.6210209280000000       0.9994000000000000
0.6209729760000000       0.9994000000000000
0.6209250240000000       0.9994000000000000
0.6208770720000000       0.9994000000000000
0.6208291200000000       0.9994000000000000
0.6207811680000000       0.9994000000000000
0.6207332160000000       0.9993250000000000
0.6206852640000000       0.9993250000000000
0.6206373120000001       0.9994000000000000
0.6205893600000000       0.9994000000000000
0.6205414080000000       0.9994000000000000
0.6204934560000001       0.9993250000000000
0.6204455040000000       0.9993250000000000
0.6203975520000000       0.9992500000000000
0.6203495999999999       0.9991750000000000
0.6203016480000000       0.9991750000000000
0.6202536960000000       0.9993250000000000
0.6202057439999999       0.9993250000000000
0.6201577920000000       0.9993250000000000
0.6201098400000000       0.9993250000000000
0.6200618879999999       0.9993250000000000
0.6200139360000000       0.9993250000000000
0.6199659840000000       0.9993250000000000
0.6199180320000000       0.9993250000000000
0.6198700800000000       0.9993250000000000
0.6198221280000000       0.9993250000000000
0.6197741760000000       0.9993250000000000
0.6197262240000000       0.9992500000000000
0.6196782720000000       0.9992500000000000
0.6196303200000000       0.9992500000000000
0.6195823680000000       0.9992500000000000
0.6195344160000000       0.9991750000000000
0.6194864640000000       0.9991000000000000
0.6194385120000000       0.9990250000000001
0.6193905600000000       0.9991000000000000
0.6193426080000000       0.9991750000000000
0.6192946560000000       0.9992500000000000
0.6192467040000000       0.9992500000000000
0.6191987520000000       0.9992500000000000
0.6191508000000000       0.9992500000000000
0.6191028480000000       0.9991750000000000
0.6190548960000000       0.9991000000000000
0.6190069440000000       0.9990250000000001
0.6189589920000000       0.9989500000000000
0.6189110400000000       0.9988750000000000
0.6188630880000000       0.9988750000000000
0.6188151360000000       0.9990250000000001
0.6187671840000000       0.9990250000000001
0.6187192320000000       0.9990250000000001
0.6186712800000000       0.9988750000000000
0.6186233280000000       0.9986500000000000
0.6185753760000000       0.9986500000000000
0.6185274240000000       0.9986500000000000
0.6184794720000000       0.9987250000000000
0.6184315200000000       0.9985750000000000
0.6183835680000001       0.9984250000000000
0.6183356160000000       0.9983500000000000
0.6182876640000000       0.9982000000000000
0.6182397120000001       0.9979749999999999
0.6181917600000000       0.9976750000000000
0.6181438080000000       0.9969674556210000
0.6180958560000001       0.9948224852070000
0.6180479040000000       0.9921597633140000
0.6179999520000000       0.9920118343200000
0.6179519999999999       0.9957100591720000
0.6179040480000000       0.9970414201180000
0.6178560960000000       0.9975591715980000
0.6178081439999999       0.9977810650890000
0.6177601920000000       0.9979289940830000
0.6177122400000000       0.9981250000000000
0.6176642880000000       0.9980500000000000
0.6176163360000000       0.9982750000000000
0.6175683840000000       0.9984250000000000
0.6175204320000000       0.9983500000000000
0.6174724800000000       0.9982750000000000
0.6174245280000000       0.9982750000000000
0.6173765760000000       0.9985000000000001
0.6173286240000000       0.9986500000000000
0.6172806720000000       0.9987250000000000
0.6172327200000000       0.9985750000000000
0.6171847680000000       0.9985000000000001
0.6171368160000000       0.9983500000000000
0.6170888640000000       0.9985000000000001
0.6170409120000000       0.9985750000000000
0.6169929600000000       0.9986500000000000
0.6169450080000000       0.9988000000000000
0.6168970560000000       0.9988750000000000
0.6168491040000000       0.9988750000000000
0.6168011520000000       0.9988750000000000
0.6167532000000000       0.9988000000000000
0.6167052480000000       0.9985750000000000
0.6166572960000000       0.9984250000000000
0.6166093440000000       0.9984250000000000
0.6165613920000000       0.9986500000000000
0.6165134400000000       0.9987250000000000
0.6164654880000000       0.9987250000000000
0.6164175360000000       0.9986500000000000
0.6163695840000000       0.9987250000000000
0.6163216320000000       0.9988000000000000
0.6162736800000000       0.9989500000000000
0.6162257280000000       0.9990250000000001
0.6161777760000000       0.9990250000000001
0.6161298240000000       0.9990250000000001
0.6160818720000000       0.9989500000000000
0.6160339200000000       0.9989500000000000
0.6159859680000001       0.9989500000000000
0.6159380160000000       0.9988750000000000
0.6158900640000000       0.9986500000000000
0.6158421120000001       0.9984250000000000
0.6157941600000000       0.9984250000000000
0.6157462080000000       0.9986500000000000
0.6156982560000001       0.9987250000000000
0.6156503040000000       0.9988000000000000
0.6156023520000000       0.9988750000000000
0.6155543999999999       0.9988750000000000
0.6155064480000000       0.9988000000000000
0.6154584960000000       0.9987250000000000
0.6154105439999999       0.9988000000000000
0.6153625920000000       0.9988000000000000
0.6153146400000000       0.9988000000000000
0.6152666880000000       0.9989500000000000
0.6152187360000000       0.9990250000000001
0.6151707840000000       0.9990250000000001
0.6151228320000000       0.9991000000000000
0.6150748800000000       0.9991000000000000
0.6150269280000000       0.9991000000000000
0.6149789760000000       0.9991000000000000
0.6149310240000000       0.9990250000000001
0.6148830720000000       0.9990250000000001
0.6148351200000000       0.9989500000000000
0.6147871680000000       0.9990250000000001
0.6147392160000000       0.9990250000000001
0.6146912640000000       0.9990250000000001
0.6146433120000000       0.9988000000000000
0.6145953600000000       0.9985000000000001
0.6145474080000000       0.9982750000000000
0.6144994560000000       0.9983500000000000
0.6144515040000000       0.9985750000000000
0.6144035520000000       0.9987250000000000
0.6143556000000000       0.9987250000000000
0.6143076480000000       0.9987250000000000
0.6142596960000000       0.9987250000000000
0.6142117440000000       0.9988750000000000
0.6141637920000000       0.9989500000000000
0.6141158400000000       0.9989500000000000
0.6140678880000000       0.9988750000000000
0.6140199360000000       0.9988000000000000
0.6139719840000000       0.9988000000000000
0.6139240320000000       0.9988000000000000
0.6138760800000000       0.9988000000000000
0.6138281280000000       0.9986500000000000
0.6137801760000000       0.9986500000000000
0.6137322240000000       0.9987250000000000
0.6136842720000000       0.9988750000000000
0.6136363200000000       0.9989500000000000
0.6135883680000001       0.9990250000000001
0.6135404160000000       0.9991000000000000
0.6134924640000000       0.9991000000000000
0.6134445120000001       0.9991000000000000
0.6133965600000000       0.9991000000000000
0.6133486080000000       0.9991000000000000
0.6133006560000001       0.9991000000000000
0.6132527040000000       0.9991000000000000
0.6132047520000000       0.9991000000000000
0.6131567999999999       0.9991000000000000
0.6131088480000000       0.9991000000000000
0.6130608960000000       0.9990250000000001
0.6130129439999999       0.9989500000000000
0.6129649920000000       0.9990250000000001
0.6129170400000000       0.9990250000000001
0.6128690880000000       0.9990250000000001
0.6128211360000000       0.9991000000000000
0.6127731840000000       0.9991000000000000
0.6127252320000000       0.9990250000000001
0.6126772800000000       0.9989500000000000
0.6126293280000000       0.9987250000000000
0.6125813760000000       0.9985000000000001
0.6125334240000000       0.9982750000000000
0.6124854720000000       0.9983500000000000
0.6124375200000000       0.9984250000000000
0.6123895680000000       0.9985750000000000
0.6123416160000000       0.9987250000000000
0.6122936640000000       0.9988000000000000
0.6122457120000000       0.9987250000000000
0.6121977600000000       0.9987250000000000
0.6121498080000000       0.9987250000000000
0.6121018560000000       0.9988000000000000
0.6120539040000000       0.9988750000000000
0.6120059520000000       0.9989500000000000
0.6119580000000000       0.9989500000000000
0.6119100480000000       0.9989500000000000
0.6118620960000000       0.9990250000000001
0.6118141440000000       0.9989500000000000
0.6117661920000000       0.9988750000000000
0.6117182400000000       0.9988750000000000
0.6116702880000000       0.9988750000000000
0.6116223360000000       0.9989500000000000
0.6115743840000000       0.9989500000000000
0.6115264320000000       0.9988750000000000
0.6114784800000000       0.9987250000000000
0.6114305280000000       0.9985750000000000
0.6113825760000000       0.9985750000000000
0.6113346240000000       0.9987250000000000
0.6112866720000000       0.9988000000000000
0.6112387200000000       0.9988000000000000
0.6111907680000001       0.9988000000000000
0.6111428160000000       0.9989500000000000
0.6110948640000000       0.9989500000000000
0.6110469120000001       0.9990250000000001
0.6109989600000000       0.9991000000000000
0.6109510080000000       0.9991000000000000
0.6109030560000001       0.9991000000000000
0.6108551040000000       0.9991000000000000
0.6108071520000000       0.9991000000000000
0.6107591999999999       0.9991000000000000
0.6107112480000000       0.9991000000000000
0.6106632960000000       0.9991000000000000
0.6106153439999999       0.9991000000000000
0.6105673920000000       0.9991000000000000
0.6105194400000000       0.9991000000000000
0.6104714880000000       0.9991750000000000
0.6104235360000000       0.9991750000000000
0.6103755840000000       0.9991750000000000
0.6103276320000000       0.9991000000000000
0.6102796800000000       0.9990250000000001
0.6102317280000000       0.9990250000000001
0.6101837760000000       0.9990250000000001
0.6101358240000000       0.9990250000000001
0.6100878720000000       0.9990250000000001
0.6100399200000000       0.9990250000000001
0.6099919680000000       0.9990250000000001
0.6099440160000000       0.9991000000000000
0.6098960640000000       0.9991000000000000
0.6098481120000000       0.9991000000000000
0.6098001600000000       0.9991000000000000
0.6097522080000000       0.9990250000000001
0.6097042560000000       0.9989500000000000
0.6096563040000000       0.9989500000000000
0.6096083520000000       0.9988750000000000
0.6095604000000000       0.9986500000000000
0.6095124480000000       0.9982750000000000
0.6094644960000000       0.9982000000000000
0.6094165440000000       0.9984250000000000
0.6093685920000000       0.9985750000000000
0.6093206400000000       0.9985000000000001
0.6092726880000000       0.9983500000000000
0.6092247360000000       0.9982750000000000
0.6091767840000000       0.9984250000000000
0.6091288320000000       0.9986500000000000
0.6090808800000000       0.9985750000000000
0.6090329280000000       0.9985000000000001
0.6089849760000000       0.9986500000000000
0.6089370240000000       0.9987250000000000
0.6088890720000000       0.9987250000000000
0.6088411200000000       0.9987250000000000
0.6087931680000001       0.9985750000000000
0.6087452160000000       0.9985750000000000
0.6086972640000000       0.9986500000000000
0.6086493120000001       0.9988000000000000
0.6086013600000000       0.9988750000000000
0.6085534080000000       0.9989500000000000
0.6085054559999999       0.9988750000000000
0.6084575040000000       0.9988750000000000
0.6084095520000000       0.9988000000000000
0.6083615999999999       0.9988750000000000
0.6083136480000000       0.9989500000000000
0.6082656960000000       0.9989500000000000
0.6082177439999999       0.9989500000000000
0.6081697920000000       0.9989500000000000
0.6081218400000000       0.9988750000000000
0.6080738880000000       0.9988750000000000
0.6080259360000000       0.9987250000000000
0.6079779840000000       0.9986500000000000
0.6079300320000000       0.9985000000000001
0.6078820800000000       0.9985750000000000
0.6078341280000000       0.9985750000000000
0.6077861760000000       0.9985000000000001
0.6077382240000000       0.9984250000000000
0.6076902720000000       0.9985000000000001
0.6076423200000000       0.9985000000000001
0.6075943680000000       0.9985000000000001
0.6075464160000000       0.9985000000000001
0.6074984640000000       0.9985750000000000
0.6074505120000000       0.9985750000000000
0.6074025600000000       0.9985750000000000
0.6073546080000000       0.9985000000000001
0.6073066560000000       0.9986500000000000
0.6072587040000000       0.9988750000000000
0.6072107520000000       0.9990250000000001
0.6071628000000000       0.9990250000000001
0.6071148480000000       0.9990250000000001
0.6070668960000000       0.9990250000000001
0.6070189440000000       0.9990250000000001
0.6069709920000000       0.9990250000000001
0.6069230400000000       0.9989500000000000
0.6068750880000000       0.9989500000000000
0.6068271360000000       0.9989500000000000
0.6067791840000000       0.9989500000000000
0.6067312320000000       0.9988000000000000
0.6066832800000000       0.9988000000000000
0.6066353280000000       0.9988000000000000
0.6065873760000000       0.9989500000000000
0.6065394240000000       0.9990250000000001
0.6064914720000000       0.9990250000000001
0.6064435200000000       0.9990250000000001
0.6063955680000001       0.9991000000000000
0.6063476160000000       0.9991000000000000
0.6062996640000000       0.9991000000000000
0.6062517120000001       0.9991000000000000
0.6062037600000000       0.9991000000000000
0.6061558080000000       0.9990250000000001
0.6061078559999999       0.9990250000000001
0.6060599040000000       0.9990250000000001
0.6060119520000000       0.9990250000000001
0.6059639999999999       0.9990250000000001
0.6059160480000000       0.9990250000000001
0.6058680960000000       0.9989500000000000
0.6058201439999999       0.9988750000000000
0.6057721920000000       0.9988750000000000
0.6057242400000000       0.9989500000000000
0.6056762880000000       0.9989500000000000
0.6056283360000000       0.9990250000000001
0.6055803840000000       0.9990250000000001
0.6055324320000000       0.9991000000000000
0.6054844800000000       0.9991000000000000
0.6054365280000000       0.9991000000000000
0.6053885760000000       0.9991000000000000
0.6053406240000000       0.9991000000000000
0.6052926720000000       0.9991000000000000
0.6052447200000000       0.9991000000000000
0.6051967680000000       0.9990250000000001
0.6051488160000000       0.9989500000000000
0.6051008640000000       0.9988750000000000
0.6050529120000000       0.9988750000000000
0.6050049600000000       0.9988750000000000
0.6049570080000000       0.9988750000000000
0.6049090560000000       0.9987250000000000
0.6048611040000000       0.9985750000000000
0.6048131520000000       0.9982750000000000
0.6047652000000000       0.9979000000000000
0.6047172480000000       0.9977500000000000
0.6046692960000000       0.9980500000000000
0.6046213440000000       0.9984250000000000
0.6045733920000000       0.9985000000000001
0.6045254400000000       0.9985000000000001
0.6044774880000000       0.9986500000000000
0.6044295360000000       0.9987250000000000
0.6043815840000000       0.9988000000000000
0.6043336320000000       0.9987250000000000
0.6042856800000000       0.9987250000000000
0.6042377280000000       0.9986500000000000
0.6041897760000000       0.9983500000000000
0.6041418240000000       0.9980500000000000
0.6040938720000000       0.9980500000000000
0.6040459200000000       0.9984250000000000
0.6039979680000001       0.9985750000000000
0.6039500160000000       0.9986500000000000
0.6039020640000000       0.9986500000000000
0.6038541120000001       0.9986500000000000
0.6038061600000000       0.9986500000000000
0.6037582080000000       0.9986500000000000
0.6037102559999999       0.9987250000000000
0.6036623040000000       0.9988000000000000
0.6036143520000000       0.9988750000000000
0.6035663999999999       0.9988000000000000
0.6035184480000000       0.9987250000000000
0.6034704960000000       0.9988000000000000
0.6034225439999999       0.9988000000000000
0.6033745920000000       0.9988750000000000
0.6033266400000000       0.9988750000000000
0.6032786880000000       0.9989500000000000
0.6032307360000000       0.9989500000000000
0.6031827840000000       0.9989500000000000
0.6031348320000000       0.9988750000000000
0.6030868800000000       0.9988750000000000
0.6030389280000000       0.9989500000000000
0.6029909760000000       0.9989500000000000
0.6029430240000000       0.9988750000000000
0.6028950720000000       0.9988750000000000
0.6028471200000000       0.9988750000000000
0.6027991680000000       0.9988750000000000
0.6027512160000000       0.9988000000000000
0.6027032640000000       0.9987250000000000
0.6026553120000000       0.9987250000000000
0.6026073600000000       0.9987250000000000
0.6025594080000000       0.9988000000000000
0.6025114560000000       0.9988750000000000
0.6024635040000000       0.9988750000000000
0.6024155520000000       0.9987250000000000
0.6023676000000000       0.9985000000000001
0.6023196480000000       0.9982000000000000
0.6022716960000000       0.9979000000000000
0.6022237440000000       0.9978250000000000
0.6021757920000000       0.9982750000000000
0.6021278400000000       0.9983500000000000
0.6020798880000000       0.9982750000000000
0.6020319360000000       0.9985000000000001
0.6019839840000000       0.9986500000000000
0.6019360320000000       0.9988000000000000
0.6018880800000000       0.9988750000000000
0.6018401280000000       0.9988750000000000
0.6017921760000000       0.9988750000000000
0.6017442240000000       0.9989500000000000
0.6016962720000000       0.9988750000000000
0.6016483200000000       0.9988750000000000
0.6016003680000001       0.9988000000000000
0.6015524160000000       0.9988000000000000
0.6015044640000000       0.9988750000000000
0.6014565120000001       0.9988750000000000
0.6014085600000000       0.9988000000000000
0.6013606080000000       0.9988000000000000
0.6013126559999999       0.9988750000000000
0.6012647040000000       0.9987250000000000
0.6012167520000000       0.9985750000000000
0.6011687999999999       0.9985750000000000
0.6011208480000000       0.9987250000000000
0.6010728960000000       0.9988000000000000
0.6010249439999999       0.9988750000000000
0.6009769920000000       0.9989500000000000
0.6009290400000000       0.9989500000000000
0.6008810880000000       0.9989500000000000
0.6008331360000000       0.9989500000000000
0.6007851840000000       0.9989500000000000
0.6007372320000000       0.9989500000000000
0.6006892800000000       0.9989500000000000
0.6006413280000000       0.9989500000000000
0.6005933760000000       0.9990250000000001
0.6005454240000000       0.9990250000000001
0.6004974720000000       0.9990250000000001
0.6004495200000000       0.9990250000000001
0.6004015680000000       0.9990250000000001
0.6003536160000000       0.9990250000000001
0.6003056640000000       0.9990250000000001
0.6002577120000000       0.9990250000000001
0.6002097600000000       0.9990250000000001
0.6001618080000000       0.9990250000000001
0.6001138560000000       0.9990250000000001
0.6000659040000000       0.9990250000000001
0.6000179520000000       0.9990250000000001
0.5999700000000000       0.9990250000000001
0.5999220480000000       0.9989500000000000
0.5998740960000000       0.9989500000000000
0.5998261440000000       0.9988750000000000
0.5997781920000000       0.9989500000000000
0.5997302400000000       0.9990250000000001
0.5996822880000000       0.9990250000000001
0.5996343360000000       0.9991000000000000
0.5995863840000000       0.9991000000000000
0.5995384320000000       0.9991000000000000
0.5994904800000000       0.9990250000000001
0.5994425280000000       0.9990250000000001
0.5993945760000000       0.9989500000000000
0.5993466240000001       0.9988750000000000
0.5992986720000000       0.9988750000000000
0.5992507200000000       0.9989500000000000
0.5992027680000001       0.9990250000000001
0.5991548160000000       0.9989500000000000
0.5991068640000000       0.9989500000000000
0.5990589120000001       0.9989500000000000
0.5990109600000000       0.9989500000000000
0.5989630080000000       0.9989500000000000
0.5989150559999999       0.9990250000000001
0.5988671040000000       0.9990250000000001
0.5988191520000000       0.9990250000000001
0.5987711999999999       0.9989500000000000
0.5987232480000000       0.9989500000000000
0.5986752960000000       0.9989500000000000
0.5986273440000000       0.9989500000000000
0.5985793920000000       0.9989500000000000
0.5985314400000000       0.9989500000000000
0.5984834880000000       0.9988750000000000
0.5984355360000000       0.9988000000000000
0.5983875840000000       0.9987250000000000
0.5983396320000000       0.9986500000000000
0.5982916800000000       0.9985750000000000
0.5982437280000000       0.9985000000000001
0.5981957760000000       0.9987250000000000
0.5981478240000000       0.9988000000000000
0.5980998720000000       0.9987250000000000
0.5980519200000000       0.9986500000000000
0.5980039680000000       0.9986500000000000
0.5979560160000000       0.9987250000000000
0.5979080640000000       0.9987250000000000
0.5978601120000000       0.9986500000000000
0.5978121600000000       0.9985000000000001
0.5977642080000000       0.9984250000000000
0.5977162560000000       0.9984250000000000
0.5976683040000000       0.9984250000000000
0.5976203520000000       0.9984250000000000
0.5975724000000000       0.9979749999999999
0.5975244480000000       0.9961000000000000
0.5974764960000000       0.9959500000000000
0.5974285440000000       0.9974499999999999
0.5973805920000000       0.9981250000000000
0.5973326400000000       0.9982750000000000
0.5972846880000000       0.9984250000000000
0.5972367360000000       0.9985750000000000
0.5971887840000000       0.9986500000000000
0.5971408320000000       0.9986500000000000
0.5970928800000000       0.9986500000000000
0.5970449280000000       0.9985000000000001
0.5969969760000000       0.9984250000000000
0.5969490240000001       0.9984250000000000
0.5969010720000000       0.9985750000000000
0.5968531200000000       0.9987250000000000
0.5968051680000001       0.9988000000000000
0.5967572160000000       0.9987250000000000
0.5967092640000000       0.9987250000000000
0.5966613120000001       0.9988000000000000
0.5966133600000000       0.9988000000000000
0.5965654080000000       0.9988000000000000
0.5965174559999999       0.9987250000000000
0.5964695040000000       0.9987250000000000
0.5964215520000000       0.9986500000000000
0.5963735999999999       0.9987250000000000
0.5963256480000000       0.9986500000000000
0.5962776960000000       0.9985000000000001
0.5962297440000000       0.9982000000000000
0.5961817920000000       0.9979000000000000
0.5961338400000000       0.9976750000000000
0.5960858880000000       0.9976750000000000
0.5960379360000000       0.9981250000000000
0.5959899840000000       0.9982750000000000
0.5959420320000000       0.9982750000000000
0.5958940800000000       0.9982750000000000
0.5958461280000000       0.9984250000000000
0.5957981760000000       0.9986500000000000
0.5957502240000000       0.9987250000000000
0.5957022720000000       0.9988000000000000
0.5956543200000000       0.9986500000000000
0.5956063680000000       0.9985000000000001
0.5955584160000000       0.9983500000000000
0.5955104640000000       0.9983500000000000
0.5954625120000000       0.9983500000000000
0.5954145600000000       0.9982000000000000
0.5953666080000000       0.9981250000000000
0.5953186560000000       0.9982000000000000
0.5952707040000000       0.9982750000000000
0.5952227520000000       0.9982750000000000
0.5951748000000000       0.9982000000000000
0.5951268480000000       0.9980500000000000
0.5950788960000000       0.9979000000000000
0.5950309440000000       0.9979000000000000
0.5949829920000000       0.9981250000000000
0.5949350400000000       0.9981250000000000
0.5948870880000000       0.9979749999999999
0.5948391360000000       0.9978250000000000
0.5947911840000000       0.9978250000000000
0.5947432320000000       0.9982000000000000
0.5946952800000000       0.9985000000000001
0.5946473280000000       0.9985750000000000
0.5945993760000000       0.9987250000000000
0.5945514240000001       0.9987250000000000
0.5945034720000000       0.9987250000000000
0.5944555200000000       0.9987250000000000
0.5944075680000001       0.9986500000000000
0.5943596160000000       0.9985000000000001
0.5943116640000000       0.9984250000000000
0.5942637120000001       0.9985000000000001
0.5942157600000000       0.9985000000000001
0.5941678080000000       0.9985000000000001
0.5941198559999999       0.9985000000000001
0.5940719040000000       0.9983500000000000
0.5940239520000000       0.9982000000000000
0.5939759999999999       0.9981250000000000
0.5939280480000000       0.9982750000000000
0.5938800960000000       0.9985000000000001
0.5938321440000000       0.9985750000000000
0.5937841920000000       0.9983500000000000
0.5937362400000000       0.9982000000000000
0.5936882880000000       0.9981250000000000
0.5936403360000000       0.9980500000000000
0.5935923840000000       0.9979749999999999
0.5935444320000000       0.9981250000000000
0.5934964800000000       0.9982000000000000
0.5934485280000000       0.9980500000000000
0.5934005760000000       0.9979000000000000
0.5933526240000000       0.9981250000000000
0.5933046720000000       0.9982750000000000
0.5932567200000000       0.9983500000000000
0.5932087680000000       0.9984250000000000
0.5931608160000000       0.9983500000000000
0.5931128640000000       0.9982750000000000
0.5930649120000000       0.9982750000000000
0.5930169600000000       0.9982750000000000
0.5929690080000000       0.9979749999999999
0.5929210560000000       0.9976000000000000
0.5928731040000000       0.9974499999999999
0.5928251520000000       0.9975250000000000
0.5927772000000000       0.9979749999999999
0.5927292480000000       0.9982750000000000
0.5926812960000000       0.9985000000000001
0.5926333440000000       0.9985750000000000
0.5925853920000000       0.9986500000000000
0.5925374400000000       0.9985750000000000
0.5924894880000000       0.9985750000000000
0.5924415360000000       0.9986500000000000
0.5923935840000000       0.9986500000000000
0.5923456320000000       0.9987250000000000
0.5922976800000000       0.9988000000000000
0.5922497280000000       0.9987250000000000
0.5922017760000000       0.9986500000000000
0.5921538240000001       0.9985750000000000
0.5921058720000000       0.9984250000000000
0.5920579200000000       0.9982000000000000
0.5920099680000001       0.9982000000000000
0.5919620160000000       0.9982750000000000
0.5919140640000000       0.9983500000000000
0.5918661120000001       0.9984250000000000
0.5918181600000000       0.9983500000000000
0.5917702080000000       0.9982000000000000
0.5917222559999999       0.9982000000000000
0.5916743040000000       0.9982750000000000
0.5916263520000000       0.9985000000000001
0.5915783999999999       0.9985750000000000
0.5915304480000000       0.9985750000000000
0.5914824960000000       0.9987250000000000
0.5914345440000000       0.9987250000000000
0.5913865920000000       0.9987250000000000
0.5913386400000000       0.9988000000000000
0.5912906880000000       0.9988750000000000
0.5912427360000000       0.9988750000000000
0.5911947840000000       0.9988750000000000
0.5911468320000000       0.9989500000000000
0.5910988800000000       0.9989500000000000
0.5910509280000000       0.9989500000000000
0.5910029760000000       0.9989500000000000
0.5909550240000000       0.9989500000000000
0.5909070720000000       0.9989500000000000
0.5908591200000000       0.9989500000000000
0.5908111680000000       0.9990250000000001
0.5907632160000000       0.9989500000000000
0.5907152640000000       0.9989500000000000
0.5906673120000000       0.9989500000000000
0.5906193600000000       0.9988750000000000
0.5905714080000000       0.9988750000000000
0.5905234560000000       0.9989500000000000
0.5904755040000000       0.9988750000000000
0.5904275520000000       0.9988750000000000
0.5903796000000000       0.9988750000000000
0.5903316480000000       0.9988750000000000
0.5902836960000000       0.9989500000000000
0.5902357440000000       0.9990250000000001
0.5901877920000000       0.9989500000000000
0.5901398400000000       0.9989500000000000
0.5900918880000000       0.9989500000000000
0.5900439360000000       0.9988750000000000
0.5899959840000000       0.9988750000000000
0.5899480320000000       0.9988750000000000
0.5899000800000000       0.9989500000000000
0.5898521280000000       0.9989500000000000
0.5898041760000000       0.9989500000000000
0.5897562240000001       0.9988750000000000
0.5897082720000000       0.9988750000000000
0.5896603200000000       0.9988000000000000
0.5896123680000001       0.9987250000000000
0.5895644160000000       0.9987250000000000
0.5895164640000000       0.9987250000000000
0.5894685119999999       0.9988000000000000
0.5894205600000000       0.9987250000000000
0.5893726080000000       0.9987250000000000
0.5893246559999999       0.9987250000000000
0.5892767040000000       0.9988000000000000
0.5892287520000000       0.9987250000000000
0.5891807999999999       0.9988000000000000
0.5891328480000000       0.9988000000000000
0.5890848960000000       0.9987250000000000
0.5890369440000000       0.9985000000000001
0.5889889920000000       0.9984250000000000
0.5889410400000000       0.9983500000000000
0.5888930880000000       0.9984250000000000
0.5888451360000000       0.9982750000000000
0.5887971840000000       0.9981250000000000
0.5887492320000000       0.9982000000000000
0.5887012800000000       0.9983500000000000
0.5886533280000000       0.9983500000000000
0.5886053760000000       0.9982750000000000
0.5885574240000000       0.9982000000000000
0.5885094720000000       0.9981250000000000
0.5884615200000000       0.9981250000000000
0.5884135680000000       0.9980500000000000
0.5883656160000000       0.9978250000000000
0.5883176640000000       0.9978250000000000
0.5882697120000000       0.9978250000000000
0.5882217600000000       0.9976000000000000
0.5881738080000000       0.9976750000000000
0.5881258560000000       0.9982000000000000
0.5880779040000000       0.9984250000000000
0.5880299520000000       0.9984250000000000
0.5879820000000000       0.9984250000000000
0.5879340480000000       0.9983500000000000
0.5878860960000000       0.9983500000000000
0.5878381440000000       0.9983500000000000
0.5877901920000000       0.9982750000000000
0.5877422400000000       0.9982750000000000
0.5876942880000000       0.9983500000000000
0.5876463360000000       0.9983500000000000
0.5875983840000000       0.9982000000000000
0.5875504320000000       0.9981250000000000
0.5875024800000000       0.9983500000000000
0.5874545280000000       0.9985000000000001
0.5874065760000000       0.9983500000000000
0.5873586240000001       0.9979749999999999
0.5873106720000000       0.9976750000000000
0.5872627200000000       0.9973750000000000
0.5872147680000001       0.9973750000000000
0.5871668160000000       0.9973750000000000
0.5871188640000000       0.9973750000000000
0.5870709119999999       0.9975250000000000
0.5870229600000000       0.9976000000000000
0.5869750080000000       0.9975250000000000
0.5869270559999999       0.9975250000000000
0.5868791040000000       0.9978250000000000
0.5868311520000000       0.9979749999999999
0.5867831999999999       0.9978550295860000
0.5867352480000000       0.9975591715980000
0.5866872960000000       0.9974112426040000
0.5866393440000000       0.9968934911240001
0.5865913920000000       0.9940088757400000
0.5865434400000000       0.9927514792900000
0.5864954880000000       0.9938609467460000
0.5864475360000000       0.9966715976330000
0.5863995840000000       0.9973372781070000
0.5863516320000000       0.9976331360950000
0.5863036800000000       0.9976331360950000
0.5862557280000000       0.9975591715980000
0.5862077760000000       0.9977071005920000
0.5861598240000000       0.9976750000000000
0.5861118720000000       0.9979000000000000
0.5860639200000000       0.9981250000000000
0.5860159680000000       0.9982750000000000
0.5859680160000000       0.9982000000000000
0.5859200640000000       0.9981250000000000
0.5858721120000000       0.9983500000000000
0.5858241600000000       0.9983500000000000
0.5857762080000000       0.9984250000000000
0.5857282560000000       0.9985750000000000
0.5856803040000000       0.9985750000000000
0.5856323520000000       0.9984250000000000
0.5855844000000000       0.9982750000000000
0.5855364480000000       0.9982000000000000
0.5854884960000000       0.9981250000000000
0.5854405440000000       0.9981250000000000
0.5853925920000000       0.9981250000000000
0.5853446400000000       0.9981250000000000
0.5852966880000000       0.9980500000000000
0.5852487360000000       0.9979749999999999
0.5852007840000000       0.9982000000000000
0.5851528320000000       0.9984250000000000
0.5851048800000000       0.9986500000000000
0.5850569280000000       0.9987250000000000
0.5850089760000000       0.9987250000000000
0.5849610240000001       0.9986500000000000
0.5849130720000000       0.9986500000000000
0.5848651200000000       0.9986500000000000
0.5848171680000001       0.9986500000000000
0.5847692160000000       0.9987250000000000
0.5847212640000000       0.9988000000000000
0.5846733119999999       0.9988000000000000
0.5846253600000000       0.9987250000000000
0.5845774080000000       0.9986500000000000
0.5845294559999999       0.9985750000000000
0.5844815040000000       0.9986500000000000
0.5844335520000000       0.9986500000000000
0.5843855999999999       0.9986500000000000
0.5843376480000000       0.9987250000000000
0.5842896960000000       0.9988000000000000
0.5842417440000000       0.9987250000000000
0.5841937920000000       0.9987250000000000
0.5841458400000000       0.9988000000000000
0.5840978880000000       0.9987250000000000
0.5840499360000000       0.9985750000000000
0.5840019840000000       0.9985000000000001
0.5839540320000000       0.9984250000000000
0.5839060800000000       0.9984250000000000
0.5838581280000000       0.9984250000000000
0.5838101760000000       0.9984250000000000
0.5837622240000000       0.9982000000000000
0.5837142720000000       0.9978250000000000
0.5836663200000000       0.9977500000000000
0.5836183680000000       0.9980500000000000
0.5835704160000000       0.9981250000000000
0.5835224640000000       0.9981250000000000
0.5834745120000000       0.9982000000000000
0.5834265600000000       0.9982000000000000
0.5833786080000000       0.9973000000000000
0.5833306560000000       0.9970750000000000
0.5832827040000000       0.9973750000000000
0.5832347520000000       0.9979749999999999
0.5831868000000000       0.9980500000000000
0.5831388480000000       0.9982750000000000
0.5830908960000000       0.9983500000000000
0.5830429440000000       0.9982750000000000
0.5829949920000000       0.9982750000000000
0.5829470400000000       0.9982750000000000
0.5828990880000000       0.9983500000000000
0.5828511360000000       0.9983500000000000
0.5828031840000000       0.9982750000000000
0.5827552320000000       0.9982000000000000
0.5827072800000000       0.9982000000000000
0.5826593280000000       0.9982750000000000
0.5826113760000000       0.9983500000000000
0.5825634240000001       0.9983500000000000
0.5825154720000000       0.9982750000000000
0.5824675200000000       0.9984250000000000
0.5824195680000001       0.9984250000000000
0.5823716160000000       0.9982750000000000
0.5823236640000000       0.9982000000000000
0.5822757119999999       0.9982000000000000
0.5822277600000000       0.9980500000000000
0.5821798080000000       0.9975250000000000
0.5821318559999999       0.9971500000000000
0.5820839040000000       0.9970750000000000
0.5820359520000000       0.9976750000000000
0.5819879999999999       0.9979000000000000
0.5819400480000000       0.9981250000000000
0.5818920960000000       0.9982750000000000
0.5818441440000000       0.9981250000000000
0.5817961920000000       0.9976750000000000
0.5817482400000000       0.9973000000000000
0.5817002880000000       0.9979000000000000
0.5816523360000000       0.9982000000000000
0.5816043840000000       0.9984250000000000
0.5815564320000000       0.9984250000000000
0.5815084800000000       0.9985750000000000
0.5814605280000000       0.9985750000000000
0.5814125760000000       0.9985750000000000
0.5813646240000000       0.9985750000000000
0.5813166720000000       0.9985750000000000
0.5812687200000000       0.9985750000000000
0.5812207680000000       0.9985000000000001
0.5811728160000000       0.9985000000000001
0.5811248640000000       0.9984250000000000
0.5810769120000000       0.9982000000000000
0.5810289600000000       0.9980500000000000
0.5809810080000000       0.9979749999999999
0.5809330560000000       0.9979000000000000
0.5808851040000000       0.9982000000000000
0.5808371520000000       0.9982750000000000
0.5807892000000000       0.9982000000000000
0.5807412480000000       0.9977500000000000
0.5806932960000000       0.9975250000000000
0.5806453440000000       0.9976000000000000
0.5805973920000000       0.9982750000000000
0.5805494400000000       0.9984250000000000
0.5805014880000000       0.9985000000000001
0.5804535360000000       0.9984250000000000
0.5804055840000000       0.9983500000000000
0.5803576320000000       0.9982750000000000
0.5803096800000000       0.9982000000000000
0.5802617280000000       0.9982000000000000
0.5802137760000000       0.9984250000000000
0.5801658240000001       0.9985000000000001
0.5801178720000000       0.9984250000000000
0.5800699200000000       0.9983500000000000
0.5800219680000001       0.9982750000000000
0.5799740160000000       0.9985750000000000
0.5799260640000000       0.9987250000000000
0.5798781119999999       0.9987250000000000
0.5798301600000000       0.9987250000000000
0.5797822080000000       0.9987250000000000
0.5797342559999999       0.9987250000000000
0.5796863040000000       0.9986500000000000
0.5796383520000000       0.9986500000000000
0.5795904000000000       0.9987250000000000
0.5795424480000000       0.9987250000000000
0.5794944960000000       0.9986500000000000
0.5794465440000000       0.9986500000000000
0.5793985920000000       0.9987250000000000
0.5793506400000000       0.9987250000000000
0.5793026880000000       0.9986500000000000
0.5792547360000000       0.9985000000000001
0.5792067840000000       0.9986500000000000
0.5791588320000000       0.9987250000000000
0.5791108800000000       0.9987250000000000
0.5790629280000000       0.9986500000000000
0.5790149760000000       0.9985000000000001
0.5789670240000000       0.9982750000000000
0.5789190720000000       0.9981250000000000
0.5788711200000000       0.9982000000000000
0.5788231680000000       0.9982750000000000
0.5787752160000000       0.9982000000000000
0.5787272640000000       0.9982750000000000
0.5786793120000000       0.9982750000000000
0.5786313600000000       0.9982000000000000
0.5785834080000000       0.9982750000000000
0.5785354560000000       0.9985750000000000
0.5784875040000000       0.9985750000000000
0.5784395520000000       0.9983500000000000
0.5783916000000000       0.9982750000000000
0.5783436480000000       0.9984250000000000
0.5782956960000000       0.9984250000000000
0.5782477440000000       0.9986500000000000
0.5781997920000000       0.9987250000000000
0.5781518400000000       0.9987250000000000
0.5781038880000000       0.9987250000000000
0.5780559360000000       0.9988000000000000
0.5780079840000000       0.9988000000000000
0.5779600320000000       0.9987250000000000
0.5779120800000001       0.9986500000000000
0.5778641280000000       0.9985750000000000
0.5778161760000000       0.9985000000000001
0.5777682240000001       0.9984250000000000
0.5777202720000000       0.9985000000000001
0.5776723200000000       0.9985000000000001
0.5776243680000001       0.9985750000000000
0.5775764160000000       0.9985000000000001
0.5775284640000000       0.9983500000000000
0.5774805119999999       0.9984250000000000
0.5774325600000000       0.9986500000000000
0.5773846080000000       0.9986500000000000
0.5773366559999999       0.9986500000000000
0.5772887040000000       0.9985750000000000
0.5772407520000000       0.9981250000000000
0.5771928000000000       0.9979000000000000
0.5771448480000000       0.9979749999999999
0.5770968960000000       0.9982000000000000
0.5770489440000000       0.9983500000000000
0.5770009920000000       0.9985000000000001
0.5769530400000000       0.9985750000000000
0.5769050880000000       0.9985750000000000
0.5768571360000000       0.9986500000000000
0.5768091840000000       0.9987250000000000
0.5767612320000000       0.9986500000000000
0.5767132800000000       0.9985750000000000
0.5766653280000000       0.9985000000000001
0.5766173760000000       0.9985000000000001
0.5765694240000000       0.9984250000000000
0.5765214720000000       0.9977500000000000
0.5764735200000000       0.9973000000000000
0.5764255680000000       0.9973750000000000
0.5763776160000000       0.9982750000000000
0.5763296640000000       0.9984250000000000
0.5762817120000000       0.9983500000000000
0.5762337600000000       0.9982750000000000
0.5761858080000000       0.9984250000000000
0.5761378560000000       0.9985000000000001
0.5760899040000000       0.9985750000000000
0.5760419520000000       0.9987250000000000
0.5759940000000000       0.9987250000000000
0.5759460480000000       0.9987250000000000
0.5758980960000000       0.9987250000000000
0.5758501440000000       0.9986500000000000
0.5758021920000000       0.9985750000000000
0.5757542400000000       0.9985750000000000
0.5757062880000000       0.9985000000000001
0.5756583360000000       0.9984250000000000
0.5756103840000000       0.9985000000000001
0.5755624320000000       0.9986500000000000
0.5755144800000001       0.9987250000000000
0.5754665280000000       0.9987250000000000
0.5754185760000000       0.9986500000000000
0.5753706240000001       0.9986500000000000
0.5753226720000000       0.9986500000000000
0.5752747200000000       0.9987250000000000
0.5752267680000001       0.9986500000000000
0.5751788160000000       0.9984250000000000
0.5751308640000000       0.9983500000000000
0.5750829119999999       0.9985000000000001
0.5750349600000000       0.9985750000000000
0.5749870080000000       0.9984250000000000
0.5749390559999999       0.9983500000000000
0.5748911040000000       0.9982750000000000
0.5748431520000000       0.9982750000000000
0.5747952000000000       0.9982000000000000
0.5747472480000000       0.9981250000000000
0.5746992960000000       0.9981250000000000
0.5746513440000000       0.9980500000000000
0.5746033920000000       0.9981250000000000
0.5745554400000000       0.9982750000000000
0.5745074880000000       0.9985000000000001
0.5744595360000000       0.9984250000000000
0.5744115840000000       0.9982750000000000
0.5743636320000000       0.9981250000000000
0.5743156800000000       0.9982000000000000
0.5742677280000000       0.9982000000000000
0.5742197760000000       0.9979749999999999
0.5741718240000000       0.9979000000000000
0.5741238720000000       0.9982000000000000
0.5740759200000000       0.9984250000000000
0.5740279680000000       0.9984250000000000
0.5739800160000000       0.9982000000000000
0.5739320640000000       0.9976000000000000
0.5738841120000000       0.9975250000000000
0.5738361600000000       0.9979749999999999
0.5737882080000000       0.9979749999999999
0.5737402560000000       0.9979749999999999
0.5736923040000000       0.9981250000000000
0.5736443520000000       0.9982000000000000
0.5735964000000000       0.9980500000000000
0.5735484480000000       0.9972250000000000
0.5735004960000000       0.9964750000000000
0.5734525440000000       0.9966250000000000
0.5734045920000000       0.9974499999999999
0.5733566400000000       0.9978250000000000
0.5733086880000000       0.9979749999999999
0.5732607360000000       0.9981250000000000
0.5732127840000000       0.9981250000000000
0.5731648320000000       0.9982750000000000
0.5731168800000001       0.9983500000000000
0.5730689280000000       0.9982750000000000
0.5730209760000000       0.9983500000000000
0.5729730240000001       0.9984250000000000
0.5729250720000000       0.9983500000000000
0.5728771200000000       0.9982750000000000
0.5728291680000001       0.9982000000000000
0.5727812160000000       0.9982000000000000
0.5727332640000000       0.9982750000000000
0.5726853119999999       0.9983500000000000
0.5726373600000000       0.9983500000000000
0.5725894080000000       0.9982000000000000
0.5725414559999999       0.9982000000000000
0.5724935040000000       0.9982000000000000
0.5724455520000000       0.9984250000000000
0.5723976000000000       0.9983500000000000
0.5723496480000000       0.9982750000000000
0.5723016960000000       0.9975250000000000
0.5722537440000000       0.9973000000000000
0.5722057920000000       0.9977500000000000
0.5721578400000000       0.9979749999999999
0.5721098880000000       0.9979000000000000
0.5720619360000000       0.9979000000000000
0.5720139840000000       0.9982000000000000
0.5719660320000000       0.9982750000000000
0.5719180800000000       0.9982000000000000
0.5718701280000000       0.9981250000000000
0.5718221760000000       0.9980500000000000
0.5717742240000000       0.9983500000000000
0.5717262720000000       0.9984250000000000
0.5716783200000000       0.9984250000000000
0.5716303680000000       0.9984250000000000
0.5715824160000000       0.9982750000000000
0.5715344640000000       0.9982750000000000
0.5714865120000000       0.9982000000000000
0.5714385600000000       0.9982000000000000
0.5713906080000000       0.9978250000000000
0.5713426560000000       0.9977500000000000
0.5712947040000000       0.9982000000000000
0.5712467520000000       0.9983500000000000
0.5711988000000000       0.9982750000000000
0.5711508480000000       0.9981250000000000
0.5711028960000000       0.9980500000000000
0.5710549440000000       0.9980500000000000
0.5710069920000000       0.9979749999999999
0.5709590400000000       0.9979000000000000
0.5709848000000000       0.9981250000000000
0.5709696000000000       0.9981250000000000
0.5709544000000000       0.9982000000000000
0.5709392000000000       0.9983500000000000
0.5709240000000000       0.9984250000000000
0.5709088000000000       0.9983500000000000
0.5708936000000000       0.9983500000000000
0.5708784000000000       0.9983500000000000
0.5708632000000000       0.9983500000000000
0.5708480000000000       0.9983500000000000
0.5708328000000000       0.9983500000000000
0.5708176000000000       0.9983500000000000
0.5708024000000000       0.9983500000000000
0.5707872000000001       0.9982750000000000
0.5707719999999999       0.9982750000000000
0.5707568000000000       0.9982750000000000
0.5707416000000000       0.9983500000000000
0.5707264000000000       0.9982750000000000
0.5707112000000000       0.9982750000000000
0.5706960000000000       0.9982750000000000
0.5706808000000000       0.9982750000000000
0.5706656000000000       0.9983500000000000
0.5706504000000000       0.9984250000000000
0.5706352000000000       0.9985000000000001
0.5706200000000000       0.9984250000000000
0.5706048000000000       0.9983500000000000
0.5705896000000000       0.9982000000000000
0.5705744000000000       0.9980500000000000
0.5705592000000000       0.9980500000000000
0.5705440000000001       0.9979749999999999
0.5705287999999999       0.9979749999999999
0.5705136000000000       0.9979749999999999
0.5704984000000000       0.9979749999999999
0.5704832000000000       0.9979749999999999
0.5704680000000000       0.9979749999999999
0.5704528000000000       0.9979749999999999
0.5704376000000000       0.9979749999999999
0.5704224000000000       0.9979749999999999
0.5704072000000000       0.9979749999999999
0.5703920000000000       0.9979000000000000
0.5703768000000000       0.9979749999999999
0.5703616000000000       0.9979749999999999
0.5703464000000000       0.9979749999999999
0.5703312000000000       0.9980500000000000
0.5703160000000000       0.9980500000000000
0.5703008000000001       0.9979749999999999
0.5702855999999999       0.9979000000000000
0.5702704000000000       0.9977444444440000
0.5702552000000000       0.9976666666670000
0.5702400000000000       0.9975111111110000
0.5702248000000000       0.9975111111110000
0.5702096000000000       0.9975111111110000
0.5701944000000000       0.9975111111110000
0.5701792000000000       0.9975888888890000
0.5701640000000000       0.9975888888890000
0.5701488000000000       0.9976666666670000
0.5701336000000000       0.9976666666670000
0.5701184000000000       0.9975888888890000
0.5701032000000000       0.9974333333330000
0.5700880000000000       0.9973555555560000
0.5700728000000000       0.9972777777780000
0.5700576000000001       0.9972000000000000
0.5700423999999999       0.9971222222220000
0.5700272000000000       0.9971222222220000
0.5700120000000000       0.9971222222220000
0.5699968000000000       0.9971222222220000
0.5699816000000000       0.9969666666670000
0.5699664000000000       0.9967333333330000
0.5699512000000000       0.9965000000000001
0.5699360000000000       0.9962666666670000
0.5699208000000000       0.9960333333330000
0.5699056000000000       0.9954888888890000
0.5698904000000000       0.9944000000000000
0.5698752000000000       0.9917555555560000
0.5698600000000000       0.9884111111110000
0.5698448000000000       0.9884111111110000
0.5698296000000000       0.9883333333330000
0.5698144000000001       0.9882555555560000
0.5697992000000000       0.9927666666670000
0.5697840000000000       0.9945555555559999
0.5697688000000000       0.9956444444440000
0.5697536000000000       0.9959555555560000
0.5697384000000000       0.9961888888890000
0.5697232000000000       0.9963444444440001
0.5697080000000000       0.9965000000000001
0.5696928000000000       0.9967333333330000
0.5696776000000000       0.9968888888890000
0.5696624000000000       0.9969666666670000
0.5696472000000000       0.9969666666670000
0.5696320000000000       0.9970444444440000
0.5696168000000000       0.9972000000000000
0.5696016000000000       0.9972777777780000
0.5695864000000000       0.9973555555560000
0.5695712000000001       0.9975111111110000
0.5695560000000000       0.9975111111110000
0.5695408000000000       0.9975888888890000
0.5695256000000000       0.9975111111110000
0.5695104000000000       0.9975111111110000
0.5694952000000000       0.9975111111110000
0.5694800000000000       0.9975888888890000
0.5694648000000000       0.9975111111110000
0.5694496000000000       0.9975111111110000
0.5694344000000000       0.9975888888890000
0.5694192000000000       0.9976666666670000
0.5694040000000000       0.9978222222220000
0.5693888000000000       0.9979777777780000
0.5693736000000000       0.9980555555560000
0.5693584000000000       0.9981333333330000
0.5693432000000000       0.9980555555560000
0.5693279999999999       0.9979777777780000
0.5693128000000000       0.9979000000000000
0.5692976000000000       0.9979000000000000
0.5692824000000000       0.9979000000000000
0.5692672000000000       0.9979000000000000
0.5692520000000000       0.9979000000000000
0.5692368000000000       0.9977444444440000
0.5692216000000000       0.9976666666670000
0.5692064000000000       0.9975888888890000
0.5691912000000000       0.9975111111110000
0.5691760000000000       0.9974333333330000
0.5691608000000000       0.9975111111110000
0.5691456000000000       0.9975111111110000
0.5691304000000000       0.9975111111110000
0.5691152000000000       0.9975111111110000
0.5691000000000001       0.9977444444440000
0.5690847999999999       0.9978222222220000
0.5690696000000000       0.9979777777780000
0.5690544000000000       0.9980555555560000
0.5690392000000000       0.9980555555560000
0.5690240000000000       0.9981333333330000
0.5690088000000000       0.9980555555560000
0.5689936000000000       0.9980769230770000
0.5689784000000000       0.9980029585800000
0.5689632000000000       0.9980029585800000
0.5689480000000000       0.9980029585800000
0.5689328000000000       0.9978550295860000
0.5689176000000000       0.9978550295860000
0.5689024000000000       0.9978550295860000
0.5688872000000000       0.9978550295860000
0.5688720000000000       0.9980029585800000
0.5688568000000001       0.9980769230770000
0.5688415999999999       0.9980029585800000
0.5688264000000000       0.9980029585800000
0.5688112000000000       0.9979289940830000
0.5687960000000000       0.9978550295860000
0.5687808000000000       0.9978550295860000
0.5687656000000000       0.9977071005920000
0.5687504000000000       0.9975591715980000
0.5687352000000000       0.9974112426040000
0.5687200000000000       0.9973372781070000
0.5687048000000000       0.9973372781070000
0.5686896000000000       0.9974852071010000
0.5686744000000000       0.9976331360950000
0.5686592000000000       0.9977071005920000
0.5686440000000000       0.9975591715980000
0.5686288000000000       0.9973372781070000
0.5686136000000001       0.9974112426040000
0.5685983999999999       0.9974112426040000
0.5685832000000000       0.9975591715980000
0.5685680000000000       0.9977810650890000
0.5685528000000000       0.9978550295860000
0.5685376000000000       0.9978550295860000
0.5685224000000000       0.9979289940830000
0.5685072000000000       0.9980029585800000
0.5684920000000000       0.9981508875739999
0.5684768000000000       0.9982248520710000
0.5684616000000000       0.9982988165680000
0.5684464000000000       0.9983727810650000
0.5684312000000000       0.9983727810650000
0.5684160000000000       0.9982988165680000
0.5684008000000000       0.9982248520710000
0.5683856000000000       0.9982248520710000
0.5683704000000001       0.9982248520710000
0.5683551999999999       0.9982248520710000
0.5683400000000000       0.9982248520710000
0.5683248000000000       0.9982248520710000
0.5683096000000000       0.9982248520710000
0.5682944000000000       0.9982248520710000
0.5682792000000000       0.9981508875739999
0.5682640000000000       0.9980769230770000
0.5682488000000000       0.9980029585800000
0.5682336000000000       0.9978550295860000
0.5682184000000000       0.9978550295860000
0.5682032000000000       0.9978550295860000
0.5681880000000000       0.9979289940830000
0.5681728000000000       0.9980029585800000
0.5681576000000000       0.9980769230770000
0.5681424000000000       0.9980769230770000
0.5681272000000001       0.9979289940830000
0.5681120000000000       0.9978550295860000
0.5680968000000000       0.9977810650890000
0.5680816000000000       0.9976331360950000
0.5680664000000000       0.9976331360950000
0.5680512000000000       0.9977071005920000
0.5680360000000000       0.9977810650890000
0.5680208000000000       0.9977071005920000
0.5680056000000000       0.9977071005920000
0.5679904000000000       0.9977071005920000
0.5679752000000000       0.9977071005920000
0.5679600000000000       0.9976331360950000
0.5679448000000000       0.9974112426040000
0.5679296000000000       0.9971893491120000
0.5679144000000000       0.9971153846150000
0.5678992000000000       0.9971153846150000
0.5678840000000001       0.9972633136090000
0.5678688000000000       0.9973372781070000
0.5678536000000000       0.9974852071010000
0.5678384000000000       0.9976331360950000
0.5678232000000000       0.9977810650890000
0.5678080000000000       0.9978550295860000
0.5677928000000000       0.9978550295860000
0.5677776000000000       0.9979289940830000
0.5677624000000000       0.9978550295860000
0.5677472000000000       0.9977810650890000
0.5677320000000000       0.9974112426040000
0.5677168000000000       0.9973372781070000
0.5677016000000000       0.9973372781070000
0.5676864000000000       0.9974852071010000
0.5676712000000000       0.9977071005920000
0.5676560000000000       0.9979289940830000
0.5676407999999999       0.9980029585800000
0.5676256000000000       0.9980029585800000
0.5676104000000000       0.9979289940830000
0.5675952000000000       0.9979289940830000
0.5675800000000000       0.9979289940830000
0.5675648000000000       0.9980029585800000
0.5675496000000000       0.9980769230770000
0.5675344000000000       0.9981508875739999
0.5675192000000000       0.9982248520710000
0.5675040000000000       0.9982248520710000
0.5674888000000000       0.9982988165680000
0.5674736000000000       0.9982988165680000
0.5674584000000000       0.9983727810650000
0.5674432000000000       0.9984467455620000
0.5674280000000000       0.9984467455620000
0.5674128000000001       0.9984467455620000
0.5673975999999999       0.9983727810650000
0.5673824000000000       0.9982988165680000
0.5673672000000000       0.9982988165680000
0.5673520000000000       0.9981508875739999
0.5673368000000000       0.9980769230770000
0.5673216000000000       0.9980769230770000
0.5673064000000000       0.9980769230770000
0.5672912000000000       0.9980029585800000
0.5672760000000000       0.9980029585800000
0.5672608000000000       0.9980029585800000
0.5672456000000000       0.9980029585800000
0.5672304000000000       0.9980029585800000
0.5672152000000000       0.9980769230770000
0.5672000000000000       0.9980769230770000
0.5671848000000000       0.9980769230770000
0.5671696000000001       0.9981508875739999
0.5671543999999999       0.9981508875739999
0.5671392000000000       0.9981508875739999
0.5671240000000000       0.9981508875739999
0.5671088000000000       0.9981508875739999
0.5670936000000000       0.9981508875739999
0.5670784000000000       0.9980769230770000
0.5670632000000000       0.9980029585800000
0.5670480000000000       0.9978550295860000
0.5670328000000000       0.9977071005920000
0.5670176000000000       0.9974852071010000
0.5670024000000000       0.9974852071010000
0.5669872000000000       0.9975591715980000
0.5669720000000000       0.9977071005920000
0.5669568000000000       0.9979289940830000
0.5669416000000000       0.9980769230770000
0.5669264000000001       0.9982248520710000
0.5669111999999999       0.9982988165680000
0.5668960000000000       0.9982988165680000
0.5668808000000000       0.9982988165680000
0.5668656000000000       0.9982248520710000
0.5668504000000000       0.9980769230770000
0.5668352000000000       0.9978550295860000
0.5668200000000000       0.9978550295860000
0.5668048000000000       0.9977071005920000
0.5667896000000000       0.9976331360950000
0.5667744000000000       0.9976331360950000
0.5667592000000000       0.9976331360950000
0.5667440000000000       0.9976331360950000
0.5667288000000000       0.9977071005920000
0.5667136000000000       0.9977810650890000
0.5666984000000000       0.9977810650890000
0.5666832000000001       0.9976331360950000
0.5666679999999999       0.9975591715980000
0.5666528000000000       0.9975591715980000
0.5666376000000000       0.9975591715980000
0.5666224000000000       0.9976331360950000
0.5666072000000000       0.9976331360950000
0.5665920000000000       0.9976331360950000
0.5665768000000000       0.9976331360950000
0.5665616000000000       0.9976331360950000
0.5665464000000000       0.9975591715980000
0.5665312000000000       0.9976331360950000
0.5665160000000000       0.9976331360950000
0.5665008000000000       0.9977071005920000
0.5664856000000000       0.9977810650890000
0.5664704000000000       0.9977810650890000
0.5664552000000000       0.9977810650890000
0.5664400000000001       0.9978550295860000
0.5664248000000000       0.9979289940830000
0.5664096000000000       0.9980029585800000
0.5663944000000000       0.9979289940830000
0.5663792000000000       0.9978550295860000
0.5663640000000000       0.9978550295860000
0.5663488000000000       0.9978550295860000
0.5663336000000000       0.9979289940830000
0.5663184000000000       0.9980769230770000
0.5663032000000000       0.9981508875739999
0.5662880000000000       0.9981508875739999
0.5662728000000000       0.9982248520710000
0.5662576000000000       0.9981508875739999
0.5662424000000000       0.9981508875739999
0.5662272000000000       0.9981508875739999
0.5662120000000000       0.9980029585800000
0.5661967999999999       0.9977810650890000
0.5661816000000000       0.9972633136090000
0.5661664000000000       0.9971893491120000
0.5661512000000000       0.9971153846150000
0.5661360000000000       0.9971893491120000
0.5661208000000000       0.9976331360950000
0.5661056000000000       0.9979289940830000
0.5660904000000000       0.9980769230770000
0.5660752000000000       0.9981508875739999
0.5660600000000000       0.9982248520710000
0.5660448000000000       0.9982248520710000
0.5660296000000000       0.9981508875739999
0.5660144000000000       0.9981508875739999
0.5659992000000000       0.9981508875739999
0.5659840000000000       0.9981508875739999
0.5659688000000000       0.9981508875739999
0.5659535999999999       0.9981508875739999
0.5659384000000000       0.9981508875739999
0.5659232000000000       0.9981508875739999
0.5659080000000000       0.9982248520710000
0.5658928000000000       0.9982988165680000
0.5658776000000000       0.9983727810650000
0.5658624000000000       0.9984467455620000
0.5658472000000000       0.9985207100590000
0.5658320000000000       0.9985207100590000
0.5658168000000000       0.9985946745560000
0.5658016000000000       0.9985946745560000
0.5657864000000000       0.9985946745560000
0.5657712000000000       0.9986686390530000
0.5657560000000000       0.9987426035500000
0.5657408000000000       0.9988165680470000
0.5657256000000001       0.9988165680470000
0.5657103999999999       0.9988165680470000
0.5656952000000000       0.9988165680470000
0.5656800000000000       0.9988905325440000
0.5656648000000000       0.9988165680470000
0.5656496000000000       0.9988165680470000
0.5656344000000000       0.9988165680470000
0.5656192000000000       0.9988165680470000
0.5656040000000000       0.9988165680470000
0.5655888000000000       0.9987426035500000
0.5655736000000000       0.9987426035500000
0.5655584000000000       0.9986686390530000
0.5655432000000000       0.9985946745560000
0.5655280000000000       0.9985946745560000
0.5655128000000000       0.9985946745560000
0.5654976000000000       0.9986686390530000
0.5654824000000001       0.9986686390530000
0.5654671999999999       0.9986686390530000
0.5654520000000000       0.9985946745560000
0.5654368000000000       0.9985946745560000
0.5654216000000000       0.9985946745560000
0.5654064000000000       0.9986686390530000
0.5653912000000000       0.9987426035500000
0.5653760000000000       0.9987426035500000
0.5653608000000000       0.9987426035500000
0.5653456000000000       0.9987426035500000
0.5653304000000000       0.9987426035500000
0.5653152000000000       0.9987426035500000
0.5653000000000000       0.9987426035500000
0.5652848000000000       0.9987426035500000
0.5652696000000000       0.9987426035500000
0.5652544000000000       0.9987426035500000
0.5652392000000001       0.9988165680470000
0.5652239999999999       0.9987426035500000
0.5652088000000000       0.9987426035500000
0.5651936000000000       0.9987426035500000
0.5651784000000000       0.9987426035500000
0.5651632000000000       0.9987426035500000
0.5651480000000000       0.9987426035500000
0.5651328000000000       0.9987426035500000
0.5651176000000000       0.9987426035500000
0.5651024000000000       0.9987426035500000
0.5650872000000000       0.9986686390530000
0.5650720000000000       0.9985946745560000
0.5650568000000000       0.9985946745560000
0.5650416000000000       0.9984467455620000
0.5650264000000000       0.9983727810650000
0.5650112000000000       0.9983727810650000
0.5649960000000001       0.9982988165680000
0.5649807999999999       0.9982988165680000
0.5649656000000000       0.9983727810650000
0.5649504000000000       0.9984467455620000
0.5649352000000000       0.9984467455620000
0.5649200000000000       0.9984467455620000
0.5649048000000000       0.9984467455620000
0.5648896000000000       0.9984467455620000
0.5648744000000000       0.9984467455620000
0.5648592000000000       0.9985207100590000
0.5648440000000000       0.9985946745560000
0.5648288000000000       0.9985946745560000
0.5648136000000000       0.9986686390530000
0.5647984000000000       0.9986686390530000
0.5647832000000000       0.9986686390530000
0.5647680000000000       0.9986686390530000
0.5647528000000001       0.9986686390530000
0.5647376000000000       0.9985946745560000
0.5647224000000000       0.9985207100590000
0.5647072000000000       0.9985207100590000
0.5646920000000000       0.9984467455620000
0.5646768000000000       0.9983727810650000
0.5646616000000000       0.9983727810650000
0.5646464000000000       0.9982988165680000
0.5646312000000000       0.9981508875739999
0.5646160000000000       0.9980769230770000
0.5646008000000000       0.9980029585800000
0.5645856000000000       0.9979289940830000
0.5645704000000000       0.9978550295860000
0.5645552000000000       0.9978550295860000
0.5645400000000000       0.9977810650890000
0.5645248000000000       0.9977810650890000
0.5645095999999999       0.9979289940830000
0.5644944000000000       0.9980769230770000
0.5644792000000000       0.9981508875739999
0.5644640000000000       0.9982248520710000
0.5644488000000000       0.9981508875739999
0.5644336000000000       0.9980769230770000
0.5644184000000000       0.9980029585800000
0.5644032000000000       0.9979289940830000
0.5643880000000000       0.9979289940830000
0.5643728000000000       0.9980029585800000
0.5643576000000000       0.9979289940830000
0.5643424000000000       0.9978550295860000
0.5643272000000000       0.9977071005920000
0.5643120000000000       0.9975591715980000
0.5642968000000000       0.9974852071010000
0.5642816000000000       0.9973372781070000
0.5642663999999999       0.9971893491120000
0.5642512000000000       0.9971893491120000
0.5642360000000000       0.9973372781070000
0.5642208000000000       0.9974852071010000
0.5642056000000000       0.9976331360950000
0.5641904000000000       0.9977071005920000
0.5641752000000000       0.9977071005920000
0.5641600000000000       0.9976331360950000
0.5641448000000000       0.9976331360950000
0.5641296000000000       0.9976331360950000
0.5641144000000000       0.9977071005920000
0.5640992000000000       0.9977071005920000
0.5640840000000000       0.9977071005920000
0.5640688000000000       0.9977810650890000
0.5640536000000000       0.9978550295860000
0.5640384000000001       0.9979289940830000
0.5640231999999999       0.9980029585800000
0.5640080000000000       0.9980769230770000
0.5639928000000000       0.9980769230770000
0.5639776000000000       0.9980769230770000
0.5639624000000000       0.9980769230770000
0.5639472000000000       0.9980769230770000
0.5639320000000000       0.9980769230770000
0.5639168000000000       0.9980029585800000
0.5639016000000000       0.9980029585800000
0.5638864000000000       0.9980769230770000
0.5638712000000000       0.9980769230770000
0.5638560000000000       0.9980769230770000
0.5638408000000000       0.9980769230770000
0.5638256000000000       0.9980769230770000
0.5638104000000000       0.9981508875739999
0.5637952000000001       0.9981508875739999
0.5637799999999999       0.9982248520710000
0.5637648000000000       0.9982248520710000
0.5637496000000000       0.9982248520710000
0.5637344000000000       0.9982248520710000
0.5637192000000000       0.9982248520710000
0.5637040000000000       0.9982248520710000
0.5636888000000000       0.9981508875739999
0.5636736000000000       0.9980029585800000
0.5636584000000000       0.9977810650890000
0.5636432000000000       0.9975591715980000
0.5636280000000000       0.9974112426040000
0.5636128000000000       0.9973372781070000
0.5635976000000000       0.9971893491120000
0.5635824000000000       0.9970414201180000
0.5635672000000000       0.9963757396450000
0.5635520000000001       0.9959319526630001
0.5635367999999999       0.9955621301780000
0.5635216000000000       0.9954881656800000
0.5635064000000000       0.9961538461540000
0.5634912000000000       0.9971153846150000
0.5634760000000000       0.9975591715980000
0.5634608000000000       0.9977071005920000
0.5634456000000000       0.9977810650890000
0.5634304000000000       0.9978550295860000
0.5634152000000000       0.9978550295860000
0.5634000000000000       0.9977810650890000
0.5633848000000000       0.9977071005920000
0.5633696000000000       0.9977810650890000
0.5633544000000000       0.9977810650890000
0.5633392000000000       0.9978550295860000
0.5633240000000000       0.9978550295860000
0.5633088000000001       0.9979289940830000
0.5632935999999999       0.9979289940830000
0.5632784000000000       0.9978550295860000
0.5632632000000000       0.9977810650890000
0.5632480000000000       0.9977071005920000
0.5632328000000000       0.9976331360950000
0.5632176000000000       0.9974852071010000
0.5632024000000000       0.9974112426040000
0.5631872000000000       0.9974852071010000
0.5631720000000000       0.9974852071010000
0.5631568000000000       0.9977071005920000
0.5631416000000000       0.9979289940830000
0.5631264000000000       0.9980029585800000
0.5631112000000000       0.9980769230770000
0.5630960000000000       0.9980769230770000
0.5630808000000000       0.9980769230770000
0.5630656000000001       0.9980769230770000
0.5630504000000000       0.9980769230770000
0.5630352000000000       0.9980029585800000
0.5630200000000000       0.9979289940830000
0.5630048000000000       0.9978550295860000
0.5629896000000000       0.9978550295860000
0.5629744000000000       0.9978550295860000
0.5629592000000000       0.9978550295860000
0.5629440000000000       0.9979289940830000
0.5629288000000000       0.9980029585800000
0.5629136000000000       0.9980769230770000
0.5628984000000000       0.9982248520710000
0.5628832000000000       0.9982248520710000
0.5628680000000000       0.9982248520710000
0.5628528000000000       0.9982988165680000
0.5628376000000000       0.9982988165680000
0.5628223999999999       0.9982988165680000
0.5628072000000000       0.9982988165680000
0.5627920000000000       0.9983727810650000
0.5627768000000000       0.9983727810650000
0.5627616000000000       0.9983727810650000
0.5627464000000000       0.9983727810650000
0.5627312000000000       0.9983727810650000
0.5627160000000000       0.9982988165680000
0.5627008000000000       0.9982248520710000
0.5626856000000000       0.9982248520710000
0.5626704000000000       0.9982248520710000
0.5626552000000000       0.9982248520710000
0.5626400000000000       0.9981508875739999
0.5626248000000000       0.9980769230770000
0.5626096000000000       0.9980769230770000
0.5625944000000000       0.9980769230770000
0.5625791999999999       0.9981508875739999
0.5625640000000000       0.9981508875739999
0.5625488000000000       0.9981508875739999
0.5625336000000000       0.9980769230770000
0.5625184000000000       0.9977810650890000
0.5625032000000000       0.9977810650890000
0.5624880000000000       0.9977071005920000
0.5624728000000000       0.9976331360950000
0.5624576000000000       0.9977071005920000
0.5624424000000000       0.9976331360950000
0.5624272000000000       0.9975591715980000
0.5624120000000000       0.9974852071010000
0.5623968000000000       0.9974852071010000
0.5623816000000000       0.9974112426040000
0.5623664000000000       0.9974112426040000
0.5623512000000001       0.9974112426040000
0.5623359999999999       0.9973372781070000
0.5623208000000000       0.9968195266270000
0.5623056000000000       0.9957840236690000
0.5622904000000000       0.9948224852070000
0.5622752000000000       0.9948224852070000
0.5622600000000000       0.9950443786980000
0.5622448000000000       0.9956360946750000
0.5622296000000000       0.9968195266270000
0.5622144000000000       0.9971893491120000
0.5621992000000000       0.9972633136090000
0.5621840000000000       0.9973372781070000
0.5621688000000000       0.9975591715980000
0.5621536000000000       0.9976331360950000
0.5621384000000000       0.9977071005920000
0.5621232000000000       0.9977810650890000
0.5621080000000001       0.9978550295860000
0.5620927999999999       0.9980029585800000
0.5620776000000000       0.9980029585800000
0.5620624000000000       0.9979289940830000
0.5620472000000000       0.9979289940830000
0.5620320000000000       0.9979289940830000
0.5620168000000000       0.9979289940830000
0.5620016000000000       0.9978550295860000
0.5619864000000000       0.9978550295860000
0.5619712000000000       0.9977810650890000
0.5619560000000000       0.9976331360950000
0.5619408000000000       0.9974852071010000
0.5619256000000000       0.9972633136090000
0.5619104000000000       0.9970414201180000
0.5618952000000000       0.9969674556210000
0.5618800000000000       0.9968195266270000
0.5618648000000001       0.9967455621300000
0.5618495999999999       0.9970414201180000
0.5618344000000000       0.9972633136090000
0.5618192000000000       0.9974112426040000
0.5618040000000000       0.9975591715980000
0.5617888000000000       0.9975591715980000
0.5617736000000000       0.9974852071010000
0.5617584000000000       0.9974112426040000
0.5617432000000000       0.9971893491120000
0.5617280000000000       0.9971153846150000
0.5617128000000000       0.9971153846150000
0.5616976000000000       0.9971893491120000
0.5616824000000000       0.9972633136090000
0.5616672000000000       0.9974852071010000
0.5616520000000000       0.9975591715980000
0.5616368000000000       0.9974112426040000
0.5616216000000001       0.9973372781070000
0.5616064000000000       0.9973372781070000
0.5615912000000000       0.9972633136090000
0.5615760000000000       0.9973372781070000
0.5615608000000000       0.9974852071010000
0.5615456000000000       0.9976331360950000
0.5615304000000000       0.9977810650890000
0.5615152000000000       0.9979289940830000
0.5615000000000000       0.9980769230770000
0.5614848000000000       0.9980029585800000
0.5614696000000000       0.9978550295860000
0.5614544000000000       0.9976331360950000
0.5614392000000000       0.9975591715980000
0.5614240000000000       0.9973372781070000
0.5614088000000000       0.9971153846150000
0.5613936000000000       0.9971153846150000
0.5613784000000001       0.9971153846150000
0.5613632000000000       0.9971153846150000
0.5613480000000000       0.9973372781070000
0.5613328000000000       0.9973372781070000
0.5613176000000000       0.9972633136090000
0.5613024000000000       0.9970414201180000
0.5612872000000000       0.9968195266270000
0.5612720000000000       0.9967455621300000
0.5612568000000000       0.9968934911240001
0.5612416000000000       0.9971893491120000
0.5612264000000000       0.9974112426040000
0.5612112000000000       0.9976331360950000
0.5611960000000000       0.9977071005920000
0.5611808000000000       0.9977071005920000
0.5611656000000000       0.9977071005920000
0.5611504000000000       0.9977071005920000
0.5611351999999999       0.9977071005920000
0.5611200000000000       0.9977071005920000
0.5611048000000000       0.9977071005920000
0.5610896000000000       0.9977071005920000
0.5610744000000000       0.9977071005920000
0.5610592000000000       0.9977810650890000
0.5610440000000000       0.9978550295860000
0.5610288000000000       0.9979289940830000
0.5610136000000000       0.9979289940830000
0.5609984000000000       0.9980029585800000
0.5609832000000000       0.9980029585800000
0.5609680000000000       0.9979289940830000
0.5609528000000000       0.9979289940830000
0.5609376000000000       0.9979289940830000
0.5609224000000000       0.9979289940830000
0.5609072000000001       0.9977810650890000
0.5608919999999999       0.9976331360950000
0.5608768000000000       0.9974852071010000
0.5608616000000000       0.9974112426040000
0.5608464000000000       0.9973372781070000
0.5608312000000000       0.9972633136090000
0.5608160000000000       0.9972633136090000
0.5608008000000000       0.9971153846150000
0.5607856000000000       0.9970414201180000
0.5607704000000000       0.9969674556210000
0.5607552000000000       0.9968934911240001
0.5607400000000000       0.9970414201180000
0.5607248000000000       0.9971153846150000
0.5607096000000000       0.9971893491120000
0.5606944000000000       0.9972633136090000
0.5606792000000000       0.9973372781070000
0.5606640000000001       0.9974112426040000
0.5606487999999999       0.9975591715980000
0.5606336000000000       0.9975591715980000
0.5606184000000000       0.9975591715980000
0.5606032000000000       0.9974852071010000
0.5605880000000000       0.9974112426040000
0.5605728000000000       0.9974112426040000
0.5605576000000000       0.9974112426040000
0.5605424000000000       0.9974112426040000
0.5605272000000000       0.9973372781070000
0.5605120000000000       0.9972633136090000
0.5604968000000000       0.9972633136090000
0.5604816000000000       0.9972633136090000
0.5604664000000000       0.9971893491120000
0.5604512000000000       0.9971153846150000
0.5604360000000000       0.9970414201180000
0.5604208000000001       0.9968934911240001
0.5604055999999999       0.9966715976330000
0.5603904000000000       0.9963757396450000
0.5603752000000000       0.9956360946750000
0.5603600000000000       0.9957100591720000
0.5603448000000000       0.9957840236690000
0.5603296000000000       0.9956360946750000
0.5603144000000000       0.9962278106510000
0.5602992000000000       0.9965976331360000
0.5602840000000000       0.9967455621300000
0.5602688000000000       0.9968934911240001
0.5602536000000000       0.9970414201180000
0.5602384000000000       0.9971153846150000
0.5602232000000000       0.9971893491120000
0.5602080000000000       0.9971893491120000
0.5601928000000000       0.9971153846150000
0.5601776000000001       0.9970414201180000
0.5601623999999999       0.9969674556210000
0.5601472000000000       0.9969674556210000
0.5601320000000000       0.9969674556210000
0.5601168000000000       0.9969674556210000
0.5601016000000000       0.9968195266270000
0.5600864000000000       0.9967455621300000
0.5600712000000000       0.9967455621300000
0.5600560000000000       0.9968195266270000
0.5600408000000000       0.9970414201180000
0.5600256000000000       0.9971893491120000
0.5600104000000000       0.9972633136090000
0.5599952000000000       0.9972633136090000
0.5599800000000000       0.9970414201180000
0.5599648000000000       0.9968934911240001
0.5599496000000000       0.9968934911240001
0.5599344000000001       0.9968195266270000
0.5599192000000000       0.9968195266270000
0.5599040000000000       0.9968934911240001
0.5598888000000000       0.9969674556210000
0.5598736000000000       0.9970414201180000
0.5598584000000000       0.9971153846150000
0.5598432000000000       0.9971153846150000
0.5598280000000000       0.9971153846150000
0.5598128000000000       0.9971153846150000
0.5597976000000000       0.9971893491120000
0.5597824000000000       0.9972633136090000
0.5597672000000000       0.9974112426040000
0.5597520000000000       0.9975591715980000
0.5597368000000000       0.9974852071010000
0.5597216000000000       0.9974852071010000
0.5597064000000000       0.9973372781070000
0.5596912000000001       0.9971153846150000
0.5596760000000000       0.9968195266270000
0.5596608000000000       0.9966715976330000
0.5596456000000000       0.9966715976330000
0.5596304000000000       0.9965976331360000
0.5596152000000000       0.9965236686390000
0.5596000000000000       0.9960798816570000
0.5595848000000000       0.9954142011829999
0.5595696000000000       0.9949704142010000
0.5595544000000000       0.9949704142010000
0.5595392000000000       0.9949704142010000
0.5595240000000000       0.9955621301780000
0.5595088000000000       0.9960059171600000
0.5594936000000000       0.9961538461540000
0.5594784000000000       0.9964497041420000
0.5594632000000000       0.9966715976330000
0.5594479999999999       0.9966715976330000
0.5594328000000000       0.9965236686390000
0.5594176000000000       0.9964497041420000
0.5594024000000000       0.9963757396450000
0.5593872000000000       0.9963757396450000
0.5593720000000000       0.9965236686390000
0.5593568000000000       0.9966715976330000
0.5593416000000000       0.9968195266270000
0.5593264000000000       0.9968934911240001
0.5593112000000000       0.9969674556210000
0.5592960000000000       0.9970414201180000
0.5592808000000000       0.9970414201180000
0.5592656000000000       0.9970414201180000
0.5592504000000000       0.9969674556210000
0.5592352000000000       0.9968934911240001
0.5592200000000001       0.9968195266270000
0.5592047999999999       0.9967455621300000
0.5591896000000000       0.9967455621300000
0.5591744000000000       0.9966715976330000
0.5591592000000000       0.9965236686390000
0.5591440000000000       0.9959319526630001
0.5591288000000000       0.9955621301780000
0.5591136000000000       0.9953402366860000
0.5590984000000000       0.9951923076920000
0.5590832000000000       0.9958579881660000
0.5590680000000000       0.9962278106510000
0.5590528000000000       0.9965236686390000
0.5590376000000000       0.9965236686390000
0.5590224000000000       0.9965976331360000
0.5590072000000000       0.9966715976330000
0.5589920000000000       0.9965976331360000
0.5589768000000001       0.9965236686390000
0.5589615999999999       0.9963757396450000
0.5589464000000000       0.9963017751480000
0.5589312000000000       0.9963017751480000
0.5589160000000000       0.9964497041420000
0.5589008000000000       0.9965236686390000
0.5588856000000000       0.9964497041420000
0.5588704000000000       0.9964497041420000
0.5588552000000000       0.9965976331360000
0.5588400000000000       0.9966715976330000
0.5588248000000000       0.9966715976330000
0.5588096000000000       0.9967455621300000
0.5587944000000000       0.9966715976330000
0.5587792000000000       0.9968195266270000
0.5587640000000000       0.9968195266270000
0.5587488000000000       0.9966715976330000
0.5587336000000001       0.9963757396450000
0.5587183999999999       0.9960798816570000
0.5587032000000000       0.9955621301780000
0.5586880000000000       0.9951923076920000
0.5586728000000000       0.9948964497040000
0.5586576000000000       0.9947485207100000
0.5586424000000000       0.9951923076920000
0.5586272000000000       0.9954881656800000
0.5586120000000000       0.9950443786980000
0.5585968000000000       0.9949704142010000
0.5585816000000000       0.9950443786980000
0.5585664000000000       0.9952662721890000
0.5585512000000000       0.9956360946750000
0.5585360000000000       0.9960798816570000
0.5585208000000000       0.9962278106510000
0.5585056000000000       0.9964497041420000
0.5584904000000001       0.9965236686390000
0.5584751999999999       0.9965976331360000
0.5584600000000000       0.9965236686390000
0.5584448000000000       0.9961538461540000
0.5584296000000000       0.9960059171600000
0.5584144000000000       0.9959319526630001
0.5583992000000000       0.9959319526630001
0.5583840000000000       0.9962278106510000
0.5583688000000000       0.9965236686390000
0.5583536000000000       0.9967455621300000
0.5583384000000000       0.9969674556210000
0.5583232000000000       0.9971153846150000
0.5583080000000000       0.9972633136090000
0.5582928000000000       0.9973372781070000
0.5582776000000000       0.9974852071010000
0.5582624000000000       0.9974112426040000
0.5582472000000001       0.9973372781070000
0.5582320000000000       0.9973372781070000
0.5582168000000000       0.9972633136090000
0.5582016000000000       0.9971893491120000
0.5581864000000000       0.9972633136090000
0.5581712000000000       0.9972633136090000
0.5581560000000000       0.9971893491120000
0.5581408000000000       0.9972633136090000
0.5581256000000000       0.9973372781070000
0.5581104000000000       0.9973372781070000
0.5580952000000000       0.9974112426040000
0.5580800000000000       0.9974852071010000
0.5580648000000000       0.9975591715980000
0.5580496000000000       0.9976331360950000
0.5580344000000000       0.9976331360950000
0.5580192000000000       0.9977071005920000
0.5580039999999999       0.9977071005920000
0.5579888000000000       0.9976331360950000
0.5579736000000000       0.9976331360950000
0.5579584000000000       0.9975591715980000
0.5579432000000000       0.9974112426040000
0.5579280000000000       0.9973372781070000
0.5579128000000000       0.9972633136090000
0.5578976000000000       0.9972633136090000
0.5578824000000000       0.9972633136090000
0.5578672000000000       0.9974112426040000
0.5578520000000000       0.9974852071010000
0.5578368000000000       0.9973372781070000
0.5578216000000000       0.9971153846150000
0.5578064000000000       0.9968934911240001
0.5577912000000000       0.9966715976330000
0.5577760000000000       0.9966715976330000
0.5577607999999999       0.9966715976330000
0.5577456000000000       0.9967455621300000
0.5577304000000000       0.9968934911240001
0.5577152000000000       0.9969674556210000
0.5577000000000000       0.9970414201180000
0.5576848000000000       0.9971153846150000
0.5576696000000000       0.9971153846150000
0.5576544000000000       0.9970414201180000
0.5576392000000000       0.9971153846150000
0.5576240000000000       0.9971893491120000
0.5576088000000000       0.9972633136090000
0.5575936000000000       0.9972633136090000
0.5575784000000000       0.9971893491120000
0.5575632000000000       0.9971893491120000
0.5575480000000000       0.9971893491120000
0.5575328000000001       0.9971893491120000
0.5575175999999999       0.9971153846150000
0.5575024000000000       0.9970414201180000
0.5574872000000000       0.9965236686390000
0.5574720000000000       0.9963017751480000
0.5574568000000000       0.9963017751480000
0.5574416000000000       0.9962278106510000
0.5574264000000000       0.9967455621300000
0.5574112000000000       0.9970414201180000
0.5573960000000000       0.9971893491120000
0.5573808000000000       0.9973372781070000
0.5573656000000000       0.9974112426040000
0.5573504000000000       0.9974852071010000
0.5573352000000000       0.9974852071010000
0.5573200000000000       0.9975591715980000
0.5573048000000000       0.9976331360950000
0.5572896000000001       0.9976331360950000
0.5572743999999999       0.9977810650890000
0.5572592000000000       0.9977810650890000
0.5572440000000000       0.9977071005920000
0.5572288000000000       0.9976331360950000
0.5572136000000000       0.9976331360950000
0.5571984000000000       0.9975591715980000
0.5571832000000000       0.9975591715980000
0.5571680000000000       0.9974852071010000
0.5571528000000000       0.9974112426040000
0.5571376000000000       0.9974112426040000
0.5571224000000000       0.9973372781070000
0.5571072000000000       0.9972633136090000
0.5570920000000000       0.9971893491120000
0.5570768000000000       0.9971153846150000
0.5570616000000000       0.9970414201180000
0.5570464000000001       0.9970414201180000
0.5570311999999999       0.9969674556210000
0.5570160000000000       0.9968934911240001
0.5570008000000000       0.9966715976330000
0.5569856000000000       0.9964497041420000
0.5569704000000000       0.9962278106510000
0.5569552000000000       0.9959319526630001
0.5569400000000000       0.9958579881660000
0.5569248000000000       0.9957840236690000
0.5569096000000000       0.9959319526630001
0.5568944000000000       0.9960798816570000
0.5568792000000000       0.9959319526630001
0.5568640000000000       0.9957100591720000
0.5568488000000000       0.9957100591720000
0.5568336000000000       0.9959319526630001
0.5568184000000000       0.9960059171600000
0.5568032000000001       0.9963757396450000
0.5567879999999999       0.9966715976330000
0.5567728000000000       0.9967455621300000
0.5567576000000000       0.9967455621300000
0.5567424000000000       0.9966715976330000
0.5567272000000000       0.9963757396450000
0.5567120000000000       0.9959319526630001
0.5566968000000000       0.9955621301780000
0.5566816000000000       0.9953402366860000
0.5566664000000000       0.9948964497040000
0.5566512000000000       0.9948964497040000
0.5566360000000000       0.9950443786980000
0.5566208000000000       0.9951183431950000
0.5566056000000000       0.9955621301780000
0.5565904000000000       0.9960059171600000
0.5565752000000000       0.9963017751480000
0.5565600000000001       0.9963757396450000
0.5565448000000000       0.9964497041420000
0.5565296000000000       0.9965236686390000
0.5565144000000000       0.9967455621300000
0.5564992000000000       0.9968195266270000
0.5564840000000000       0.9968195266270000
0.5564688000000000       0.9968195266270000
0.5564536000000000       0.9968195266270000
0.5564384000000000       0.9968195266270000
0.5564232000000000       0.9967455621300000
0.5564080000000000       0.9968195266270000
0.5563928000000000       0.9968195266270000
0.5563776000000000       0.9968195266270000
0.5563624000000000       0.9967455621300000
0.5563472000000000       0.9965976331360000
0.5563320000000000       0.9964497041420000
0.5563167999999999       0.9964497041420000
0.5563016000000000       0.9964497041420000
0.5562864000000000       0.9965976331360000
0.5562712000000000       0.9966715976330000
0.5562560000000000       0.9965976331360000
0.5562408000000000       0.9961538461540000
0.5562256000000000       0.9954881656800000
0.5562104000000000       0.9948224852070000
0.5561952000000000       0.9945266272190000
0.5561800000000000       0.9944526627219999
0.5561648000000000       0.9946005917160000
0.5561496000000000       0.9949704142010000
0.5561344000000000       0.9947485207100000
0.5561192000000000       0.9948964497040000
0.5561040000000000       0.9950443786980000
0.5560888000000000       0.9951923076920000
0.5560735999999999       0.9953402366860000
0.5560584000000000       0.9953402366860000
0.5560432000000000       0.9954142011829999
0.5560280000000000       0.9957100591720000
0.5560128000000000       0.9960059171600000
0.5559976000000000       0.9961538461540000
0.5559824000000000       0.9962278106510000
0.5559672000000000       0.9962278106510000
0.5559520000000000       0.9960798816570000
0.5559368000000000       0.9958579881660000
0.5559216000000000       0.9954142011829999
0.5559064000000000       0.9951923076920000
0.5558912000000000       0.9954881656800000
0.5558760000000000       0.9958579881660000
0.5558608000000000       0.9960798816570000
0.5558456000000001       0.9965976331360000
0.5558303999999999       0.9967455621300000
0.5558152000000000       0.9969674556210000
0.5558000000000000       0.9971153846150000
0.5557848000000000       0.9972633136090000
0.5557696000000000       0.9972633136090000
0.5557544000000000       0.9972633136090000
0.5557392000000000       0.9971893491120000
0.5557240000000000       0.9971153846150000
0.5557088000000000       0.9970414201180000
0.5556936000000000       0.9970414201180000
0.5556784000000000       0.9971153846150000
0.5556632000000000       0.9972633136090000
0.5556480000000000       0.9972633136090000
0.5556328000000000       0.9973372781070000
0.5556176000000000       0.9974112426040000
0.5556024000000001       0.9974112426040000
0.5555871999999999       0.9974112426040000
0.5555720000000000       0.9973372781070000
0.5555568000000000       0.9974112426040000
0.5555416000000000       0.9974112426040000
0.5555264000000000       0.9974852071010000
0.5555112000000000       0.9974852071010000
0.5554960000000000       0.9975591715980000
0.5554808000000000       0.9975591715980000
0.5554656000000000       0.9975591715980000
0.5554504000000000       0.9974852071010000
0.5554352000000000       0.9974112426040000
0.5554200000000000       0.9974112426040000
0.5554048000000000       0.9974112426040000
0.5553896000000000       0.9974112426040000
0.5553744000000000       0.9973372781070000
0.5553592000000001       0.9971893491120000
0.5553439999999999       0.9970414201180000
0.5553288000000000       0.9969674556210000
0.5553136000000000       0.9969674556210000
0.5552984000000000       0.9969674556210000
0.5552832000000000       0.9969674556210000
0.5552680000000000       0.9969674556210000
0.5552528000000000       0.9970414201180000
0.5552376000000000       0.9971153846150000
0.5552224000000000       0.9972633136090000
0.5552072000000000       0.9973372781070000
0.5551920000000000       0.9973372781070000
0.5551768000000000       0.9974112426040000
0.5551616000000000       0.9974112426040000
0.5551464000000000       0.9974112426040000
0.5551312000000000       0.9973372781070000
0.5551160000000001       0.9972633136090000
0.5551007999999999       0.9972633136090000
0.5550856000000000       0.9972633136090000
0.5550704000000000       0.9972633136090000
0.5550552000000000       0.9972633136090000
0.5550400000000000       0.9974112426040000
0.5550248000000000       0.9974112426040000
0.5550096000000000       0.9974112426040000
0.5549944000000000       0.9973372781070000
0.5549792000000000       0.9973372781070000
0.5549640000000000       0.9974112426040000
0.5549488000000000       0.9974112426040000
0.5549336000000000       0.9972633136090000
0.5549184000000000       0.9971153846150000
0.5549032000000000       0.9970414201180000
0.5548880000000000       0.9970414201180000
0.5548728000000001       0.9970414201180000
0.5548576000000000       0.9971153846150000
0.5548424000000000       0.9971153846150000
0.5548272000000000       0.9970414201180000
0.5548120000000000       0.9969674556210000
0.5547968000000000       0.9968934911240001
0.5547816000000000       0.9968934911240001
0.5547664000000000       0.9967455621300000
0.5547512000000000       0.9966715976330000
0.5547360000000000       0.9965976331360000
0.5547208000000000       0.9965976331360000
0.5547056000000000       0.9965976331360000
0.5546904000000000       0.9966715976330000
0.5546752000000000       0.9965976331360000
0.5546600000000000       0.9965236686390000
0.5546448000000000       0.9965236686390000
0.5546295999999999       0.9963757396450000
0.5546144000000000       0.9963017751480000
0.5545992000000000       0.9962278106510000
0.5545840000000000       0.9961538461540000
0.5545688000000000       0.9962278106510000
0.5545536000000000       0.9963017751480000
0.5545384000000000       0.9963757396450000
0.5545232000000000       0.9963757396450000
0.5545080000000000       0.9963757396450000
0.5544928000000000       0.9964497041420000
0.5544776000000000       0.9963757396450000
0.5544624000000000       0.9963017751480000
0.5544472000000000       0.9962278106510000
0.5544320000000000       0.9963017751480000
0.5544168000000000       0.9963757396450000
0.5544016000000000       0.9965236686390000
0.5543863999999999       0.9965236686390000
0.5543712000000000       0.9966715976330000
0.5543560000000000       0.9967455621300000
0.5543408000000000       0.9968195266270000
0.5543256000000000       0.9968195266270000
0.5543104000000000       0.9968195266270000
0.5542952000000000       0.9967455621300000
0.5542800000000000       0.9963757396450000
0.5542648000000000       0.9960798816570000
0.5542496000000000       0.9960059171600000
0.5542344000000000       0.9960059171600000
0.5542192000000000       0.9960798816570000
0.5542040000000000       0.9963017751480000
0.5541888000000000       0.9963757396450000
0.5541736000000000       0.9964497041420000
0.5541584000000001       0.9963017751480000
0.5541431999999999       0.9957100591720000
0.5541280000000000       0.9951183431950000
0.5541128000000000       0.9949704142010000
0.5540976000000000       0.9948666666670000
0.5540824000000000       0.9948666666670000
0.5540672000000000       0.9949444444440000
0.5540520000000000       0.9951000000000000
0.5540368000000000       0.9949444444440000
0.5540216000000000       0.9941666666670000
0.5540064000000000       0.9934666666670000
0.5539912000000000       0.9934666666670000
0.5539760000000000       0.9933888888890000
0.5539608000000000       0.9937000000000000
0.5539456000000000       0.9947111111110000
0.5539304000000000       0.9953333333330000
0.5539152000000001       0.9958777777780000
0.5538999999999999       0.9962666666670000
0.5538848000000000       0.9962666666670000
0.5538696000000000       0.9961111111110000
0.5538544000000000       0.9958000000000000
0.5538392000000000       0.9954888888890000
0.5538240000000000       0.9951777777780000
0.5538088000000000       0.9953333333330000
0.5537936000000000       0.9954111111110000
0.5537784000000000       0.9954888888890000
0.5537632000000000       0.9958000000000000
0.5537480000000000       0.9958000000000000
0.5537328000000000       0.9958000000000000
0.5537176000000000       0.9958000000000000
0.5537024000000000       0.9958000000000000
0.5536872000000000       0.9961111111110000
0.5536720000000001       0.9961111111110000
0.5536567999999999       0.9961888888890000
0.5536416000000000       0.9961888888890000
0.5536264000000000       0.9961111111110000
0.5536112000000000       0.9959555555560000
0.5535960000000000       0.9956444444440000
0.5535808000000000       0.9954111111110000
0.5535656000000000       0.9954111111110000
0.5535504000000000       0.9954111111110000
0.5535352000000000       0.9953333333330000
0.5535200000000000       0.9954888888890000
0.5535048000000000       0.9956444444440000
0.5534896000000000       0.9958777777780000
0.5534744000000000       0.9960333333330000
0.5534592000000000       0.9959555555560000
0.5534440000000000       0.9958000000000000
0.5534288000000001       0.9956444444440000
0.5534136000000000       0.9954111111110000
0.5533984000000000       0.9954111111110000
0.5533832000000000       0.9953333333330000
0.5533680000000000       0.9953333333330000
0.5533528000000000       0.9951777777780000
0.5533376000000000       0.9949444444440000
0.5533224000000000       0.9942444444440000
0.5533072000000000       0.9936222222220000
0.5532920000000000       0.9920666666670001
0.5532768000000000       0.9895777777780000
0.5532616000000000       0.9873222222219999
0.5532464000000000       0.9874000000000001
0.5532312000000000       0.9874000000000001
0.5532160000000000       0.9904333333330000
0.5532008000000000       0.9924555555560000
0.5531856000000001       0.9933888888890000
0.5531704000000000       0.9935444444440000
0.5531552000000000       0.9937777777780000
0.5531400000000000       0.9940888888890000
0.5531248000000000       0.9944777777779999
0.5531096000000000       0.9947888888890000
0.5530944000000000       0.9949444444440000
0.5530792000000000       0.9950222222220000
0.5530640000000000       0.9950222222220000
0.5530488000000000       0.9950222222220000
0.5530336000000000       0.9949444444440000
0.5530184000000000       0.9948666666670000
0.5530032000000000       0.9947888888890000
0.5529880000000000       0.9946333333330000
0.5529728000000000       0.9946333333330000
0.5529576000000000       0.9949444444440000
0.5529423999999999       0.9952555555560000
0.5529272000000000       0.9955666666670000
0.5529120000000000       0.9958000000000000
0.5528968000000000       0.9959555555560000
0.5528816000000000       0.9956444444440000
0.5528664000000000       0.9951777777780000
0.5528512000000000       0.9948666666670000
0.5528360000000000       0.9947111111110000
0.5528208000000000       0.9946333333330000
0.5528056000000000       0.9946333333330000
0.5527904000000000       0.9945555555559999
0.5527752000000000       0.9944000000000000
0.5527600000000000       0.9942444444440000
0.5527448000000000       0.9944000000000000
0.5527296000000000       0.9944000000000000
0.5527144000000001       0.9944000000000000
0.5526991999999999       0.9946333333330000
0.5526840000000000       0.9951000000000000
0.5526688000000000       0.9956444444440000
0.5526536000000000       0.9960333333330000
0.5526384000000000       0.9960333333330000
0.5526232000000000       0.9958777777780000
0.5526080000000000       0.9953333333330000
0.5525928000000000       0.9947111111110000
0.5525776000000000       0.9944000000000000
0.5525624000000000       0.9943222222220000
0.5525472000000000       0.9944777777779999
0.5525320000000000       0.9947888888890000
0.5525168000000000       0.9951000000000000
0.5525016000000000       0.9953333333330000
0.5524864000000000       0.9954888888890000
0.5524712000000001       0.9952555555560000
0.5524559999999999       0.9952555555560000
0.5524408000000000       0.9953333333330000
0.5524256000000000       0.9954111111110000
0.5524104000000000       0.9955666666670000
0.5523952000000000       0.9957222222220000
0.5523800000000000       0.9956444444440000
0.5523648000000000       0.9955666666670000
0.5523496000000000       0.9954888888890000
0.5523344000000000       0.9954888888890000
0.5523192000000000       0.9955666666670000
0.5523040000000000       0.9954111111110000
0.5522888000000000       0.9953333333330000
0.5522736000000000       0.9951777777780000
0.5522584000000000       0.9951777777780000
0.5522432000000000       0.9951000000000000
0.5522280000000001       0.9947111111110000
0.5522127999999999       0.9946333333330000
0.5521976000000000       0.9947111111110000
0.5521824000000000       0.9948666666670000
0.5521672000000000       0.9952555555560000
0.5521520000000000       0.9953333333330000
0.5521368000000000       0.9953333333330000
0.5521216000000000       0.9953333333330000
0.5521064000000000       0.9953333333330000
0.5520912000000000       0.9954888888890000
0.5520760000000000       0.9956444444440000
0.5520608000000000       0.9957222222220000
0.5520456000000000       0.9955666666670000
0.5520304000000000       0.9950222222220000
0.5520152000000000       0.9944777777779999
0.5520000000000000       0.9942444444440000
0.5519848000000001       0.9940888888890000
0.5519695999999999       0.9940888888890000
0.5519544000000000       0.9942444444440000
0.5519392000000000       0.9943222222220000
0.5519240000000000       0.9944000000000000
0.5519088000000000       0.9940888888890000
0.5518936000000000       0.9937000000000000
0.5518784000000000       0.9930777777780000
0.5518632000000000       0.9924555555560000
0.5518480000000000       0.9916000000000000
0.5518328000000000       0.9909777777780000
0.5518176000000000       0.9904333333330000
0.5518024000000000       0.9895000000000000
0.5517872000000000       0.9863888888890000
0.5517720000000000       0.9815000000000000
0.5517568000000000       0.9822283737020000
0.5517416000000001       0.9821453287200000
0.5517264000000000       0.9849111111110000
0.5517112000000000       0.9891888888890000
0.5516960000000000       0.9915222222220000
0.5516808000000000       0.9927666666670000
0.5516656000000000       0.9934666666670000
0.5516504000000000       0.9936222222220000
0.5516352000000000       0.9937000000000000
0.5516200000000000       0.9935444444440000
0.5516048000000000       0.9933888888890000
0.5515896000000000       0.9936222222220000
0.5515744000000000       0.9938555555560000
0.5515592000000000       0.9938555555560000
0.5515440000000000       0.9934666666670000
0.5515288000000000       0.9926111111110000
0.5515136000000000       0.9925333333330000
0.5514984000000001       0.9924555555560000
0.5514832000000000       0.9930000000000000
0.5514680000000000       0.9940888888890000
0.5514528000000000       0.9946333333330000
0.5514376000000000       0.9948666666670000
0.5514224000000000       0.9947111111110000
0.5514072000000000       0.9945555555559999
0.5513920000000000       0.9943222222220000
0.5513768000000000       0.9940111111110000
0.5513616000000000       0.9936222222220000
0.5513464000000000       0.9931555555560000
0.5513312000000000       0.9924555555560000
0.5513160000000000       0.9925333333330000
0.5513008000000000       0.9926888888890000
0.5512856000000000       0.9931555555560000
0.5512704000000000       0.9944000000000000
0.5512551999999999       0.9950222222220000
0.5512400000000000       0.9954111111110000
0.5512248000000000       0.9955666666670000
0.5512096000000000       0.9954888888890000
0.5511944000000000       0.9956444444440000
0.5511792000000000       0.9957222222220000
0.5511640000000000       0.9957222222220000
0.5511488000000000       0.9956444444440000
0.5511336000000000       0.9952555555560000
0.5511184000000000       0.9947888888890000
0.5511032000000000       0.9941666666670000
0.5510880000000000       0.9937777777780000
0.5510728000000000       0.9936222222220000
0.5510576000000000       0.9937777777780000
0.5510424000000000       0.9940111111110000
0.5510272000000001       0.9944000000000000
0.5510119999999999       0.9947111111110000
0.5509968000000000       0.9948666666670000
0.5509816000000000       0.9947111111110000
0.5509664000000000       0.9945555555559999
0.5509512000000000       0.9945555555559999
0.5509360000000000       0.9947888888890000
0.5509208000000000       0.9951000000000000
0.5509056000000000       0.9956444444440000
0.5508904000000000       0.9957222222220000
0.5508752000000000       0.9957222222220000
0.5508600000000000       0.9956444444440000
0.5508448000000000       0.9955666666670000
0.5508296000000000       0.9954888888890000
0.5508144000000000       0.9956444444440000
0.5507992000000000       0.9958000000000000
0.5507840000000001       0.9960333333330000
0.5507687999999999       0.9961111111110000
0.5507536000000000       0.9960333333330000
0.5507384000000000       0.9960333333330000
0.5507232000000000       0.9961111111110000
0.5507080000000000       0.9961111111110000
0.5506928000000000       0.9961111111110000
0.5506776000000000       0.9959555555560000
0.5506624000000000       0.9956444444440000
0.5506472000000000       0.9954111111110000
0.5506320000000000       0.9952555555560000
0.5506168000000000       0.9951777777780000
0.5506016000000000       0.9950222222220000
0.5505864000000000       0.9947888888890000
0.5505712000000000       0.9946333333330000
0.5505560000000000       0.9945555555559999
0.5505408000000001       0.9945555555559999
0.5505255999999999       0.9946333333330000
0.5505104000000000       0.9948666666670000
0.5504952000000000       0.9951000000000000
0.5504800000000000       0.9953333333330000
0.5504648000000000       0.9952555555560000
0.5504496000000000       0.9950222222220000
0.5504344000000000       0.9949444444440000
0.5504192000000000       0.9947888888890000
0.5504040000000000       0.9948666666670000
0.5503888000000000       0.9947111111110000
0.5503736000000000       0.9943222222220000
0.5503584000000000       0.9940888888890000
0.5503432000000000       0.9936222222220000
0.5503280000000000       0.9933111111110000
0.5503128000000000       0.9939333333330000
0.5502976000000001       0.9944777777779999
0.5502823999999999       0.9950222222220000
0.5502672000000000       0.9954888888890000
0.5502520000000000       0.9958000000000000
0.5502368000000000       0.9958000000000000
0.5502216000000000       0.9956444444440000
0.5502064000000000       0.9952555555560000
0.5501912000000000       0.9949444444440000
0.5501760000000000       0.9947111111110000
0.5501608000000000       0.9947111111110000
0.5501456000000000       0.9949444444440000
0.5501304000000000       0.9951777777780000
0.5501152000000000       0.9957222222220000
0.5501000000000000       0.9960333333330000
0.5500848000000000       0.9959555555560000
0.5500696000000000       0.9960333333330000
0.5500544000000001       0.9960333333330000
0.5500392000000000       0.9961111111110000
0.5500240000000000       0.9961888888890000
0.5500088000000000       0.9961888888890000
0.5499936000000000       0.9961888888890000
0.5499784000000000       0.9961888888890000
0.5499632000000000       0.9961888888890000
0.5499480000000000       0.9962666666670000
0.5499328000000000       0.9964222222220001
0.5499176000000000       0.9964222222220001
0.5499024000000000       0.9965000000000001
0.5498872000000000       0.9964222222220001
0.5498720000000000       0.9962666666670000
0.5498568000000000       0.9963444444440001
0.5498416000000000       0.9965000000000001
0.5498264000000000       0.9967333333330000
0.5498112000000001       0.9968888888890000
0.5497960000000000       0.9969666666670000
0.5497808000000000       0.9969666666670000
0.5497656000000000       0.9970444444440000
0.5497504000000000       0.9969666666670000
0.5497352000000000       0.9968888888890000
0.5497200000000000       0.9968888888890000
0.5497048000000000       0.9968888888890000
0.5496896000000000       0.9968888888890000
0.5496744000000000       0.9968888888890000
0.5496592000000000       0.9967333333330000
0.5496440000000000       0.9965000000000001
0.5496288000000000       0.9961888888890000
0.5496136000000000       0.9958777777780000
0.5495984000000000       0.9959555555560000
0.5495832000000000       0.9958777777780000
0.5495679999999999       0.9961111111110000
0.5495528000000000       0.9961888888890000
0.5495376000000000       0.9963444444440001
0.5495224000000000       0.9964222222220001
0.5495072000000000       0.9965777777780001
0.5494920000000000       0.9967333333330000
0.5494768000000000       0.9967333333330000
0.5494616000000000       0.9967333333330000
0.5494464000000000       0.9967333333330000
0.5494312000000000       0.9966555555560001
0.5494160000000000       0.9966555555560001
0.5494008000000000       0.9966555555560001
0.5493856000000000       0.9965777777780001
0.5493704000000000       0.9965000000000001
0.5493552000000000       0.9962666666670000
0.5493400000000001       0.9958777777780000
0.5493247999999999       0.9957222222220000
0.5493096000000000       0.9956444444440000
0.5492944000000000       0.9956444444440000
0.5492792000000000       0.9957222222220000
0.5492640000000000       0.9959555555560000
0.5492488000000000       0.9959555555560000
0.5492336000000000       0.9954111111110000
0.5492184000000000       0.9944777777779999
0.5492032000000000       0.9940111111110000
0.5491880000000000       0.9939333333330000
0.5491728000000000       0.9939333333330000
0.5491576000000000       0.9950222222220000
0.5491424000000000       0.9956444444440000
0.5491272000000000       0.9958777777780000
0.5491120000000000       0.9958777777780000
0.5490968000000001       0.9958777777780000
0.5490815999999999       0.9960333333330000
0.5490664000000000       0.9960333333330000
0.5490512000000000       0.9961111111110000
0.5490360000000000       0.9962666666670000
0.5490208000000000       0.9963444444440001
0.5490056000000000       0.9961111111110000
0.5489904000000000       0.9957222222220000
0.5489752000000000       0.9953333333330000
0.5489600000000000       0.9951777777780000
0.5489448000000000       0.9950222222220000
0.5489296000000000       0.9950222222220000
0.5489144000000000       0.9952555555560000
0.5488992000000000       0.9952555555560000
0.5488840000000000       0.9954111111110000
0.5488688000000000       0.9954888888890000
0.5488536000000001       0.9955666666670000
0.5488383999999999       0.9956444444440000
0.5488232000000000       0.9955666666670000
0.5488080000000000       0.9953333333330000
0.5487928000000000       0.9951777777780000
0.5487776000000000       0.9951777777780000
0.5487624000000000       0.9950222222220000
0.5487472000000000       0.9944000000000000
0.5487320000000000       0.9927666666670000
0.5487168000000000       0.9909777777780000
0.5487016000000000       0.9905888888890000
0.5486864000000000       0.9906666666670000
0.5486712000000000       0.9920666666670001
0.5486560000000000       0.9930000000000000
0.5486408000000000       0.9934666666670000
0.5486256000000000       0.9940111111110000
0.5486104000000001       0.9940888888890000
0.5485951999999999       0.9939333333330000
0.5485800000000000       0.9938555555560000
0.5485648000000000       0.9939333333330000
0.5485496000000000       0.9938555555560000
0.5485344000000000       0.9937777777780000
0.5485192000000000       0.9938555555560000
0.5485040000000000       0.9937777777780000
0.5484888000000000       0.9933111111110000
0.5484736000000000       0.9930777777780000
0.5484584000000000       0.9931555555560000
0.5484432000000000       0.9934666666670000
0.5484280000000000       0.9937777777780000
0.5484128000000000       0.9943222222220000
0.5483976000000000       0.9950222222220000
0.5483824000000000       0.9954111111110000
0.5483672000000001       0.9954888888890000
0.5483520000000000       0.9953333333330000
0.5483368000000000       0.9951000000000000
0.5483216000000000       0.9947888888890000
0.5483064000000000       0.9945555555559999
0.5482912000000000       0.9943222222220000
0.5482760000000000       0.9940111111110000
0.5482608000000000       0.9939333333330000
0.5482456000000000       0.9940111111110000
0.5482304000000000       0.9941666666670000
0.5482152000000000       0.9943222222220000
0.5482000000000000       0.9947111111110000
0.5481848000000000       0.9951777777780000
0.5481696000000000       0.9955666666670000
0.5481544000000000       0.9955666666670000
0.5481392000000000       0.9955666666670000
0.5481239999999999       0.9956444444440000
0.5481088000000000       0.9957222222220000
0.5480936000000000       0.9957222222220000
0.5480784000000000       0.9955666666670000
0.5480632000000000       0.9953333333330000
0.5480480000000000       0.9951777777780000
0.5480328000000000       0.9952555555560000
0.5480176000000000       0.9951000000000000
0.5480024000000000       0.9947888888890000
0.5479872000000000       0.9945555555559999
0.5479720000000000       0.9943222222220000
0.5479568000000000       0.9938555555560000
0.5479416000000000       0.9930000000000000
0.5479264000000000       0.9921444444440000
0.5479112000000000       0.9920666666670001
0.5478960000000000       0.9919111111110001
0.5478807999999999       0.9917555555560000
0.5478656000000000       0.9914444444440000
0.5478504000000000       0.9916777777780000
0.5478352000000000       0.9917555555560000
0.5478200000000000       0.9916777777780000
0.5478048000000000       0.9917555555560000
0.5477896000000000       0.9923000000000000
0.5477744000000000       0.9924555555560000
0.5477592000000000       0.9928444444440000
0.5477440000000000       0.9937000000000000
0.5477288000000000       0.9944000000000000
0.5477136000000000       0.9948666666670000
0.5476984000000000       0.9952555555560000
0.5476832000000000       0.9953333333330000
0.5476680000000000       0.9953333333330000
0.5476528000000001       0.9953333333330000
0.5476375999999999       0.9951777777780000
0.5476224000000000       0.9950222222220000
0.5476072000000000       0.9947888888890000
0.5475920000000000       0.9947111111110000
0.5475768000000000       0.9947111111110000
0.5475616000000000       0.9947888888890000
0.5475464000000000       0.9947888888890000
0.5475312000000000       0.9947888888890000
0.5475160000000000       0.9947888888890000
0.5475008000000000       0.9947888888890000
0.5474856000000000       0.9948666666670000
0.5474704000000000       0.9947888888890000
0.5474552000000000       0.9947111111110000
0.5474400000000000       0.9944000000000000
0.5474248000000000       0.9938555555560000
0.5474096000000001       0.9935444444440000
0.5473943999999999       0.9936222222220000
0.5473792000000000       0.9937777777780000
0.5473640000000000       0.9941666666670000
0.5473488000000000       0.9945555555559999
0.5473336000000000       0.9948666666670000
0.5473184000000000       0.9949444444440000
0.5473032000000000       0.9947888888890000
0.5472880000000000       0.9946333333330000
0.5472728000000000       0.9944777777779999
0.5472576000000000       0.9943222222220000
0.5472424000000000       0.9936222222220000
0.5472272000000000       0.9925333333330000
0.5472120000000000       0.9907444444440000
0.5471968000000000       0.9898888888890000
0.5471816000000000       0.9896555555560000
0.5471664000000001       0.9899666666670000
0.5471511999999999       0.9916777777780000
0.5471360000000000       0.9926888888890000
0.5471208000000000       0.9933111111110000
0.5471056000000000       0.9936222222220000
0.5470904000000000       0.9938555555560000
0.5470752000000000       0.9940111111110000
0.5470600000000000       0.9939333333330000
0.5470448000000000       0.9940888888890000
0.5470296000000000       0.9946333333330000
0.5470144000000000       0.9947111111110000
0.5469992000000000       0.9946333333330000
0.5469840000000000       0.9944777777779999
0.5469688000000000       0.9946333333330000
0.5469536000000000       0.9946333333330000
0.5469384000000000       0.9951000000000000
0.5469232000000001       0.9954888888890000
0.5469079999999999       0.9961111111110000
0.5468928000000000       0.9963444444440001
0.5468776000000000       0.9965000000000001
0.5468624000000000       0.9965000000000001
0.5468472000000000       0.9962666666670000
0.5468320000000000       0.9960333333330000
0.5468168000000000       0.9957222222220000
0.5468016000000000       0.9956444444440000
0.5467864000000000       0.9958000000000000
0.5467712000000000       0.9961111111110000
0.5467560000000000       0.9962666666670000
0.5467408000000000       0.9962666666670000
0.5467256000000000       0.9961111111110000
0.5467104000000000       0.9959555555560000
0.5466952000000000       0.9958777777780000
0.5466800000000001       0.9958000000000000
0.5466648000000000       0.9958777777780000
0.5466496000000000       0.9958000000000000
0.5466344000000000       0.9954111111110000
0.5466192000000000       0.9951777777780000
0.5466040000000000       0.9950222222220000
0.5465888000000000       0.9948666666670000
0.5465736000000000       0.9949444444440000
0.5465584000000000       0.9950222222220000
0.5465432000000000       0.9949444444440000
0.5465280000000000       0.9947111111110000
0.5465128000000000       0.9944000000000000
0.5464976000000000       0.9939333333330000
0.5464824000000000       0.9938555555560000
0.5464672000000000       0.9941666666670000
0.5464520000000000       0.9945555555559999
0.5464367999999999       0.9947888888890000
0.5464216000000000       0.9947888888890000
0.5464064000000000       0.9943222222220000
0.5463912000000000       0.9930000000000000
0.5463760000000000       0.9903555555560000
0.5463608000000000       0.9895777777780000
0.5463456000000000       0.9894222222220000
0.5463304000000000       0.9899666666670000
0.5463152000000000       0.9905888888890000
0.5463000000000000       0.9909777777780000
0.5462848000000000       0.9917555555560000
0.5462696000000000       0.9920666666670001
0.5462544000000000       0.9923777777780000
0.5462392000000000       0.9926888888890000
0.5462240000000000       0.9930777777780000
0.5462088000000000       0.9933111111110000
0.5461935999999999       0.9934666666670000
0.5461784000000000       0.9937777777780000
0.5461632000000000       0.9934666666670000
0.5461480000000000       0.9931555555560000
0.5461328000000000       0.9928444444440000
0.5461176000000000       0.9928444444440000
0.5461024000000000       0.9930777777780000
0.5460872000000000       0.9935444444440000
0.5460720000000000       0.9940111111110000
0.5460568000000000       0.9944777777779999
0.5460416000000000       0.9946333333330000
0.5460264000000000       0.9941666666670000
0.5460112000000000       0.9935444444440000
0.5459960000000000       0.9930777777780000
0.5459808000000000       0.9925333333330000
0.5459656000000001       0.9916777777780000
0.5459503999999999       0.9901222222220000
0.5459352000000000       0.9897333333330000
0.5459200000000000       0.9892666666670000
0.5459048000000000       0.9890333333330000
0.5458896000000000       0.9891111111110000
0.5458744000000000       0.9905888888890000
0.5458592000000000       0.9916000000000000
0.5458440000000000       0.9926111111110000
0.5458288000000000       0.9933111111110000
0.5458136000000000       0.9937777777780000
0.5457984000000000       0.9937777777780000
0.5457832000000000       0.9937000000000000
0.5457680000000000       0.9936222222220000
0.5457528000000000       0.9937777777780000
0.5457376000000000       0.9938555555560000
0.5457224000000001       0.9939333333330000
0.5457071999999999       0.9939333333330000
0.5456920000000000       0.9937777777780000
0.5456768000000000       0.9937777777780000
0.5456616000000000       0.9938555555560000
0.5456464000000000       0.9938555555560000
0.5456312000000000       0.9938555555560000
0.5456160000000000       0.9939333333330000
0.5456008000000000       0.9937000000000000
0.5455856000000000       0.9929222222220000
0.5455704000000000       0.9920666666670001
0.5455552000000000       0.9919888888890001
0.5455400000000000       0.9920666666670001
0.5455248000000000       0.9925333333330000
0.5455096000000000       0.9930777777780000
0.5454944000000000       0.9938555555560000
0.5454792000000001       0.9941666666670000
0.5454639999999999       0.9943222222220000
0.5454488000000000       0.9944777777779999
0.5454336000000000       0.9948666666670000
0.5454184000000000       0.9951777777780000
0.5454032000000000       0.9953333333330000
0.5453880000000000       0.9956444444440000
0.5453728000000000       0.9956444444440000
0.5453576000000000       0.9954888888890000
0.5453424000000000       0.9953333333330000
0.5453272000000000       0.9950222222220000
0.5453120000000000       0.9948666666670000
0.5452968000000000       0.9946333333330000
0.5452816000000000       0.9941666666670000
0.5452664000000000       0.9937777777780000
0.5452512000000000       0.9934666666670000
0.5452360000000001       0.9933111111110000
0.5452207999999999       0.9932333333330000
0.5452056000000000       0.9932333333330000
0.5451904000000000       0.9933111111110000
0.5451752000000000       0.9929222222220000
0.5451600000000000       0.9922222222220000
0.5451448000000000       0.9905888888890000
0.5451296000000000       0.9883333333330000
0.5451144000000000       0.9879584775090000
0.5450992000000000       0.9882076124570000
0.5450840000000000       0.9887889273360000
0.5450688000000000       0.9902837370240000
0.5450536000000000       0.9911141868509999
0.5450384000000000       0.9917785467130000
0.5450232000000000       0.9921937716260000
0.5450080000000000       0.9924429065740000
0.5449928000000001       0.9925259515570000
0.5449776000000000       0.9926920415220000
0.5449624000000000       0.9926920415220000
0.5449472000000000       0.9918615916960000
0.5449320000000000       0.9911141868509999
0.5449168000000000       0.9890380622840000
0.5449016000000000       0.9875432525950000
0.5448864000000000       0.9875432525950000
0.5448712000000000       0.9877923875430000
0.5448560000000000       0.9887058823530001
0.5448408000000000       0.9907820069200000
0.5448256000000000       0.9919446366780000
0.5448104000000000       0.9926920415220000
0.5447952000000000       0.9927750865050000
0.5447800000000000       0.9926920415220000
0.5447648000000000       0.9928581314880000
0.5447495999999999       0.9928581314880000
0.5447344000000000       0.9925259515570000
0.5447192000000000       0.9921937716260000
0.5447040000000000       0.9921937716260000
0.5446888000000000       0.9921107266440000
0.5446736000000000       0.9921937716260000
0.5446584000000000       0.9930242214530000
0.5446432000000000       0.9938546712800000
0.5446280000000000       0.9945190311420000
0.5446128000000000       0.9948512110730000
0.5445976000000000       0.9948512110730000
0.5445824000000000       0.9947681660900000
0.5445672000000000       0.9943529411760000
0.5445520000000000       0.9936885813150000
0.5445368000000000       0.9932733564010000
0.5445216000000001       0.9930242214530000
0.5445063999999999       0.9921937716260000
0.5444912000000000       0.9907820069200000
0.5444760000000000       0.9883737024220000
0.5444608000000000       0.9881245674740000
0.5444456000000000       0.9878754325260000
0.5444304000000000       0.9886228373700000
0.5444152000000000       0.9900346020760000
0.5444000000000000       0.9910311418690000
0.5443848000000000       0.9911972318340000
0.5443696000000000       0.9900346020760000
0.5443544000000000       0.9888719723179999
0.5443392000000000       0.9887889273360000
0.5443240000000000       0.9886228373700000
0.5443088000000000       0.9895363321800000
0.5442936000000000       0.9904498269899999
0.5442784000000001       0.9911141868509999
0.5442631999999999       0.9907820069200000
0.5442480000000000       0.9904498269899999
0.5442328000000000       0.9906159169550000
0.5442176000000000       0.9910311418690000
0.5442024000000000       0.9917785467130000
0.5441872000000000       0.9925259515570000
0.5441720000000000       0.9926920415220000
0.5441568000000000       0.9921107266440000
0.5441416000000000       0.9906159169550000
0.5441264000000000       0.9888719723179999
0.5441112000000000       0.9873771626300000
0.5440960000000000       0.9869619377160000
0.5440808000000000       0.9871972318340000
0.5440656000000000       0.9869377162630000
0.5440504000000000       0.9871972318340000
0.5440352000000001       0.9874567474050000
0.5440199999999999       0.9874567474050000
0.5440048000000000       0.9885813148790000
0.5439896000000000       0.9895328719720000
0.5439744000000000       0.9901384083040000
0.5439592000000000       0.9898788927340000
0.5439440000000000       0.9885813148790000
0.5439288000000000       0.9865916955020000
0.5439136000000000       0.9854671280280000
0.5438984000000000       0.9847750865050000
0.5438832000000000       0.9851211072660000
0.5438680000000000       0.9859861591700000
0.5438528000000000       0.9863321799310000
0.5438376000000000       0.9858131487889999
0.5438224000000000       0.9847750865050000
0.5438072000000000       0.9841942148760000
0.5437920000000001       0.9833161157019999
0.5437767999999999       0.9820867768600000
0.5437616000000000       0.9815599173550000
0.5437464000000000       0.9798915289260000
0.5437312000000000       0.9745351239670000
0.5437160000000000       0.9655785123970000
0.5437008000000000       0.9640857438020000
0.5436856000000000       0.9640857438020000
0.5436704000000000       0.9639979338840000
0.5436552000000000       0.9710227272730000
0.5436400000000000       0.9781353305790000
0.5436248000000000       0.9804183884300000
0.5436096000000000       0.9820867768600000
0.5435944000000000       0.9824380165290000
0.5435792000000000       0.9834917355370000
0.5435640000000000       0.9842820247930000
0.5435488000000001       0.9854235537190000
0.5435336000000000       0.9863016528930000
0.5435184000000000       0.9867407024790000
0.5435032000000000       0.9862138429750000
0.5434880000000000       0.9850723140500000
0.5434728000000000       0.9851601239670000
0.5434576000000000       0.9861260330580000
0.5434424000000000       0.9871797520659999
0.5434272000000000       0.9895506198350000
0.5434120000000000       0.9899018595040000
0.5433968000000000       0.9901652892560000
0.5433816000000000       0.9891993801650000
0.5433664000000000       0.9881456611570000
0.5433512000000000       0.9878822314050000
0.5433360000000000       0.9877066115699999
0.5433208000000000       0.9871797520659999
0.5433056000000001       0.9870041322310000
0.5432904000000000       0.9866528925620000
0.5432752000000000       0.9869163223139999
0.5432600000000000       0.9880578512400000
0.5432448000000000       0.9898140495870000
0.5432296000000000       0.9914824380170000
0.5432144000000000       0.9921849173550000
0.5431992000000000       0.9927050781250000
0.5431840000000000       0.9924414062500000
0.5431688000000000       0.9920019531249999
0.5431536000000000       0.9915625000000000
0.5431384000000000       0.9912109375000000
0.5431232000000000       0.9912109375000000
0.5431080000000000       0.9910351562500000
0.5430928000000000       0.9905078125000000
0.5430776000000000       0.9889257812500000
0.5430623999999999       0.9882226562500001
0.5430472000000000       0.9881347656250000
0.5430320000000000       0.9886621093750000
0.5430168000000000       0.9899804687500000
0.5430016000000000       0.9907714843750000
0.5429864000000000       0.9905957031250000
0.5429712000000000       0.9891015625000000
0.5429560000000000       0.9870800781250000
0.5429408000000000       0.9871679687500000
0.5429256000000000       0.9872558593750000
0.5429104000000000       0.9887500000000000
0.5428952000000000       0.9912988281250000
0.5428800000000000       0.9920898437500000
0.5428648000000000       0.9923535156250000
0.5428496000000000       0.9928808593750000
0.5428344000000001       0.9934960937500000
0.5428191999999999       0.9941113281250000
0.5428040000000000       0.9945507812500000
0.5427888000000000       0.9946386718750000
0.5427736000000000       0.9945507812500000
0.5427584000000000       0.9936718750000000
0.5427432000000000       0.9930566406250000
0.5427280000000000       0.9921777343750000
0.5427128000000000       0.9920019531249999
0.5426976000000000       0.9919140625000000
0.5426824000000000       0.9920898437500000
0.5426672000000000       0.9924414062500000
0.5426520000000000       0.9926171875000001
0.5426368000000000       0.9926171875000001
0.5426216000000000       0.9926171875000001
0.5426064000000000       0.9927929687500000
0.5425912000000001       0.9929687500000000
0.5425759999999999       0.9921777343750000
0.5425608000000000       0.9905957031250000
0.5425456000000000       0.9900683593750000
0.5425304000000000       0.9893652343750000
0.5425152000000000       0.9892773437500000
0.5425000000000000       0.9902441406250000
0.5424848000000000       0.9913867187500000
0.5424696000000000       0.9924414062500000
0.5424544000000000       0.9928808593750000
0.5424392000000000       0.9930566406250000
0.5424240000000000       0.9929687500000000
0.5424088000000000       0.9927929687500000
0.5423936000000000       0.9924414062500000
0.5423784000000000       0.9922656250000000
0.5423632000000000       0.9907714843750000
0.5423480000000001       0.9875195312500000
0.5423327999999999       0.9868164062500000
0.5423176000000000       0.9868164062500000
0.5423024000000000       0.9869921875000000
0.5422872000000000       0.9897167968750000
0.5422720000000000       0.9917382812500000
0.5422568000000000       0.9930566406250000
0.5422416000000000       0.9934960937500000
0.5422264000000000       0.9935839843750000
0.5422112000000000       0.9937597656250000
0.5421960000000000       0.9939355468750000
0.5421808000000000       0.9941113281250000
0.5421656000000000       0.9945507812500000
0.5421504000000000       0.9945507812500000
0.5421352000000000       0.9948144531250001
0.5421200000000000       0.9949023437500000
0.5421048000000001       0.9951660156250000
0.5420895999999999       0.9954296875000000
0.5420744000000000       0.9957812500000000
0.5420592000000000       0.9961328125000000
0.5420440000000000       0.9962207031250000
0.5420288000000000       0.9960449218750000
0.5420136000000000       0.9957812500000000
0.5419984000000000       0.9954296875000000
0.5419832000000000       0.9951660156250000
0.5419680000000000       0.9946386718750000
0.5419528000000000       0.9938476562500000
0.5419376000000000       0.9934960937500000
0.5419224000000000       0.9931445312500000
0.5419072000000000       0.9928808593750000
0.5418920000000000       0.9929687500000000
0.5418768000000000       0.9934082031250000
0.5418616000000001       0.9936718750000000
0.5418464000000000       0.9938476562500000
0.5418312000000000       0.9937597656250000
0.5418160000000000       0.9936718750000000
0.5418008000000000       0.9935839843750000
0.5417856000000000       0.9934960937500000
0.5417704000000000       0.9935839843750000
0.5417552000000000       0.9934960937500000
0.5417400000000000       0.9929687500000000
0.5417248000000000       0.9928808593750000
0.5417096000000000       0.9928808593750000
0.5416944000000000       0.9931445312500000
0.5416792000000000       0.9937597656250000
0.5416640000000000       0.9939355468750000
0.5416488000000000       0.9934082031250000
0.5416336000000000       0.9921777343750000
0.5416184000000001       0.9912988281250000
0.5416032000000000       0.9906835937500000
0.5415880000000000       0.9905078125000000
0.5415728000000000       0.9903320312500000
0.5415576000000000       0.9906835937500000
0.5415424000000000       0.9912109375000000
0.5415272000000000       0.9913867187500000
0.5415120000000000       0.9920898437500000
0.5414968000000000       0.9928808593750000
0.5414816000000000       0.9934960937500000
0.5414664000000000       0.9939355468750000
0.5414512000000000       0.9941113281250000
0.5414360000000000       0.9940234375000000
0.5414208000000000       0.9935839843750000
0.5414056000000000       0.9934082031250000
0.5413904000000000       0.9933203125000000
0.5413751999999999       0.9934082031250000
0.5413600000000000       0.9935839843750000
0.5413448000000000       0.9936718750000000
0.5413296000000000       0.9939355468750000
0.5413144000000000       0.9939355468750000
0.5412992000000000       0.9936718750000000
0.5412840000000000       0.9930566406250000
0.5412688000000000       0.9920898437500000
0.5412536000000000       0.9912109375000000
0.5412384000000000       0.9886621093750000
0.5412232000000000       0.9867285156250000
0.5412080000000000       0.9866406250000000
0.5411928000000000       0.9865527343750000
0.5411776000000000       0.9886621093750000
0.5411624000000000       0.9906835937500000
0.5411472000000001       0.9916503906250000
0.5411319999999999       0.9926171875000001
0.5411168000000000       0.9932324218750000
0.5411016000000000       0.9934082031250000
0.5410864000000000       0.9935839843750000
0.5410712000000000       0.9934960937500000
0.5410560000000000       0.9934082031250000
0.5410408000000000       0.9934960937500000
0.5410256000000000       0.9934960937500000
0.5410104000000000       0.9934960937500000
0.5409952000000000       0.9936718750000000
0.5409800000000000       0.9938476562500000
0.5409648000000000       0.9941113281250000
0.5409496000000000       0.9943750000000000
0.5409344000000000       0.9944628906250000
0.5409192000000000       0.9943750000000000
0.5409040000000001       0.9942871093750000
0.5408887999999999       0.9943750000000000
0.5408736000000000       0.9943750000000000
0.5408584000000000       0.9941992187499999
0.5408432000000000       0.9944628906250000
0.5408280000000000       0.9946386718750000
0.5408128000000000       0.9949023437500000
0.5407976000000000       0.9955175781250000
0.5407824000000000       0.9959570312500000
0.5407672000000000       0.9961328125000000
0.5407520000000000       0.9961328125000000
0.5407368000000000       0.9962207031250000
0.5407216000000000       0.9961328125000000
0.5407064000000000       0.9960449218750000
0.5406912000000000       0.9959570312500000
0.5406760000000000       0.9959570312500000
0.5406608000000001       0.9957812500000000
0.5406455999999999       0.9957812500000000
0.5406304000000000       0.9958691406250000
0.5406152000000000       0.9956933593750000
0.5406000000000000       0.9955175781250000
0.5405848000000000       0.9953417968750000
0.5405696000000000       0.9949902343750000
0.5405544000000000       0.9947265625000000
0.5405392000000000       0.9943750000000000
0.5405240000000000       0.9941113281250000
0.5405088000000000       0.9936718750000000
0.5404936000000000       0.9934082031250000
0.5404784000000000       0.9934960937500000
0.5404632000000000       0.9934960937500000
0.5404480000000000       0.9935839843750000
0.5404328000000000       0.9940234375000000
0.5404176000000001       0.9944628906250000
0.5404023999999999       0.9945507812500000
0.5403872000000000       0.9949902343750000
0.5403720000000000       0.9950781250000000
0.5403568000000000       0.9950781250000000
0.5403416000000000       0.9948144531250001
0.5403264000000000       0.9947265625000000
0.5403112000000000       0.9945507812500000
0.5402960000000000       0.9943750000000000
0.5402808000000000       0.9942871093750000
0.5402656000000000       0.9944628906250000
0.5402504000000000       0.9944628906250000
0.5402352000000000       0.9945507812500000
0.5402200000000000       0.9943750000000000
0.5402048000000000       0.9942871093750000
0.5401896000000000       0.9940234375000000
0.5401744000000001       0.9938476562500000
0.5401592000000000       0.9934960937500000
0.5401440000000000       0.9934960937500000
0.5401288000000000       0.9933203125000000
0.5401136000000000       0.9934960937500000
0.5400984000000000       0.9939355468750000
0.5400832000000000       0.9942871093750000
0.5400680000000000       0.9945507812500000
0.5400528000000000       0.9946386718750000
0.5400376000000000       0.9943750000000000
0.5400224000000000       0.9939355468750000
0.5400072000000000       0.9934082031250000
0.5399920000000000       0.9927050781250000
0.5399768000000000       0.9919140625000000
0.5399616000000000       0.9906835937500000
0.5399464000000000       0.9903320312500000
0.5399311999999999       0.9904199218750001
0.5399160000000000       0.9905957031250000
0.5399008000000000       0.9908593750000000
0.5398856000000000       0.9909472656250000
0.5398704000000000       0.9905957031250000
0.5398552000000000       0.9907714843750000
0.5398400000000000       0.9906835937500000
0.5398248000000000       0.9905078125000000
0.5398096000000000       0.9901562500000000
0.5397944000000000       0.9902441406250000
0.5397792000000000       0.9905078125000000
0.5397640000000000       0.9908593750000000
0.5397488000000000       0.9920019531249999
0.5397336000000000       0.9930566406250000
0.5397184000000000       0.9934960937500000
0.5397032000000000       0.9941113281250000
0.5396879999999999       0.9943750000000000
0.5396728000000000       0.9946386718750000
0.5396576000000000       0.9947265625000000
0.5396424000000000       0.9946386718750000
0.5396272000000000       0.9943750000000000
0.5396120000000000       0.9940234375000000
0.5395968000000000       0.9935839843750000
0.5395816000000000       0.9933203125000000
0.5395664000000000       0.9933203125000000
0.5395512000000000       0.9934960937500000
0.5395360000000000       0.9938476562500000
0.5395208000000000       0.9939355468750000
0.5395056000000000       0.9941992187499999
0.5394904000000000       0.9942871093750000
0.5394752000000000       0.9943750000000000
0.5394600000000001       0.9946386718750000
0.5394447999999999       0.9947265625000000
0.5394296000000000       0.9947265625000000
0.5394144000000000       0.9944628906250000
0.5393992000000000       0.9941992187499999
0.5393840000000000       0.9942871093750000
0.5393688000000000       0.9942871093750000
0.5393536000000000       0.9941992187499999
0.5393384000000000       0.9937597656250000
0.5393232000000000       0.9932324218750000
0.5393080000000000       0.9925292968750000
0.5392928000000000       0.9919140625000000
0.5392776000000000       0.9917382812500000
0.5392624000000000       0.9911230468750000
0.5392472000000000       0.9885742187500000
0.5392320000000000       0.9860253906250001
0.5392168000000001       0.9861132812500000
0.5392015999999999       0.9860253906250001
0.5391864000000000       0.9886621093750000
0.5391712000000000       0.9909472656250000
0.5391560000000000       0.9916503906250000
0.5391408000000000       0.9919140625000000
0.5391256000000000       0.9927050781250000
0.5391104000000000       0.9931445312500000
0.5390952000000000       0.9933203125000000
0.5390800000000000       0.9935839843750000
0.5390648000000000       0.9940234375000000
0.5390496000000000       0.9939355468750000
0.5390344000000000       0.9938476562500000
0.5390192000000000       0.9938476562500000
0.5390040000000000       0.9938476562500000
0.5389888000000000       0.9942871093750000
0.5389736000000001       0.9945507812500000
0.5389583999999999       0.9946386718750000
0.5389432000000000       0.9941992187499999
0.5389280000000000       0.9936718750000000
0.5389128000000000       0.9933203125000000
0.5388976000000000       0.9930566406250000
0.5388824000000000       0.9929687500000000
0.5388672000000000       0.9929687500000000
0.5388520000000000       0.9932324218750000
0.5388368000000000       0.9934082031250000
0.5388216000000000       0.9940234375000000
0.5388064000000000       0.9942871093750000
0.5387912000000000       0.9946386718750000
0.5387760000000000       0.9949023437500000
0.5387608000000000       0.9949023437500000
0.5387456000000000       0.9947265625000000
0.5387304000000001       0.9943750000000000
0.5387151999999999       0.9941992187499999
0.5387000000000000       0.9941992187499999
0.5386848000000000       0.9942871093750000
0.5386696000000000       0.9945507812500000
0.5386544000000000       0.9948144531250001
0.5386392000000000       0.9947265625000000
0.5386240000000000       0.9945507812500000
0.5386088000000000       0.9946386718750000
0.5385936000000000       0.9945507812500000
0.5385784000000000       0.9940234375000000
0.5385632000000000       0.9937597656250000
0.5385480000000000       0.9938476562500000
0.5385328000000000       0.9941113281250000
0.5385176000000000       0.9946386718750000
0.5385024000000000       0.9950781250000000
0.5384872000000001       0.9954296875000000
0.5384720000000000       0.9957812500000000
0.5384568000000000       0.9962207031250000
0.5384416000000000       0.9964843750000000
0.5384264000000000       0.9967480468750000
0.5384112000000000       0.9969238281250000
0.5383960000000000       0.9970117187500001
0.5383808000000000       0.9970117187500001
0.5383656000000000       0.9970117187500001
0.5383504000000000       0.9969238281250000
0.5383352000000000       0.9967480468750000
0.5383200000000000       0.9967480468750000
0.5383048000000000       0.9967480468750000
0.5382896000000000       0.9966601562500000
0.5382744000000000       0.9967480468750000
0.5382592000000000       0.9966601562500000
0.5382439999999999       0.9963964843749999
0.5382288000000000       0.9963085937500000
0.5382136000000000       0.9960449218750000
0.5381984000000000       0.9959570312500000
0.5381832000000000       0.9958691406250000
0.5381680000000000       0.9958691406250000
0.5381528000000000       0.9958691406250000
0.5381376000000000       0.9958691406250000
0.5381224000000000       0.9957812500000000
0.5381072000000000       0.9956933593750000
0.5380920000000000       0.9954296875000000
0.5380768000000000       0.9953417968750000
0.5380616000000000       0.9950781250000000
0.5380464000000000       0.9946386718750000
0.5380312000000000       0.9941992187499999
0.5380160000000000       0.9940234375000000
0.5380007999999999       0.9939355468750000
0.5379856000000000       0.9939355468750000
0.5379704000000000       0.9942871093750000
0.5379552000000000       0.9943750000000000
0.5379400000000000       0.9940234375000000
0.5379248000000000       0.9936718750000000
0.5379096000000000       0.9933203125000000
0.5378944000000000       0.9931445312500000
0.5378792000000000       0.9928808593750000
0.5378640000000000       0.9928808593750000
0.5378488000000000       0.9930566406250000
0.5378336000000000       0.9934082031250000
0.5378184000000000       0.9936718750000000
0.5378032000000000       0.9941992187499999
0.5377880000000000       0.9949902343750000
0.5377728000000001       0.9953417968750000
0.5377575999999999       0.9953417968750000
0.5377424000000000       0.9951660156250000
0.5377272000000000       0.9950781250000000
0.5377120000000000       0.9949023437500000
0.5376968000000000       0.9949902343750000
0.5376816000000000       0.9949023437500000
0.5376664000000000       0.9949902343750000
0.5376512000000000       0.9950781250000000
0.5376360000000000       0.9951660156250000
0.5376208000000000       0.9951660156250000
0.5376056000000000       0.9949023437500000
0.5375904000000000       0.9945507812500000
0.5375752000000000       0.9944628906250000
0.5375600000000000       0.9941113281250000
0.5375448000000000       0.9936718750000000
0.5375296000000001       0.9936718750000000
0.5375143999999999       0.9935839843750000
0.5374992000000000       0.9937597656250000
0.5374840000000000       0.9946386718750000
0.5374688000000000       0.9951660156250000
0.5374536000000000       0.9951660156250000
0.5374384000000000       0.9950781250000000
0.5374232000000000       0.9948144531250001
0.5374080000000000       0.9941992187499999
0.5373928000000000       0.9930566406250000
0.5373776000000000       0.9927929687500000
0.5373624000000000       0.9927050781250000
0.5373472000000000       0.9931445312500000
0.5373320000000000       0.9936718750000000
0.5373168000000000       0.9943750000000000
0.5373016000000000       0.9946386718750000
0.5372864000000001       0.9949023437500000
0.5372711999999999       0.9949902343750000
0.5372560000000000       0.9950781250000000
0.5372408000000000       0.9951660156250000
0.5372256000000000       0.9949902343750000
0.5372104000000000       0.9949023437500000
0.5371952000000000       0.9947265625000000
0.5371800000000000       0.9949023437500000
0.5371648000000000       0.9949902343750000
0.5371496000000000       0.9953417968750000
0.5371344000000000       0.9956054687500000
0.5371192000000000       0.9957812500000000
0.5371040000000000       0.9957812500000000
0.5370888000000000       0.9956054687500000
0.5370736000000000       0.9951660156250000
0.5370584000000000       0.9946386718750000
0.5370432000000001       0.9940234375000000
0.5370279999999999       0.9932324218750000
0.5370128000000000       0.9922656250000000
0.5369976000000000       0.9922656250000000
0.5369824000000000       0.9922656250000000
0.5369672000000000       0.9929687500000000
0.5369520000000000       0.9941113281250000
0.5369368000000000       0.9944628906250000
0.5369216000000000       0.9939355468750000
0.5369064000000000       0.9940234375000000
0.5368912000000000       0.9938476562500000
0.5368760000000000       0.9932324218750000
0.5368608000000000       0.9923535156250000
0.5368456000000000       0.9919140625000000
0.5368304000000000       0.9916503906250000
0.5368152000000000       0.9920019531249999
0.5368000000000001       0.9930566406250000
0.5367848000000000       0.9937597656250000
0.5367696000000000       0.9935839843750000
0.5367544000000000       0.9934960937500000
0.5367392000000000       0.9927929687500000
0.5367240000000000       0.9920019531249999
0.5367088000000000       0.9915625000000000
0.5366936000000000       0.9912109375000000
0.5366784000000000       0.9915625000000000
0.5366632000000000       0.9920898437500000
0.5366480000000000       0.9924414062500000
0.5366328000000000       0.9929687500000000
0.5366176000000000       0.9939355468750000
0.5366024000000000       0.9944628906250000
0.5365872000000000       0.9949902343750000
0.5365720000000000       0.9951660156250000
0.5365567999999999       0.9951660156250000
0.5365416000000000       0.9950781250000000
0.5365264000000000       0.9951660156250000
0.5365112000000000       0.9951660156250000
0.5364960000000000       0.9953417968750000
0.5364808000000000       0.9955175781250000
0.5364656000000000       0.9956054687500000
0.5364504000000000       0.9955175781250000
0.5364352000000000       0.9955175781250000
0.5364200000000000       0.9952539062500000
0.5364048000000000       0.9949902343750000
0.5363896000000000       0.9947265625000000
0.5363744000000000       0.9944628906250000
0.5363592000000000       0.9944628906250000
0.5363440000000000       0.9944628906250000
0.5363288000000000       0.9941113281250000
0.5363135999999999       0.9940234375000000
0.5362984000000000       0.9940234375000000
0.5362832000000000       0.9940234375000000
0.5362680000000000       0.9947265625000000
0.5362528000000000       0.9949023437500000
0.5362376000000000       0.9950781250000000
0.5362224000000000       0.9949902343750000
0.5362072000000000       0.9949023437500000
0.5361920000000000       0.9948144531250001
0.5361768000000000       0.9949902343750000
0.5361616000000000       0.9952539062500000
0.5361464000000000       0.9952539062500000
0.5361312000000000       0.9953417968750000
0.5361160000000000       0.9954296875000000
0.5361008000000000       0.9951660156250000
0.5360856000000001       0.9949902343750000
0.5360703999999999       0.9946386718750000
0.5360552000000000       0.9945507812500000
0.5360400000000000       0.9942871093750000
0.5360248000000000       0.9941992187499999
0.5360096000000000       0.9941113281250000
0.5359944000000000       0.9940234375000000
0.5359792000000000       0.9944628906250000
0.5359640000000000       0.9947265625000000
0.5359488000000000       0.9949902343750000
0.5359336000000000       0.9953417968750000
0.5359184000000000       0.9950781250000000
0.5359032000000000       0.9944628906250000
0.5358880000000000       0.9934082031250000
0.5358728000000000       0.9931445312500000
0.5358576000000000       0.9931445312500000
0.5358424000000001       0.9934082031250000
0.5358271999999999       0.9937597656250000
0.5358120000000000       0.9938476562500000
0.5357968000000000       0.9934960937500000
0.5357816000000000       0.9930566406250000
0.5357664000000000       0.9927050781250000
0.5357512000000000       0.9919140625000000
0.5357360000000000       0.9904199218750001
0.5357208000000000       0.9876953125000000
0.5357056000000000       0.9858496093750000
0.5356904000000000       0.9842675781250000
0.5356752000000000       0.9841796875000000
0.5356600000000000       0.9863769531250000
0.5356448000000000       0.9900683593750000
0.5356296000000000       0.9908593750000000
0.5356144000000000       0.9926171875000001
0.5355992000000001       0.9930566406250000
0.5355839999999999       0.9935839843750000
0.5355688000000000       0.9936718750000000
0.5355536000000000       0.9934082031250000
0.5355384000000000       0.9934082031250000
0.5355232000000000       0.9932324218750000
0.5355080000000000       0.9932324218750000
0.5354928000000000       0.9935839843750000
0.5354776000000000       0.9945507812500000
0.5354624000000000       0.9952539062500000
0.5354472000000000       0.9951660156250000
0.5354320000000000       0.9948144531250001
0.5354168000000000       0.9945507812500000
0.5354016000000000       0.9941992187499999
0.5353864000000000       0.9936718750000000
0.5353712000000000       0.9930566406250000
0.5353560000000001       0.9929687500000000
0.5353408000000000       0.9932324218750000
0.5353256000000000       0.9941992187499999
0.5353104000000000       0.9952539062500000
0.5352952000000000       0.9957812500000000
0.5352800000000000       0.9958691406250000
0.5352648000000000       0.9958691406250000
0.5352496000000000       0.9957812500000000
0.5352344000000000       0.9956054687500000
0.5352192000000000       0.9954296875000000
0.5352040000000000       0.9950781250000000
0.5351888000000000       0.9948144531250001
0.5351736000000000       0.9947265625000000
0.5351584000000000       0.9946386718750000
0.5351432000000000       0.9946386718750000
0.5351280000000000       0.9946386718750000
0.5351128000000001       0.9944628906250000
0.5350976000000000       0.9937597656250000
0.5350824000000000       0.9936718750000000
0.5350672000000000       0.9935839843750000
0.5350520000000000       0.9941113281250000
0.5350368000000000       0.9946386718750000
0.5350216000000000       0.9947265625000000
0.5350064000000000       0.9949023437500000
0.5349912000000000       0.9955175781250000
0.5349760000000000       0.9957812500000000
0.5349608000000000       0.9960449218750000
0.5349456000000000       0.9961328125000000
0.5349304000000000       0.9961328125000000
0.5349152000000000       0.9959570312500000
0.5349000000000000       0.9958691406250000
0.5348848000000000       0.9958691406250000
0.5348695999999999       0.9957812500000000
0.5348544000000000       0.9956933593750000
0.5348392000000000       0.9955175781250000
0.5348240000000000       0.9955175781250000
0.5348088000000000       0.9956054687500000
0.5347936000000000       0.9956054687500000
0.5347784000000000       0.9956933593750000
0.5347632000000000       0.9956054687500000
0.5347480000000000       0.9953417968750000
0.5347328000000000       0.9952539062500000
0.5347176000000000       0.9952539062500000
0.5347024000000000       0.9954296875000000
0.5346872000000000       0.9955175781250000
0.5346720000000000       0.9956054687500000
0.5346568000000000       0.9955175781250000
0.5346416000000001       0.9954296875000000
0.5346263999999999       0.9953417968750000
0.5346112000000000       0.9947265625000000
0.5345960000000000       0.9939355468750000
0.5345808000000000       0.9936718750000000
0.5345656000000000       0.9930566406250000
0.5345504000000000       0.9932324218750000
0.5345352000000000       0.9944628906250000
0.5345200000000000       0.9949023437500000
0.5345048000000000       0.9953417968750000
0.5344896000000000       0.9956054687500000
0.5344744000000000       0.9956933593750000
0.5344592000000000       0.9958691406250000
0.5344440000000000       0.9962207031250000
0.5344288000000000       0.9963964843749999
0.5344136000000000       0.9963085937500000
0.5343984000000001       0.9961328125000000
0.5343831999999999       0.9960449218750000
0.5343680000000000       0.9961328125000000
0.5343528000000000       0.9963964843749999
0.5343376000000000       0.9964843750000000
0.5343224000000000       0.9964843750000000
0.5343072000000000       0.9963964843749999
0.5342920000000000       0.9964843750000000
0.5342768000000000       0.9963964843749999
0.5342616000000000       0.9963085937500000
0.5342464000000000       0.9962207031250000
0.5342312000000000       0.9961328125000000
0.5342160000000000       0.9961328125000000
0.5342008000000000       0.9960449218750000
0.5341856000000000       0.9961328125000000
0.5341704000000000       0.9962207031250000
0.5341552000000001       0.9962207031250000
0.5341399999999999       0.9963085937500000
0.5341248000000000       0.9962207031250000
0.5341096000000000       0.9962207031250000
0.5340944000000000       0.9962207031250000
0.5340792000000000       0.9962207031250000
0.5340640000000000       0.9962207031250000
0.5340488000000000       0.9961328125000000
0.5340336000000000       0.9961328125000000
0.5340184000000000       0.9961328125000000
0.5340032000000000       0.9961328125000000
0.5339880000000000       0.9960449218750000
0.5339728000000000       0.9960449218750000
0.5339576000000000       0.9959570312500000
0.5339424000000000       0.9959570312500000
0.5339272000000000       0.9958691406250000
0.5339120000000001       0.9957812500000000
0.5338967999999999       0.9958691406250000
0.5338816000000000       0.9956933593750000
0.5338664000000000       0.9956933593750000
0.5338512000000000       0.9956933593750000
0.5338360000000000       0.9956054687500000
0.5338208000000000       0.9955175781250000
0.5338056000000000       0.9953417968750000
0.5337904000000000       0.9953417968750000
0.5337752000000000       0.9954296875000000
0.5337600000000000       0.9955175781250000
0.5337448000000000       0.9953417968750000
0.5337296000000000       0.9949023437500000
0.5337144000000000       0.9949023437500000
0.5336992000000000       0.9948144531250001
0.5336840000000000       0.9949023437500000
0.5336688000000001       0.9949023437500000
0.5336536000000000       0.9938476562500000
0.5336384000000000       0.9934960937500000
0.5336232000000000       0.9936718750000000
0.5336080000000000       0.9936718750000000
0.5335928000000000       0.9948144531250001
0.5335776000000000       0.9952539062500000
0.5335624000000000       0.9955175781250000
0.5335472000000000       0.9956054687500000
0.5335320000000000       0.9956054687500000
0.5335168000000000       0.9956054687500000
0.5335016000000000       0.9958691406250000
0.5334864000000000       0.9959570312500000
0.5334712000000000       0.9959570312500000
0.5334560000000000       0.9959570312500000
0.5334408000000000       0.9958691406250000
0.5334256000000001       0.9956933593750000
0.5334104000000000       0.9954296875000000
0.5333952000000000       0.9954296875000000
0.5333800000000000       0.9953417968750000
0.5333648000000000       0.9953417968750000
0.5333496000000000       0.9951660156250000
0.5333344000000000       0.9949902343750000
0.5333192000000000       0.9949902343750000
0.5333040000000000       0.9949902343750000
0.5332888000000000       0.9950781250000000
0.5332736000000000       0.9949902343750000
0.5332584000000000       0.9945507812500000
0.5332432000000000       0.9934082031250000
0.5332280000000000       0.9930566406250000
0.5332128000000000       0.9931445312500000
0.5331976000000000       0.9932324218750000
0.5331823999999999       0.9942871093750000
0.5331672000000000       0.9947265625000000
0.5331520000000000       0.9945507812500000
0.5331368000000000       0.9938476562500000
0.5331216000000000       0.9933203125000000
0.5331064000000000       0.9933203125000000
0.5330912000000000       0.9934082031250000
0.5330760000000000       0.9932324218750000
0.5330608000000000       0.9929687500000000
0.5330456000000000       0.9929687500000000
0.5330304000000000       0.9933203125000000
0.5330152000000000       0.9939355468750000
0.5330000000000000       0.9941992187499999
0.5329848000000000       0.9939355468750000
0.5329696000000000       0.9933203125000000
0.5329544000000001       0.9927929687500000
0.5329391999999999       0.9925292968750000
0.5329240000000000       0.9923535156250000
0.5329088000000000       0.9923535156250000
0.5328936000000000       0.9930566406250000
0.5328784000000000       0.9934082031250000
0.5328632000000000       0.9937597656250000
0.5328480000000000       0.9937597656250000
0.5328328000000000       0.9936718750000000
0.5328176000000000       0.9934960937500000
0.5328024000000000       0.9935839843750000
0.5327872000000000       0.9937597656250000
0.5327720000000000       0.9934960937500000
0.5327568000000000       0.9933203125000000
0.5327416000000000       0.9933203125000000
0.5327264000000000       0.9933203125000000
0.5327112000000001       0.9937597656250000
0.5326959999999999       0.9940234375000000
0.5326808000000000       0.9940234375000000
0.5326656000000000       0.9940234375000000
0.5326504000000000       0.9939355468750000
0.5326352000000000       0.9938476562500000
0.5326200000000000       0.9935839843750000
0.5326048000000000       0.9934082031250000
0.5325896000000000       0.9931445312500000
0.5325744000000000       0.9929687500000000
0.5325592000000000       0.9934082031250000
0.5325440000000000       0.9936718750000000
0.5325288000000000       0.9938476562500000
0.5325136000000000       0.9939355468750000
0.5324984000000000       0.9941113281250000
0.5324832000000000       0.9941113281250000
0.5324680000000001       0.9939355468750000
0.5324527999999999       0.9936718750000000
0.5324376000000000       0.9936718750000000
0.5324224000000000       0.9937597656250000
0.5324072000000000       0.9942871093750000
0.5323920000000000       0.9944628906250000
0.5323768000000000       0.9946386718750000
0.5323616000000000       0.9946386718750000
0.5323464000000000       0.9947265625000000
0.5323312000000000       0.9947265625000000
0.5323160000000000       0.9943750000000000
0.5323008000000000       0.9941992187499999
0.5322856000000000       0.9941113281250000
0.5322704000000000       0.9941113281250000
0.5322552000000000       0.9940234375000000
0.5322400000000000       0.9941992187499999
0.5322248000000001       0.9941113281250000
0.5322095999999999       0.9935839843750000
0.5321944000000000       0.9932324218750000
0.5321792000000000       0.9933203125000000
0.5321640000000000       0.9933203125000000
0.5321488000000000       0.9934082031250000
0.5321336000000000       0.9936718750000000
0.5321184000000000       0.9936718750000000
0.5321032000000000       0.9939355468750000
0.5320880000000000       0.9940234375000000
0.5320728000000000       0.9937597656250000
0.5320576000000000       0.9936718750000000
0.5320424000000000       0.9934082031250000
0.5320272000000000       0.9933203125000000
0.5320120000000000       0.9933203125000000
0.5319968000000000       0.9931445312500000
0.5319816000000001       0.9932324218750000
0.5319664000000000       0.9932324218750000
0.5319512000000000       0.9933203125000000
0.5319360000000000       0.9925292968750000
0.5319208000000000       0.9908593750000000
0.5319056000000000       0.9905957031250000
0.5318904000000000       0.9905957031250000
0.5318752000000000       0.9915625000000000
0.5318600000000000       0.9930566406250000
0.5318448000000000       0.9938476562500000
0.5318296000000000       0.9940234375000000
0.5318144000000000       0.9942871093750000
0.5317992000000000       0.9942871093750000
0.5317840000000000       0.9941113281250000
0.5317688000000000       0.9936718750000000
0.5317536000000000       0.9935839843750000
0.5317384000000001       0.9935839843750000
0.5317232000000000       0.9936718750000000
0.5317080000000000       0.9941113281250000
0.5316928000000000       0.9943750000000000
0.5316776000000000       0.9943750000000000
0.5316624000000000       0.9943750000000000
0.5316472000000000       0.9940234375000000
0.5316320000000000       0.9932324218750000
0.5316168000000000       0.9927929687500000
0.5316016000000000       0.9927050781250000
0.5315864000000000       0.9924414062500000
0.5315712000000000       0.9927929687500000
0.5315560000000000       0.9932324218750000
0.5315408000000000       0.9936718750000000
0.5315256000000000       0.9936718750000000
0.5315104000000000       0.9936718750000000
0.5314951999999999       0.9936718750000000
0.5314800000000000       0.9927929687500000
0.5314648000000000       0.9908593750000000
0.5314496000000000       0.9904199218750001
0.5314344000000000       0.9903320312500000
0.5314192000000000       0.9911230468750000
0.5314040000000000       0.9919140625000000
0.5313888000000000       0.9927050781250000
0.5313736000000000       0.9925292968750000
0.5313584000000000       0.9927050781250000
0.5313432000000000       0.9925292968750000
0.5313280000000000       0.9925292968750000
0.5313128000000000       0.9922656250000000
0.5312976000000000       0.9920019531249999
0.5312824000000000       0.9922656250000000
0.5312672000000001       0.9924414062500000
0.5312519999999999       0.9927929687500000
0.5312368000000000       0.9927050781250000
0.5312216000000000       0.9923535156250000
0.5312064000000000       0.9920898437500000
0.5311912000000000       0.9916503906250000
0.5311760000000000       0.9915625000000000
0.5311608000000000       0.9916503906250000
0.5311456000000000       0.9919140625000000
0.5311304000000000       0.9921777343750000
0.5311152000000000       0.9924414062500000
0.5311000000000000       0.9922656250000000
0.5310848000000000       0.9920019531249999
0.5310696000000000       0.9914746093750000
0.5310544000000000       0.9907714843750000
0.5310392000000000       0.9901562500000000
0.5310240000000001       0.9893652343750000
0.5310087999999999       0.9890136718750000
0.5309936000000000       0.9898046874999999
0.5309784000000000       0.9905078125000000
0.5309632000000000       0.9912988281250000
0.5309480000000000       0.9915625000000000
0.5309328000000000       0.9913867187500000
0.5309176000000000       0.9912109375000000
0.5309024000000000       0.9912109375000000
0.5308872000000000       0.9914746093750000
0.5308720000000000       0.9917382812500000
0.5308568000000000       0.9922656250000000
0.5308416000000000       0.9925292968750000
0.5308264000000000       0.9924414062500000
0.5308112000000000       0.9922656250000000
0.5307960000000000       0.9921777343750000
0.5307808000000001       0.9926171875000001
0.5307655999999999       0.9930566406250000
0.5307504000000000       0.9932324218750000
0.5307352000000000       0.9933203125000000
0.5307200000000000       0.9934082031250000
0.5307048000000000       0.9934960937500000
0.5306896000000000       0.9934082031250000
0.5306744000000000       0.9934960937500000
0.5306592000000000       0.9938476562500000
0.5306440000000000       0.9938476562500000
0.5306288000000000       0.9938476562500000
0.5306136000000000       0.9936718750000000
0.5305984000000000       0.9935839843750000
0.5305832000000000       0.9927050781250000
0.5305680000000000       0.9920019531249999
0.5305528000000000       0.9899804687500000
0.5305376000000001       0.9895410156250000
0.5305223999999999       0.9890136718750000
0.5305072000000000       0.9887500000000000
0.5304920000000000       0.9894531250000000
0.5304768000000000       0.9896289062500000
0.5304616000000000       0.9895410156250000
0.5304464000000000       0.9899804687500000
0.5304312000000000       0.9906835937500000
0.5304160000000000       0.9908593750000000
0.5304008000000000       0.9920898437500000
0.5303856000000000       0.9922656250000000
0.5303704000000000       0.9923535156250000
0.5303552000000000       0.9925292968750000
0.5303400000000000       0.9928808593750000
0.5303248000000000       0.9932324218750000
0.5303096000000000       0.9930566406250000
0.5302944000000001       0.9931445312500000
0.5302792000000000       0.9931445312500000
0.5302640000000000       0.9928808593750000
0.5302488000000000       0.9927929687500000
0.5302336000000000       0.9927050781250000
0.5302184000000000       0.9927050781250000
0.5302032000000000       0.9927929687500000
0.5301880000000000       0.9929687500000000
0.5301728000000000       0.9929687500000000
0.5301576000000000       0.9930566406250000
0.5301424000000000       0.9930566406250000
0.5301272000000000       0.9929687500000000
0.5301120000000000       0.9927050781250000
0.5300968000000000       0.9916503906250000
0.5300816000000000       0.9905078125000000
0.5300664000000000       0.9892773437500000
0.5300511999999999       0.9887500000000000
0.5300360000000000       0.9887500000000000
0.5300208000000000       0.9891894531250000
0.5300056000000000       0.9898925781250000
0.5299904000000000       0.9904199218750001
0.5299752000000000       0.9905078125000000
0.5299600000000000       0.9903320312500000
0.5299448000000000       0.9905957031250000
0.5299296000000000       0.9906835937500000
0.5299144000000000       0.9914746093750000
0.5298992000000000       0.9919140625000000
0.5298840000000000       0.9923535156250000
0.5298688000000000       0.9928808593750000
0.5298536000000000       0.9930566406250000
0.5298384000000000       0.9923535156250000
0.5298232000000000       0.9907714843750000
0.5298079999999999       0.9893652343750000
0.5297928000000000       0.9891015625000000
0.5297776000000000       0.9891894531250000
0.5297624000000000       0.9904199218750001
0.5297472000000000       0.9910351562500000
0.5297320000000000       0.9917382812500000
0.5297168000000000       0.9918261718750000
0.5297016000000000       0.9915625000000000
0.5296864000000000       0.9901562500000000
0.5296712000000000       0.9897167968750000
0.5296560000000000       0.9897167968750000
0.5296408000000000       0.9898046874999999
0.5296256000000000       0.9901562500000000
0.5296104000000000       0.9904199218750001
0.5295952000000000       0.9891894531250000
0.5295800000000001       0.9885742187500000
0.5295647999999999       0.9875195312500000
0.5295496000000000       0.9837402343750000
0.5295344000000000       0.9792578125000000
0.5295192000000000       0.9791699218750000
0.5295040000000000       0.9792578125000000
0.5294888000000000       0.9828613281250000
0.5294736000000000       0.9859375000000000
0.5294584000000000       0.9884863281250000
0.5294432000000000       0.9889257812500000
0.5294280000000000       0.9891894531250000
0.5294128000000000       0.9898046874999999
0.5293976000000000       0.9898925781250000
0.5293824000000000       0.9899804687500000
0.5293672000000000       0.9901562500000000
0.5293520000000000       0.9902441406250000
0.5293368000000001       0.9910351562500000
0.5293215999999999       0.9914746093750000
0.5293064000000000       0.9911230468750000
0.5292912000000000       0.9905957031250000
0.5292760000000000       0.9899804687500000
0.5292608000000000       0.9892773437500000
0.5292456000000000       0.9889257812500000
0.5292304000000000       0.9891015625000000
0.5292152000000000       0.9902441406250000
0.5292000000000000       0.9916503906250000
0.5291848000000000       0.9920019531249999
0.5291696000000000       0.9924414062500000
0.5291544000000000       0.9920898437500000
0.5291392000000000       0.9919140625000000
0.5291240000000000       0.9916503906250000
0.5291088000000000       0.9913867187500000
0.5290936000000001       0.9908593750000000
0.5290783999999999       0.9902441406250000
0.5290632000000000       0.9896289062500000
0.5290480000000000       0.9890136718750000
0.5290328000000000       0.9886621093750000
0.5290176000000000       0.9884863281250000
0.5290024000000000       0.9889257812500000
0.5289872000000000       0.9895410156250000
0.5289720000000000       0.9905957031250000
0.5289568000000000       0.9915625000000000
0.5289416000000000       0.9927050781250000
0.5289264000000000       0.9931445312500000
0.5289112000000000       0.9934082031250000
0.5288960000000000       0.9938476562500000
0.5288808000000000       0.9939355468750000
0.5288656000000000       0.9939355468750000
0.5288504000000001       0.9941113281250000
0.5288351999999999       0.9939355468750000
0.5288200000000000       0.9934960937500000
0.5288048000000000       0.9934082031250000
0.5287896000000000       0.9931445312500000
0.5287744000000000       0.9930566406250000
0.5287592000000000       0.9934960937500000
0.5287440000000000       0.9935839843750000
0.5287288000000000       0.9937597656250000
0.5287136000000000       0.9936718750000000
0.5286984000000000       0.9938476562500000
0.5286832000000000       0.9936718750000000
0.5286680000000000       0.9932324218750000
0.5286528000000000       0.9927929687500000
0.5286376000000000       0.9922656250000000
0.5286224000000000       0.9920898437500000
0.5286072000000001       0.9922656250000000
0.5285920000000000       0.9918261718750000
0.5285768000000000       0.9914746093750000
0.5285616000000000       0.9905078125000000
0.5285464000000000       0.9898046874999999
0.5285312000000000       0.9892773437500000
0.5285160000000000       0.9903320312500000
0.5285008000000000       0.9915625000000000
0.5284856000000000       0.9919140625000000
0.5284704000000000       0.9924414062500000
0.5284552000000000       0.9928808593750000
0.5284400000000000       0.9930566406250000
0.5284248000000000       0.9934960937500000
0.5284096000000000       0.9936718750000000
0.5283944000000000       0.9938476562500000
0.5283792000000000       0.9939355468750000
0.5283639999999999       0.9940234375000000
0.5283488000000000       0.9941113281250000
0.5283336000000000       0.9940234375000000
0.5283184000000000       0.9938476562500000
0.5283032000000000       0.9936718750000000
0.5282880000000000       0.9934082031250000
0.5282728000000000       0.9934960937500000
0.5282576000000000       0.9937597656250000
0.5282424000000000       0.9939355468750000
0.5282272000000000       0.9938476562500000
0.5282120000000000       0.9934082031250000
0.5281968000000000       0.9932324218750000
0.5281816000000000       0.9929687500000000
0.5281664000000000       0.9929687500000000
0.5281512000000000       0.9930566406250000
0.5281360000000000       0.9934960937500000
0.5281207999999999       0.9938476562500000
0.5281056000000000       0.9941113281250000
0.5280904000000000       0.9938476562500000
0.5280752000000000       0.9936718750000000
0.5280600000000000       0.9929687500000000
0.5280448000000000       0.9926171875000001
0.5280296000000000       0.9926171875000001
0.5280144000000000       0.9925292968750000
0.5279992000000000       0.9930566406250000
0.5279840000000000       0.9934960937500000
0.5279688000000000       0.9931445312500000
0.5279536000000000       0.9934082031250000
0.5279384000000000       0.9934960937500000
0.5279232000000000       0.9933203125000000
0.5279080000000000       0.9929687500000000
0.5278928000000001       0.9924414062500000
0.5278775999999999       0.9923535156250000
0.5278624000000000       0.9923535156250000
0.5278472000000000       0.9923535156250000
0.5278320000000000       0.9926171875000001
0.5278168000000000       0.9924414062500000
0.5278016000000000       0.9923535156250000
0.5277864000000000       0.9920019531249999
0.5277712000000000       0.9916503906250000
0.5277560000000000       0.9912988281250000
0.5277408000000000       0.9912109375000000
0.5277256000000000       0.9905957031250000
0.5277104000000000       0.9898925781250000
0.5276952000000000       0.9896289062500000
0.5276800000000000       0.9900683593750000
0.5276648000000000       0.9908593750000000
0.5276496000000001       0.9914746093750000
0.5276343999999999       0.9923535156250000
0.5276192000000000       0.9925292968750000
0.5276040000000000       0.9927050781250000
0.5275888000000000       0.9930566406250000
0.5275736000000000       0.9934082031250000
0.5275584000000000       0.9935839843750000
0.5275432000000000       0.9934960937500000
0.5275280000000000       0.9934960937500000
0.5275128000000000       0.9937597656250000
0.5274976000000000       0.9938476562500000
0.5274824000000000       0.9935839843750000
0.5274672000000000       0.9934082031250000
0.5274520000000000       0.9929687500000000
0.5274368000000000       0.9925292968750000
0.5274216000000000       0.9925292968750000
0.5274064000000001       0.9927929687500000
0.5273911999999999       0.9929687500000000
0.5273760000000000       0.9927050781250000
0.5273608000000000       0.9925292968750000
0.5273456000000000       0.9928808593750000
0.5273304000000000       0.9933203125000000
0.5273152000000000       0.9934960937500000
0.5273000000000000       0.9936718750000000
0.5272848000000000       0.9934960937500000
0.5272696000000000       0.9934082031250000
0.5272544000000000       0.9934960937500000
0.5272392000000000       0.9934960937500000
0.5272240000000000       0.9934960937500000
0.5272088000000000       0.9934082031250000
0.5271936000000000       0.9934082031250000
0.5271784000000000       0.9934082031250000
0.5271632000000001       0.9939355468750000
0.5271479999999999       0.9942871093750000
0.5271328000000000       0.9941992187499999
0.5271176000000000       0.9939355468750000
0.5271024000000000       0.9937597656250000
0.5270872000000000       0.9934960937500000
0.5270720000000000       0.9934082031250000
0.5270568000000000       0.9931445312500000
0.5270416000000000       0.9927929687500000
0.5270264000000000       0.9926171875000001
0.5270112000000000       0.9925292968750000
0.5269960000000000       0.9927929687500000
0.5269808000000000       0.9930566406250000
0.5269656000000000       0.9933203125000000
0.5269504000000000       0.9934082031250000
0.5269352000000000       0.9934082031250000
0.5269200000000001       0.9934960937500000
0.5269048000000000       0.9935839843750000
0.5268896000000000       0.9935839843750000
0.5268744000000000       0.9935839843750000
0.5268592000000000       0.9936718750000000
0.5268440000000000       0.9936718750000000
0.5268288000000000       0.9936718750000000
0.5268136000000000       0.9934960937500000
0.5267984000000000       0.9932324218750000
0.5267832000000000       0.9927050781250000
0.5267680000000000       0.9923535156250000
0.5267528000000000       0.9916503906250000
0.5267376000000000       0.9914746093750000
0.5267224000000000       0.9916503906250000
0.5267072000000000       0.9919140625000000
0.5266920000000000       0.9928808593750000
0.5266767999999999       0.9935839843750000
0.5266616000000000       0.9937597656250000
0.5266464000000000       0.9938476562500000
0.5266312000000000       0.9934082031250000
0.5266160000000000       0.9927050781250000
0.5266008000000000       0.9923535156250000
0.5265856000000000       0.9921777343750000
0.5265704000000000       0.9920898437500000
0.5265552000000000       0.9923535156250000
0.5265400000000000       0.9926171875000001
0.5265248000000000       0.9927929687500000
0.5265096000000000       0.9928808593750000
0.5264944000000000       0.9927929687500000
0.5264792000000000       0.9922656250000000
0.5264640000000000       0.9919140625000000
0.5264488000000001       0.9917382812500000
0.5264335999999999       0.9919140625000000
0.5264184000000000       0.9922656250000000
0.5264032000000000       0.9925292968750000
0.5263880000000000       0.9923535156250000
0.5263728000000000       0.9921777343750000
0.5263576000000000       0.9924414062500000
0.5263424000000000       0.9927050781250000
0.5263272000000000       0.9927929687500000
0.5263120000000000       0.9928808593750000
0.5262968000000000       0.9931445312500000
0.5262816000000000       0.9930566406250000
0.5262664000000000       0.9927050781250000
0.5262512000000000       0.9925292968750000
0.5262360000000000       0.9924414062500000
0.5262208000000000       0.9923535156250000
0.5262056000000001       0.9924414062500000
0.5261903999999999       0.9924414062500000
0.5261752000000000       0.9923535156250000
0.5261600000000000       0.9917382812500000
0.5261448000000000       0.9900683593750000
0.5261296000000000       0.9882226562500001
0.5261144000000000       0.9883105468750000
0.5260992000000000       0.9885742187500000
0.5260840000000000       0.9898925781250000
0.5260688000000000       0.9918261718750000
0.5260536000000000       0.9921777343750000
0.5260384000000000       0.9921777343750000
0.5260232000000000       0.9921777343750000
0.5260080000000000       0.9923535156250000
0.5259928000000000       0.9923535156250000
0.5259776000000000       0.9925292968750000
0.5259624000000001       0.9921777343750000
0.5259471999999999       0.9927929687500000
0.5259320000000000       0.9929687500000000
0.5259168000000000       0.9933203125000000
0.5259016000000000       0.9930566406250000
0.5258864000000000       0.9925292968750000
0.5258712000000000       0.9922656250000000
0.5258560000000000       0.9923535156250000
0.5258408000000000       0.9923535156250000
0.5258256000000000       0.9927929687500000
0.5258104000000000       0.9927929687500000
0.5257952000000000       0.9926171875000001
0.5257800000000000       0.9923535156250000
0.5257648000000000       0.9924414062500000
0.5257496000000000       0.9926171875000001
0.5257344000000000       0.9931445312500000
0.5257192000000001       0.9934082031250000
0.5257039999999999       0.9934082031250000
0.5256888000000000       0.9934082031250000
0.5256736000000000       0.9927929687500000
0.5256584000000000       0.9918261718750000
0.5256432000000000       0.9915625000000000
0.5256280000000000       0.9912988281250000
0.5256128000000000       0.9918261718750000
0.5255976000000000       0.9925292968750000
0.5255824000000000       0.9924414062500000
0.5255672000000000       0.9921777343750000
0.5255520000000000       0.9918261718750000
0.5255368000000000       0.9919140625000000
0.5255216000000000       0.9924414062500000
0.5255064000000000       0.9927929687500000
0.5254912000000000       0.9930566406250000
0.5254760000000001       0.9934082031250000
0.5254608000000000       0.9934082031250000
0.5254456000000000       0.9937597656250000
0.5254304000000000       0.9936718750000000
0.5254152000000000       0.9933203125000000
0.5254000000000000       0.9929687500000000
0.5253848000000000       0.9928808593750000
0.5253696000000000       0.9925292968750000
0.5253544000000000       0.9922656250000000
0.5253392000000000       0.9921777343750000
0.5253240000000000       0.9922656250000000
0.5253088000000000       0.9924414062500000
0.5252936000000000       0.9926171875000001
0.5252784000000000       0.9926171875000001
0.5252632000000000       0.9923535156250000
0.5252480000000000       0.9919140625000000
0.5252328000000001       0.9912988281250000
0.5252176000000000       0.9912109375000000
0.5252024000000000       0.9912109375000000
0.5251872000000000       0.9917382812500000
0.5251720000000000       0.9921777343750000
0.5251568000000000       0.9918261718750000
0.5251416000000000       0.9915625000000000
0.5251264000000000       0.9914746093750000
0.5251112000000000       0.9915625000000000
0.5250960000000000       0.9917382812500000
0.5250808000000000       0.9917382812500000
0.5250656000000000       0.9917382812500000
0.5250504000000000       0.9915625000000000
0.5250352000000000       0.9912109375000000
0.5250200000000000       0.9909472656250000
0.5250048000000000       0.9906835937500000
0.5249895999999999       0.9905078125000000
0.5249744000000000       0.9899804687500000
0.5249592000000000       0.9898925781250000
0.5249440000000000       0.9886621093750000
0.5249288000000000       0.9870800781250000
0.5249136000000000       0.9830371093750000
0.5248984000000000       0.9798730468750000
0.5248832000000000       0.9798730468750000
0.5248680000000000       0.9810156249999999
0.5248528000000000       0.9832128906249999
0.5248376000000000       0.9879589843750000
0.5248224000000000       0.9890136718750000
0.5248072000000000       0.9893652343750000
0.5247920000000000       0.9891894531250000
0.5247768000000000       0.9887500000000000
0.5247616000000001       0.9887500000000000
0.5247463999999999       0.9887500000000000
0.5247312000000000       0.9893652343750000
0.5247160000000000       0.9897167968750000
0.5247008000000000       0.9898046874999999
0.5246856000000000       0.9893652343750000
0.5246704000000000       0.9891894531250000
0.5246552000000000       0.9890136718750000
0.5246400000000000       0.9891015625000000
0.5246248000000000       0.9895410156250000
0.5246096000000000       0.9901562500000000
0.5245944000000000       0.9911230468750000
0.5245792000000000       0.9910351562500000
0.5245640000000000       0.9905078125000000
0.5245488000000000       0.9898046874999999
0.5245336000000000       0.9898046874999999
0.5245184000000001       0.9899804687500000
0.5245031999999999       0.9900683593750000
0.5244880000000000       0.9905957031250000
0.5244728000000000       0.9902441406250000
0.5244576000000000       0.9894531250000000
0.5244424000000000       0.9887500000000000
0.5244272000000000       0.9882226562500001
0.5244120000000000       0.9882226562500001
0.5243968000000000       0.9889257812500000
0.5243816000000000       0.9899804687500000
0.5243664000000000       0.9908593750000000
0.5243512000000000       0.9912988281250000
0.5243360000000000       0.9910351562500000
0.5243208000000000       0.9908593750000000
0.5243056000000000       0.9905078125000000
0.5242904000000000       0.9903320312500000
0.5242752000000001       0.9907714843750000
0.5242599999999999       0.9911230468750000
0.5242448000000000       0.9912988281250000
0.5242296000000000       0.9912988281250000
0.5242144000000000       0.9914746093750000
0.5241992000000000       0.9914746093750000
0.5241840000000000       0.9915625000000000
0.5241688000000000       0.9917382812500000
0.5241536000000000       0.9915625000000000
0.5241384000000000       0.9907714843750000
0.5241232000000000       0.9899804687500000
0.5241080000000000       0.9882226562500001
0.5240928000000000       0.9876074218749999
0.5240776000000000       0.9875195312500000
0.5240624000000000       0.9879589843750000
0.5240472000000000       0.9886621093750000
0.5240320000000001       0.9894531250000000
0.5240167999999999       0.9896289062500000
0.5240016000000000       0.9897167968750000
0.5239864000000000       0.9895410156250000
0.5239712000000000       0.9896289062500000
0.5239560000000000       0.9897167968750000
0.5239408000000000       0.9900683593750000
0.5239256000000000       0.9909472656250000
0.5239104000000000       0.9914746093750000
0.5238952000000000       0.9915625000000000
0.5238800000000000       0.9912109375000000
0.5238648000000000       0.9909472656250000
0.5238496000000000       0.9909472656250000
0.5238344000000000       0.9911230468750000
0.5238192000000000       0.9915625000000000
0.5238040000000000       0.9918261718750000
0.5237888000000001       0.9920019531249999
0.5237736000000000       0.9920898437500000
0.5237584000000000       0.9921777343750000
0.5237432000000000       0.9920019531249999
0.5237280000000000       0.9915625000000000
0.5237128000000000       0.9912109375000000
0.5236976000000000       0.9905957031250000
0.5236824000000000       0.9905078125000000
0.5236672000000000       0.9906835937500000
0.5236520000000000       0.9907714843750000
0.5236368000000000       0.9903320312500000
0.5236216000000000       0.9898046874999999
0.5236064000000000       0.9887500000000000
0.5235912000000000       0.9886621093750000
0.5235760000000000       0.9886621093750000
0.5235608000000000       0.9898046874999999
0.5235456000000001       0.9907714843750000
0.5235304000000000       0.9915625000000000
0.5235152000000000       0.9916503906250000
0.5235000000000000       0.9911230468750000
0.5234848000000000       0.9905078125000000
0.5234696000000000       0.9900683593750000
0.5234544000000000       0.9900683593750000
0.5234392000000000       0.9905957031250000
0.5234240000000000       0.9909472656250000
0.5234088000000000       0.9905078125000000
0.5233936000000000       0.9903320312500000
0.5233784000000000       0.9893652343750000
0.5233632000000000       0.9893652343750000
0.5233480000000000       0.9894531250000000
0.5233328000000000       0.9898925781250000
0.5233176000000000       0.9901562500000000
0.5233023999999999       0.9896289062500000
0.5232872000000000       0.9886621093750000
0.5232720000000000       0.9873437500000000
0.5232568000000000       0.9847070312500000
0.5232416000000000       0.9846191406250000
0.5232264000000000       0.9842675781250000
0.5232112000000000       0.9853222656250000
0.5231960000000000       0.9876074218749999
0.5231808000000000       0.9884863281250000
0.5231656000000000       0.9879589843750000
0.5231504000000000       0.9875195312500000
0.5231352000000000       0.9870800781250000
0.5231200000000000       0.9874316406250000
0.5231048000000000       0.9882226562500001
0.5230896000000000       0.9891894531250000
0.5230744000000001       0.9909472656250000
0.5230591999999999       0.9915625000000000
0.5230440000000000       0.9918261718750000
0.5230288000000000       0.9913867187500000
0.5230136000000000       0.9913867187500000
0.5229984000000000       0.9912109375000000
0.5229832000000000       0.9909472656250000
0.5229680000000000       0.9924414062500000
0.5229528000000000       0.9924414062500000
0.5229376000000000       0.9921777343750000
0.5229224000000000       0.9920898437500000
0.5229072000000000       0.9920019531249999
0.5228920000000000       0.9920898437500000
0.5228768000000000       0.9922656250000000
0.5228616000000000       0.9924414062500000
0.5228464000000000       0.9922656250000000
0.5228312000000001       0.9915625000000000
0.5228159999999999       0.9908593750000000
0.5228008000000000       0.9907714843750000
0.5227856000000000       0.9905957031250000
0.5227704000000000       0.9906835937500000
0.5227552000000000       0.9911230468750000
0.5227400000000000       0.9915625000000000
0.5227248000000000       0.9918261718750000
0.5227096000000000       0.9916503906250000
0.5226944000000000       0.9916503906250000
0.5226792000000000       0.9916503906250000
0.5226640000000000       0.9913867187500000
0.5226488000000000       0.9914746093750000
0.5226336000000000       0.9920019531249999
0.5226184000000000       0.9914746093750000
0.5226032000000000       0.9918261718750000
0.5225880000000001       0.9920019531249999
0.5225727999999999       0.9920898437500000
0.5225576000000000       0.9922656250000000
0.5225424000000000       0.9923535156250000
0.5225272000000000       0.9920898437500000
0.5225120000000000       0.9923535156250000
0.5224968000000000       0.9920898437500000
0.5224816000000000       0.9920898437500000
0.5224664000000000       0.9920019531249999
0.5224512000000000       0.9917382812500000
0.5224360000000000       0.9913867187500000
0.5224208000000000       0.9907714843750000
0.5224056000000000       0.9901562500000000
0.5223904000000000       0.9897167968750000
0.5223752000000000       0.9902441406250000
0.5223600000000000       0.9905957031250000
0.5223448000000001       0.9912109375000000
0.5223295999999999       0.9916503906250000
0.5223144000000000       0.9920019531249999
0.5222992000000000       0.9920019531249999
0.5222840000000000       0.9917382812500000
0.5222688000000000       0.9917382812500000
0.5222536000000000       0.9920898437500000
0.5222384000000000       0.9920898437500000
0.5222232000000000       0.9918261718750000
0.5222080000000000       0.9916503906250000
0.5221928000000000       0.9915625000000000
0.5221776000000000       0.9919140625000000
0.5221624000000000       0.9915625000000000
0.5221472000000000       0.9918261718750000
0.5221320000000000       0.9915625000000000
0.5221168000000000       0.9914746093750000
0.5221016000000001       0.9913867187500000
0.5220864000000000       0.9912109375000000
0.5220712000000000       0.9912988281250000
0.5220560000000000       0.9914746093750000
0.5220408000000000       0.9912988281250000
0.5220256000000000       0.9910351562500000
0.5220104000000000       0.9907714843750000
0.5219952000000000       0.9906835937500000
0.5219800000000000       0.9905078125000000
0.5219648000000000       0.9905957031250000
0.5219496000000000       0.9904199218750001
0.5219344000000000       0.9902441406250000
0.5219192000000000       0.9891015625000000
0.5219040000000000       0.9861132812500000
0.5218888000000000       0.9837402343750000
0.5218736000000000       0.9836523437500000
0.5218583999999999       0.9835644531250000
0.5218432000000000       0.9863769531250000
0.5218280000000000       0.9880468750000000
0.5218128000000000       0.9885742187500000
0.5217976000000000       0.9890136718750000
0.5217824000000000       0.9890136718750000
0.5217672000000000       0.9890136718750000
0.5217520000000000       0.9889257812500000
0.5217368000000000       0.9891894531250000
0.5217216000000000       0.9900683593750000
0.5217064000000000       0.9897167968750000
0.5216912000000000       0.9887500000000000
0.5216760000000000       0.9876074218749999
0.5216608000000000       0.9870800781250000
0.5216456000000000       0.9872558593750000
0.5216304000000000       0.9870800781250000
0.5216151999999999       0.9877832031250000
0.5216000000000000       0.9890136718750000
0.5215848000000000       0.9896289062500000
0.5215696000000000       0.9897167968750000
0.5215544000000000       0.9900683593750000
0.5215392000000000       0.9904199218750001
0.5215240000000000       0.9906835937500000
0.5215088000000000       0.9910351562500000
0.5214936000000000       0.9910351562500000
0.5214784000000000       0.9904199218750001
0.5214632000000000       0.9898925781250000
0.5214480000000000       0.9896289062500000
0.5214328000000000       0.9896289062500000
0.5214176000000000       0.9897167968750000
0.5214024000000000       0.9900683593750000
0.5213872000000001       0.9910351562500000
0.5213719999999999       0.9913867187500000
0.5213568000000000       0.9917382812500000
0.5213416000000000       0.9919140625000000
0.5213264000000000       0.9921777343750000
0.5213112000000000       0.9924414062500000
0.5212960000000000       0.9923535156250000
0.5212808000000000       0.9918261718750000
0.5212656000000000       0.9911230468750000
0.5212504000000000       0.9904199218750001
0.5212352000000000       0.9896289062500000
0.5212200000000000       0.9897167968750000
0.5212048000000000       0.9898925781250000
0.5211896000000000       0.9903320312500000
0.5211744000000000       0.9907714843750000
0.5211592000000000       0.9910351562500000
0.5211440000000001       0.9910351562500000
0.5211287999999999       0.9909472656250000
0.5211136000000000       0.9908593750000000
0.5210984000000000       0.9907714843750000
0.5210832000000000       0.9909472656250000
0.5210680000000000       0.9905957031250000
0.5210528000000000       0.9898046874999999
0.5210376000000000       0.9890136718750000
0.5210224000000000       0.9888378906250000
0.5210072000000000       0.9888378906250000
0.5209920000000000       0.9893652343750000
0.5209768000000000       0.9901562500000000
0.5209616000000000       0.9905957031250000
0.5209464000000000       0.9911230468750000
0.5209312000000000       0.9915625000000000
0.5209160000000000       0.9917382812500000
0.5209008000000001       0.9919140625000000
0.5208855999999999       0.9919140625000000
0.5208704000000000       0.9915625000000000
0.5208552000000000       0.9913867187500000
0.5208400000000000       0.9910351562500000
0.5208248000000000       0.9906835937500000
0.5208096000000000       0.9904199218750001
0.5207944000000000       0.9904199218750001
0.5207792000000000       0.9906835937500000
0.5207640000000000       0.9908593750000000
0.5207488000000000       0.9910351562500000
0.5207336000000000       0.9914746093750000
0.5207184000000000       0.9919140625000000
0.5207032000000000       0.9920019531249999
0.5206880000000000       0.9916503906250000
0.5206728000000000       0.9915625000000000
0.5206576000000001       0.9914746093750000
0.5206423999999999       0.9914746093750000
0.5206272000000000       0.9912988281250000
0.5206120000000000       0.9911230468750000
0.5205968000000000       0.9911230468750000
0.5205816000000000       0.9909472656250000
0.5205664000000000       0.9909472656250000
0.5205512000000000       0.9912109375000000
0.5205360000000000       0.9911230468750000
0.5205208000000000       0.9910351562500000
0.5205056000000000       0.9897167968750000
0.5204904000000000       0.9893652343750000
0.5204752000000000       0.9891015625000000
0.5204600000000000       0.9888378906250000
0.5204448000000000       0.9891894531250000
0.5204296000000000       0.9896289062500000
0.5204144000000001       0.9897167968750000
0.5203992000000000       0.9872558593750000
0.5203840000000000       0.9838281250000001
0.5203688000000000       0.9837402343750000
0.5203536000000000       0.9836523437500000
0.5203384000000000       0.9854980468750000
0.5203232000000000       0.9873437500000000
0.5203080000000000       0.9887500000000000
0.5202928000000000       0.9875195312500000
0.5202776000000000       0.9851464843750000
0.5202624000000000       0.9845312500000000
0.5202472000000000       0.9844433593750000
0.5202320000000000       0.9850585937500000
0.5202168000000000       0.9872558593750000
0.5202016000000000       0.9883984375000000
0.5201864000000000       0.9894531250000000
0.5201711999999999       0.9892773437500000
0.5201560000000000       0.9892773437500000
0.5201408000000000       0.9893652343750000
0.5201256000000000       0.9895410156250000
0.5201104000000000       0.9906835937500000
0.5200952000000000       0.9913867187500000
0.5200800000000000       0.9912988281250000
0.5200648000000000       0.9906835937500000
0.5200496000000000       0.9897167968750000
0.5200344000000000       0.9895410156250000
0.5200192000000000       0.9896289062500000
0.5200040000000000       0.9901562500000000
0.5199888000000000       0.9908593750000000
0.5199736000000000       0.9909472656250000
0.5199584000000000       0.9907714843750000
0.5199432000000000       0.9903320312500000
0.5199279999999999       0.9903320312500000
0.5199128000000000       0.9903320312500000
0.5198976000000000       0.9908593750000000
0.5198824000000000       0.9912988281250000
0.5198672000000000       0.9910351562500000
0.5198520000000000       0.9906835937500000
0.5198368000000000       0.9903320312500000
0.5198216000000000       0.9908593750000000
0.5198064000000000       0.9909472656250000
0.5197912000000000       0.9912988281250000
0.5197760000000000       0.9915625000000000
0.5197608000000000       0.9918261718750000
0.5197456000000000       0.9912109375000000
0.5197304000000000       0.9905957031250000
0.5197152000000000       0.9901562500000000
0.5197000000000001       0.9903320312500000
0.5196847999999999       0.9905957031250000
0.5196696000000000       0.9904199218750001
0.5196544000000000       0.9891894531250000
0.5196392000000000       0.9882226562500001
0.5196240000000000       0.9864648437500000
0.5196088000000000       0.9848828125000000
0.5195936000000000       0.9847070312500000
0.5195784000000000       0.9854980468750000
0.5195632000000000       0.9863769531250000
0.5195480000000000       0.9876074218749999
0.5195328000000000       0.9876953125000000
0.5195176000000000       0.9876953125000000
0.5195024000000000       0.9878710937500000
0.5194872000000000       0.9881347656250000
0.5194720000000000       0.9888378906250000
0.5194568000000001       0.9891894531250000
0.5194415999999999       0.9898925781250000
0.5194264000000000       0.9902441406250000
0.5194112000000000       0.9897167968750000
0.5193960000000000       0.9894531250000000
0.5193808000000000       0.9896289062500000
0.5193656000000000       0.9899804687500000
0.5193504000000000       0.9901562500000000
0.5193352000000000       0.9905078125000000
0.5193200000000000       0.9905957031250000
0.5193048000000000       0.9902441406250000
0.5192896000000000       0.9902441406250000
0.5192744000000000       0.9901562500000000
0.5192592000000000       0.9899804687500000
0.5192440000000000       0.9877832031250000
0.5192288000000000       0.9847070312500000
0.5192136000000001       0.9841796875000000
0.5191983999999999       0.9840039062500000
0.5191832000000000       0.9847070312500000
0.5191680000000000       0.9869042968750000
0.5191528000000000       0.9879589843750000
0.5191376000000000       0.9884863281250000
0.5191224000000000       0.9886621093750000
0.5191072000000000       0.9884948096890001
0.5190920000000000       0.9884083044980000
0.5190768000000000       0.9884948096890001
0.5190616000000000       0.9889273356400000
0.5190464000000000       0.9879757785470000
0.5190312000000000       0.9867647058820000
0.5190160000000000       0.9846020761249999
0.5190008000000000       0.9845155709340000
0.5189856000000000       0.9848615916960000
0.5189704000000001       0.9864186851209999
0.5189551999999999       0.9871107266440000
0.5189400000000000       0.9878892733560000
0.5189248000000000       0.9852076124569999
0.5189096000000000       0.9844290657440000
0.5188944000000000       0.9843425605540000
0.5188792000000000       0.9839965397920000
0.5188640000000000       0.9839965397920000
0.5188488000000000       0.9801038062280000
0.5188336000000000       0.9780475206610000
0.5188184000000000       0.9767303719010000
0.5188032000000000       0.9732179752070000
0.5187880000000000       0.9731301652890000
0.5187728000000000       0.9759400826450000
0.5187576000000000       0.9769059917360000
0.5187424000000000       0.9814721074380000
0.5187272000000001       0.9833161157019999
0.5187120000000000       0.9838429752070000
0.5186968000000000       0.9839307851240000
0.5186816000000000       0.9846332644630000
0.5186664000000000       0.9847210743800000
0.5186512000000000       0.9857747933880000
0.5186360000000000       0.9877944214880000
0.5186208000000000       0.9880578512400000
0.5186056000000000       0.9866528925620000
0.5185904000000000       0.9850723140500000
0.5185752000000000       0.9850723140500000
0.5185600000000000       0.9853357438020000
0.5185448000000000       0.9877066115699999
0.5185296000000000       0.9897262396690000
0.5185144000000000       0.9899018595040000
0.5184992000000000       0.9899896694210000
0.5184839999999999       0.9899018595040000
0.5184688000000000       0.9899018595040000
0.5184536000000000       0.9896384297520000
0.5184384000000000       0.9892871900830000
0.5184232000000000       0.9879700413219999
0.5184080000000000       0.9865650826450000
0.5183928000000000       0.9857747933880000
0.5183776000000000       0.9852479338840000
0.5183624000000000       0.9855991735540000
0.5183472000000000       0.9878822314050000
0.5183320000000000       0.9899018595040000
0.5183168000000000       0.9904287190080000
0.5183016000000000       0.9906043388430000
0.5182864000000000       0.9907799586780000
0.5182712000000000       0.9906921487600000
0.5182560000000000       0.9906043388430000
0.5182407999999999       0.9904287190080000
0.5182256000000000       0.9904287190080000
0.5182104000000000       0.9901652892560000
0.5181952000000000       0.9900774793390000
0.5181800000000000       0.9899018595040000
0.5181648000000000       0.9900774793390000
0.5181496000000000       0.9900774793390000
0.5181344000000000       0.9904287190080000
0.5181192000000000       0.9903409090910000
0.5181040000000000       0.9898140495870000
0.5180888000000000       0.9892773437500000
0.5180736000000000       0.9888378906250000
0.5180584000000000       0.9884863281250000
0.5180432000000000       0.9871679687500000
0.5180280000000000       0.9864648437500000
0.5180128000000001       0.9854980468750000
0.5179975999999999       0.9853222656250000
0.5179824000000000       0.9852343750000000
0.5179672000000000       0.9873437500000000
0.5179520000000000       0.9892773437500000
0.5179368000000000       0.9899804687500000
0.5179216000000000       0.9905957031250000
0.5179064000000000       0.9909472656250000
0.5178912000000000       0.9910351562500000
0.5178760000000000       0.9912109375000000
0.5178608000000000       0.9918261718750000
0.5178456000000000       0.9923535156250000
0.5178304000000000       0.9919140625000000
0.5178152000000000       0.9914746093750000
0.5178000000000000       0.9911230468750000
0.5177848000000000       0.9910351562500000
0.5177696000000001       0.9912988281250000
0.5177543999999999       0.9918261718750000
0.5177392000000000       0.9920019531249999
0.5177240000000000       0.9920019531249999
0.5177088000000000       0.9910351562500000
0.5176936000000000       0.9902441406250000
0.5176784000000000       0.9899804687500000
0.5176632000000000       0.9898046874999999
0.5176480000000000       0.9905078125000000
0.5176328000000000       0.9905957031250000
0.5176176000000000       0.9907714843750000
0.5176024000000000       0.9906835937500000
0.5175872000000000       0.9906835937500000
0.5175720000000000       0.9907714843750000
0.5175568000000000       0.9913867187500000
0.5175416000000000       0.9915625000000000
0.5175264000000001       0.9915625000000000
0.5175111999999999       0.9907714843750000
0.5174960000000000       0.9900683593750000
0.5174808000000000       0.9898925781250000
0.5174656000000000       0.9898925781250000
0.5174504000000000       0.9905957031250000
0.5174352000000000       0.9908593750000000
0.5174200000000000       0.9905078125000000
0.5174048000000000       0.9894531250000000
0.5173896000000000       0.9892773437500000
0.5173744000000000       0.9892773437500000
0.5173592000000000       0.9893652343750000
0.5173440000000000       0.9897167968750000
0.5173288000000000       0.9887500000000000
0.5173136000000000       0.9863769531250000
0.5172984000000000       0.9843554687500000
0.5172832000000001       0.9842675781250000
0.5172680000000000       0.9842675781250000
0.5172528000000000       0.9847949218750000
0.5172376000000000       0.9885742187500000
0.5172224000000000       0.9893652343750000
0.5172072000000000       0.9897167968750000
0.5171920000000000       0.9899804687500000
0.5171768000000000       0.9899804687500000
0.5171616000000000       0.9901562500000000
0.5171464000000000       0.9910351562500000
0.5171312000000000       0.9920019531249999
0.5171160000000000       0.9925292968750000
0.5171008000000000       0.9920898437500000
0.5170856000000000       0.9916503906250000
0.5170704000000000       0.9914746093750000
0.5170552000000000       0.9917382812500000
0.5170400000000001       0.9920019531249999
0.5170248000000000       0.9923535156250000
0.5170096000000000       0.9927050781250000
0.5169944000000000       0.9925292968750000
0.5169792000000000       0.9926171875000001
0.5169640000000000       0.9926171875000001
0.5169488000000000       0.9927929687500000
0.5169336000000000       0.9926171875000001
0.5169184000000000       0.9920898437500000
0.5169032000000000       0.9913867187500000
0.5168880000000000       0.9912988281250000
0.5168728000000000       0.9912988281250000
0.5168576000000000       0.9918261718750000
0.5168424000000000       0.9920898437500000
0.5168272000000000       0.9925292968750000
0.5168120000000000       0.9924414062500000
0.5167967999999999       0.9925292968750000
0.5167816000000000       0.9926171875000001
0.5167664000000000       0.9926171875000001
0.5167512000000000       0.9927929687500000
0.5167360000000000       0.9927929687500000
0.5167208000000000       0.9927050781250000
0.5167056000000000       0.9920898437500000
0.5166904000000000       0.9918261718750000
0.5166752000000000       0.9912109375000000
0.5166600000000000       0.9912109375000000
0.5166448000000000       0.9912988281250000
0.5166296000000000       0.9917382812500000
0.5166144000000000       0.9918261718750000
0.5165992000000000       0.9916503906250000
0.5165840000000000       0.9917382812500000
0.5165688000000001       0.9915625000000000
0.5165535999999999       0.9913867187500000
0.5165384000000000       0.9907714843750000
0.5165232000000000       0.9906835937500000
0.5165080000000000       0.9906835937500000
0.5164928000000000       0.9912109375000000
0.5164776000000000       0.9916503906250000
0.5164624000000000       0.9919140625000000
0.5164472000000000       0.9919140625000000
0.5164320000000000       0.9921777343750000
0.5164168000000000       0.9920898437500000
0.5164016000000000       0.9922656250000000
0.5163864000000000       0.9925292968750000
0.5163712000000000       0.9923535156250000
0.5163560000000000       0.9923535156250000
0.5163408000000000       0.9917382812500000
0.5163256000000001       0.9907714843750000
0.5163103999999999       0.9905078125000000
0.5162952000000000       0.9905957031250000
0.5162800000000000       0.9907714843750000
0.5162648000000000       0.9912109375000000
0.5162496000000000       0.9913867187500000
0.5162344000000000       0.9915625000000000
0.5162192000000000       0.9915625000000000
0.5162040000000000       0.9913867187500000
0.5161888000000000       0.9912109375000000
0.5161736000000000       0.9908593750000000
0.5161584000000000       0.9908593750000000
0.5161432000000000       0.9900683593750000
0.5161280000000000       0.9892773437500000
0.5161128000000000       0.9891894531250000
0.5160976000000000       0.9891894531250000
0.5160824000000001       0.9893652343750000
0.5160671999999999       0.9898925781250000
0.5160520000000000       0.9904199218750001
0.5160368000000000       0.9905957031250000
0.5160216000000000       0.9905957031250000
0.5160064000000000       0.9903320312500000
0.5159912000000000       0.9900683593750000
0.5159760000000000       0.9898046874999999
0.5159608000000000       0.9888378906250000
0.5159456000000000       0.9867285156250000
0.5159304000000000       0.9851464843750000
0.5159152000000000       0.9850585937500000
0.5159000000000000       0.9864648437500000
0.5158848000000000       0.9872558593750000
0.5158696000000000       0.9883105468750000
0.5158544000000000       0.9898046874999999
0.5158392000000001       0.9900683593750000
0.5158239999999999       0.9903320312500000
0.5158088000000000       0.9903320312500000
0.5157936000000000       0.9910351562500000
0.5157784000000000       0.9918261718750000
0.5157632000000000       0.9909472656250000
0.5157480000000000       0.9902441406250000
0.5157328000000000       0.9895410156250000
0.5157176000000000       0.9893652343750000
0.5157024000000000       0.9895410156250000
0.5156872000000000       0.9906835937500000
0.5156720000000000       0.9920019531249999
0.5156568000000000       0.9923535156250000
0.5156416000000000       0.9925292968750000
0.5156264000000000       0.9926171875000001
0.5156112000000000       0.9926171875000001
0.5155960000000001       0.9921777343750000
0.5155808000000000       0.9919140625000000
0.5155656000000000       0.9909472656250000
0.5155504000000000       0.9907714843750000
0.5155352000000000       0.9907714843750000
0.5155200000000000       0.9912109375000000
0.5155048000000000       0.9910351562500000
0.5154896000000000       0.9914746093750000
0.5154744000000000       0.9912988281250000
0.5154592000000000       0.9912988281250000
0.5154440000000000       0.9915625000000000
0.5154288000000000       0.9917382812500000
0.5154136000000000       0.9920019531249999
0.5153984000000000       0.9917382812500000
0.5153832000000000       0.9916503906250000
0.5153680000000000       0.9914746093750000
0.5153528000000001       0.9915625000000000
0.5153376000000000       0.9914746093750000
0.5153224000000000       0.9916503906250000
0.5153072000000000       0.9917382812500000
0.5152920000000000       0.9920019531249999
0.5152768000000000       0.9916503906250000
0.5152616000000000       0.9916503906250000
0.5152464000000000       0.9916503906250000
0.5152312000000000       0.9912109375000000
0.5152160000000000       0.9903320312500000
0.5152008000000000       0.9902441406250000
0.5151856000000000       0.9902441406250000
0.5151704000000000       0.9907714843750000
0.5151552000000000       0.9912109375000000
0.5151400000000000       0.9911230468750000
0.5151248000000000       0.9914746093750000
0.5151095999999999       0.9914746093750000
0.5150944000000000       0.9915625000000000
0.5150792000000000       0.9912988281250000
0.5150640000000000       0.9910351562500000
0.5150488000000000       0.9901562500000000
0.5150336000000000       0.9900683593750000
0.5150184000000000       0.9905078125000000
0.5150032000000000       0.9909472656250000
0.5149880000000000       0.9908593750000000
0.5149728000000000       0.9907714843750000
0.5149576000000000       0.9910351562500000
0.5149424000000000       0.9913867187500000
0.5149272000000000       0.9915625000000000
0.5149120000000000       0.9918261718750000
0.5148968000000000       0.9917382812500000
0.5148816000000001       0.9915625000000000
0.5148663999999999       0.9913867187500000
0.5148512000000000       0.9914746093750000
0.5148360000000000       0.9914746093750000
0.5148208000000000       0.9916503906250000
0.5148056000000000       0.9915625000000000
0.5147904000000000       0.9908593750000000
0.5147752000000000       0.9895410156250000
0.5147600000000000       0.9892773437500000
0.5147448000000000       0.9891894531250000
0.5147296000000000       0.9891894531250000
0.5147144000000000       0.9896289062500000
0.5146992000000000       0.9898046874999999
0.5146840000000000       0.9896289062500000
0.5146688000000000       0.9898046874999999
0.5146536000000000       0.9900683593750000
0.5146384000000001       0.9906835937500000
0.5146231999999999       0.9910351562500000
0.5146080000000000       0.9912109375000000
0.5145928000000000       0.9912109375000000
0.5145776000000000       0.9909472656250000
0.5145624000000000       0.9902441406250000
0.5145472000000000       0.9895410156250000
0.5145320000000000       0.9892773437500000
0.5145168000000000       0.9893652343750000
0.5145016000000000       0.9892773437500000
0.5144864000000000       0.9903320312500000
0.5144712000000000       0.9912988281250000
0.5144560000000000       0.9915625000000000
0.5144408000000000       0.9918261718750000
0.5144256000000000       0.9915625000000000
0.5144104000000000       0.9911230468750000
0.5143952000000001       0.9905957031250000
0.5143799999999999       0.9903320312500000
0.5143648000000000       0.9902441406250000
0.5143496000000000       0.9902441406250000
0.5143344000000000       0.9905957031250000
0.5143192000000000       0.9911230468750000
0.5143040000000000       0.9914746093750000
0.5142888000000000       0.9918261718750000
0.5142736000000000       0.9919140625000000
0.5142584000000000       0.9919140625000000
0.5142432000000000       0.9917382812500000
0.5142280000000000       0.9919140625000000
0.5142128000000000       0.9918261718750000
0.5141976000000000       0.9912988281250000
0.5141824000000000       0.9911230468750000
0.5141672000000000       0.9910351562500000
0.5141520000000001       0.9911230468750000
0.5141367999999999       0.9914746093750000
0.5141216000000000       0.9910351562500000
0.5141064000000000       0.9906835937500000
0.5140912000000000       0.9897167968750000
0.5140760000000000       0.9895410156250000
0.5140608000000000       0.9896289062500000
0.5140456000000000       0.9901562500000000
0.5140304000000000       0.9906835937500000
0.5140152000000000       0.9902441406250000
0.5140000000000000       0.9900683593750000
0.5139848000000000       0.9901562500000000
0.5139696000000000       0.9905078125000000
0.5139544000000000       0.9906835937500000
0.5139392000000000       0.9905078125000000
0.5139240000000000       0.9904199218750001
0.5139088000000001       0.9902441406250000
0.5138936000000000       0.9905957031250000
0.5138784000000000       0.9905957031250000
0.5138632000000000       0.9905957031250000
0.5138480000000000       0.9902441406250000
0.5138328000000000       0.9899804687500000
0.5138176000000000       0.9898925781250000
0.5138024000000000       0.9902441406250000
0.5137872000000000       0.9904199218750001
0.5137720000000000       0.9898925781250000
0.5137568000000000       0.9893652343750000
0.5137416000000000       0.9884863281250000
0.5137264000000000       0.9883984375000000
0.5137112000000000       0.9888378906250000
0.5136960000000000       0.9894531250000000
0.5136808000000000       0.9889257812500000
0.5136656000000001       0.9884863281250000
0.5136504000000000       0.9880468750000000
0.5136352000000000       0.9885742187500000
0.5136200000000000       0.9888378906250000
0.5136048000000000       0.9897167968750000
0.5135896000000000       0.9893652343750000
0.5135744000000000       0.9883984375000000
0.5135592000000000       0.9882226562500001
0.5135440000000000       0.9882226562500001
0.5135288000000000       0.9891894531250000
0.5135136000000000       0.9895410156250000
0.5134984000000000       0.9893652343750000
0.5134832000000000       0.9884863281250000
0.5134680000000000       0.9882226562500001
0.5134528000000000       0.9883984375000000
0.5134376000000000       0.9883105468750000
0.5134223999999999       0.9878710937500000
0.5134072000000000       0.9854980468750000
0.5133920000000000       0.9832128906249999
0.5133768000000000       0.9833007812500000
0.5133616000000000       0.9833007812500000
0.5133464000000000       0.9860253906250001
0.5133312000000000       0.9883105468750000
0.5133160000000000       0.9883105468750000
0.5133008000000000       0.9880468750000000
0.5132856000000000       0.9880468750000000
0.5132704000000000       0.9881347656250000
0.5132552000000000       0.9883984375000000
0.5132400000000000       0.9895410156250000
0.5132248000000000       0.9901562500000000
0.5132096000000000       0.9895410156250000
0.5131944000000001       0.9891015625000000
0.5131791999999999       0.9891015625000000
0.5131640000000000       0.9901562500000000
0.5131488000000000       0.9912109375000000
0.5131336000000000       0.9909472656250000
0.5131184000000000       0.9909472656250000
0.5131032000000000       0.9908593750000000
0.5130880000000000       0.9906835937500000
0.5130728000000000       0.9903320312500000
0.5130576000000000       0.9899804687500000
0.5130424000000000       0.9898046874999999
0.5130272000000000       0.9896289062500000
0.5130120000000000       0.9898046874999999
0.5129968000000000       0.9905957031250000
0.5129816000000000       0.9908593750000000
0.5129664000000000       0.9914746093750000
0.5129512000000001       0.9915625000000000
0.5129359999999999       0.9915625000000000
0.5129208000000000       0.9916503906250000
0.5129056000000000       0.9916503906250000
0.5128904000000000       0.9915625000000000
0.5128752000000000       0.9913867187500000
0.5128600000000000       0.9913867187500000
0.5128448000000000       0.9915625000000000
0.5128296000000000       0.9918261718750000
0.5128144000000000       0.9919140625000000
0.5127992000000000       0.9920019531249999
0.5127840000000000       0.9916503906250000
0.5127688000000000       0.9912988281250000
0.5127536000000000       0.9909472656250000
0.5127384000000000       0.9901562500000000
0.5127232000000000       0.9896289062500000
0.5127080000000001       0.9891894531250000
0.5126927999999999       0.9886621093750000
0.5126776000000000       0.9894531250000000
0.5126624000000000       0.9900683593750000
0.5126472000000000       0.9912109375000000
0.5126320000000000       0.9914746093750000
0.5126168000000000       0.9915625000000000
0.5126016000000000       0.9914746093750000
0.5125864000000000       0.9915625000000000
0.5125712000000000       0.9918261718750000
0.5125560000000000       0.9919140625000000
0.5125408000000000       0.9916503906250000
0.5125256000000000       0.9910351562500000
0.5125104000000000       0.9902441406250000
0.5124952000000000       0.9896289062500000
0.5124800000000000       0.9893652343750000
0.5124648000000001       0.9893652343750000
0.5124495999999999       0.9898925781250000
0.5124344000000000       0.9905957031250000
0.5124192000000000       0.9905957031250000
0.5124040000000000       0.9904199218750001
0.5123888000000000       0.9903320312500000
0.5123736000000000       0.9903320312500000
0.5123584000000000       0.9905957031250000
0.5123432000000000       0.9908593750000000
0.5123280000000000       0.9908593750000000
0.5123128000000000       0.9905957031250000
0.5122976000000000       0.9901562500000000
0.5122824000000000       0.9900683593750000
0.5122672000000000       0.9905957031250000
0.5122520000000000       0.9909472656250000
0.5122368000000000       0.9912109375000000
0.5122216000000001       0.9910351562500000
0.5122064000000000       0.9908593750000000
0.5121912000000000       0.9906835937500000
0.5121760000000000       0.9907714843750000
0.5121608000000000       0.9905078125000000
0.5121456000000000       0.9903320312500000
0.5121304000000000       0.9900683593750000
0.5121152000000000       0.9900683593750000
0.5121000000000000       0.9902441406250000
0.5120848000000000       0.9897167968750000
0.5120696000000000       0.9883984375000000
0.5120544000000000       0.9877832031250000
0.5120392000000000       0.9875195312500000
0.5120240000000000       0.9884863281250000
0.5120088000000000       0.9892773437500000
0.5119936000000000       0.9902441406250000
0.5119783999999999       0.9907714843750000
0.5119632000000000       0.9909472656250000
0.5119480000000000       0.9907714843750000
0.5119328000000000       0.9912109375000000
0.5119176000000000       0.9912988281250000
0.5119024000000000       0.9915625000000000
0.5118872000000000       0.9912988281250000
0.5118720000000000       0.9912109375000000
0.5118568000000000       0.9909472656250000
0.5118416000000000       0.9904199218750001
0.5118264000000000       0.9902441406250000
0.5118112000000000       0.9900683593750000
0.5117960000000000       0.9900683593750000
0.5117808000000000       0.9902441406250000
0.5117656000000000       0.9905957031250000
0.5117504000000000       0.9905957031250000
0.5117351999999999       0.9907714843750000
0.5117200000000000       0.9905078125000000
0.5117048000000000       0.9905078125000000
0.5116896000000000       0.9905957031250000
0.5116744000000000       0.9908593750000000
0.5116592000000000       0.9910351562500000
0.5116440000000000       0.9909472656250000
0.5116288000000000       0.9904199218750001
0.5116136000000000       0.9900683593750000
0.5115984000000000       0.9898925781250000
0.5115832000000000       0.9902441406250000
0.5115680000000000       0.9904199218750001
0.5115528000000000       0.9908593750000000
0.5115376000000000       0.9911230468750000
0.5115224000000000       0.9908593750000000
0.5115072000000001       0.9901562500000000
0.5114919999999999       0.9893652343750000
0.5114768000000000       0.9892773437500000
0.5114616000000000       0.9894531250000000
0.5114464000000000       0.9902441406250000
0.5114312000000000       0.9908593750000000
0.5114160000000000       0.9909472656250000
0.5114008000000000       0.9907714843750000
0.5113856000000000       0.9905078125000000
0.5113704000000000       0.9905078125000000
0.5113552000000000       0.9907714843750000
0.5113400000000000       0.9907714843750000
0.5113248000000000       0.9907714843750000
0.5113096000000000       0.9905078125000000
0.5112944000000000       0.9905078125000000
0.5112792000000000       0.9908593750000000
0.5112640000000001       0.9906835937500000
0.5112487999999999       0.9904199218750001
0.5112336000000000       0.9901562500000000
0.5112184000000000       0.9899804687500000
0.5112032000000000       0.9898925781250000
0.5111880000000000       0.9885742187500000
0.5111728000000000       0.9869921875000000
0.5111576000000000       0.9858496093750000
0.5111424000000000       0.9857617187500000
0.5111272000000000       0.9861132812500000
0.5111120000000000       0.9875195312500000
0.5110968000000000       0.9892773437500000
0.5110816000000000       0.9895410156250000
0.5110664000000000       0.9892773437500000
0.5110512000000000       0.9891015625000000
0.5110360000000000       0.9892773437500000
0.5110208000000001       0.9891894531250000
0.5110055999999999       0.9891894531250000
0.5109904000000000       0.9892773437500000
0.5109752000000000       0.9892773437500000
0.5109600000000000       0.9897167968750000
0.5109448000000000       0.9899804687500000
0.5109296000000000       0.9904199218750001
0.5109144000000000       0.9904199218750001
0.5108992000000000       0.9903320312500000
0.5108840000000000       0.9901562500000000
0.5108688000000000       0.9890136718750000
0.5108536000000000       0.9882226562500001
0.5108384000000000       0.9869921875000000
0.5108232000000000       0.9869042968750000
0.5108080000000000       0.9869921875000000
0.5107928000000000       0.9885742187500000
0.5107776000000001       0.9898925781250000
0.5107623999999999       0.9904199218750001
0.5107472000000000       0.9905957031250000
0.5107320000000000       0.9904199218750001
0.5107168000000000       0.9902441406250000
0.5107016000000000       0.9902441406250000
0.5106864000000000       0.9903320312500000
0.5106712000000000       0.9904199218750001
0.5106560000000000       0.9902441406250000
0.5106408000000000       0.9903320312500000
0.5106256000000000       0.9909472656250000
0.5106104000000000       0.9912109375000000
0.5105952000000000       0.9912988281250000
0.5105800000000000       0.9909472656250000
0.5105648000000000       0.9907714843750000
0.5105496000000000       0.9906835937500000
0.5105344000000001       0.9905078125000000
0.5105192000000000       0.9902441406250000
0.5105040000000000       0.9898046874999999
0.5104888000000000       0.9897167968750000
0.5104736000000000       0.9899804687500000
0.5104584000000000       0.9908593750000000
0.5104432000000000       0.9911230468750000
0.5104280000000000       0.9912109375000000
0.5104128000000000       0.9913867187500000
0.5103976000000000       0.9914746093750000
0.5103824000000000       0.9913867187500000
0.5103672000000000       0.9912109375000000
0.5103520000000000       0.9912988281250000
0.5103368000000000       0.9912988281250000
0.5103216000000000       0.9913867187500000
0.5103064000000000       0.9914746093750000
0.5102911999999999       0.9914746093750000
0.5102760000000000       0.9912988281250000
0.5102608000000000       0.9908593750000000
0.5102456000000000       0.9907714843750000
0.5102304000000000       0.9905957031250000
0.5102152000000000       0.9905078125000000
0.5102000000000000       0.9902441406250000
0.5101848000000000       0.9900683593750000
0.5101696000000000       0.9900683593750000
0.5101544000000000       0.9907714843750000
0.5101392000000000       0.9908593750000000
0.5101240000000000       0.9910351562500000
0.5101088000000000       0.9909472656250000
0.5100936000000000       0.9906835937500000
0.5100784000000000       0.9907714843750000
0.5100632000000000       0.9907714843750000
0.5100479999999999       0.9909472656250000
0.5100328000000000       0.9911230468750000
0.5100176000000000       0.9907714843750000
0.5100024000000000       0.9903320312500000
0.5099872000000000       0.9903320312500000
0.5099720000000000       0.9902441406250000
0.5099568000000000       0.9892773437500000
0.5099416000000000       0.9883984375000000
0.5099264000000000       0.9869042968750000
0.5099112000000000       0.9865527343750000
0.5098960000000000       0.9865527343750000
0.5098808000000000       0.9872558593750000
0.5098656000000000       0.9891015625000000
0.5098504000000000       0.9893652343750000
0.5098352000000000       0.9896289062500000
0.5098200000000001       0.9900683593750000
0.5098047999999999       0.9904199218750001
0.5097896000000000       0.9903320312500000
0.5097744000000000       0.9902441406250000
0.5097592000000000       0.9898925781250000
0.5097440000000000       0.9897167968750000
0.5097288000000000       0.9897167968750000
0.5097136000000000       0.9902441406250000
0.5096984000000000       0.9910351562500000
0.5096832000000000       0.9911230468750000
0.5096680000000000       0.9912109375000000
0.5096528000000000       0.9909472656250000
0.5096376000000000       0.9905957031250000
0.5096224000000000       0.9901562500000000
0.5096072000000000       0.9895410156250000
0.5095920000000000       0.9893652343750000
0.5095768000000001       0.9895410156250000
0.5095615999999999       0.9895410156250000
0.5095464000000000       0.9904199218750001
0.5095312000000000       0.9907714843750000
0.5095160000000000       0.9909472656250000
0.5095008000000000       0.9911230468750000
0.5094856000000000       0.9911230468750000
0.5094704000000000       0.9910351562500000
0.5094552000000000       0.9908593750000000
0.5094400000000000       0.9907714843750000
0.5094248000000000       0.9910351562500000
0.5094096000000000       0.9912109375000000
0.5093944000000000       0.9912109375000000
0.5093792000000000       0.9912109375000000
0.5093640000000000       0.9910351562500000
0.5093488000000000       0.9905957031250000
0.5093336000000001       0.9903320312500000
0.5093183999999999       0.9891894531250000
0.5093032000000000       0.9876953125000000
0.5092880000000000       0.9874316406250000
0.5092728000000000       0.9874316406250000
0.5092576000000000       0.9889257812500000
0.5092424000000000       0.9895410156250000
0.5092272000000000       0.9905957031250000
0.5092120000000000       0.9908593750000000
0.5091968000000000       0.9908593750000000
0.5091816000000000       0.9910351562500000
0.5091664000000000       0.9909472656250000
0.5091512000000000       0.9907714843750000
0.5091360000000000       0.9906835937500000
0.5091208000000000       0.9905957031250000
0.5091056000000000       0.9908593750000000
0.5090904000000001       0.9909472656250000
0.5090751999999999       0.9910351562500000
0.5090600000000000       0.9911230468750000
0.5090448000000000       0.9908593750000000
0.5090296000000000       0.9904199218750001
0.5090144000000000       0.9894531250000000
0.5089992000000000       0.9888378906250000
0.5089840000000000       0.9878710937500000
0.5089688000000000       0.9877832031250000
0.5089536000000000       0.9883984375000000
0.5089384000000000       0.9900683593750000
0.5089232000000000       0.9907714843750000
0.5089080000000000       0.9908593750000000
0.5088928000000000       0.9908593750000000
0.5088776000000000       0.9905957031250000
0.5088624000000000       0.9898925781250000
0.5088472000000001       0.9884863281250000
0.5088320000000000       0.9883105468750000
0.5088168000000000       0.9883105468750000
0.5088016000000000       0.9887500000000000
0.5087864000000000       0.9888378906250000
0.5087712000000000       0.9894531250000000
0.5087560000000000       0.9883984375000000
0.5087408000000000       0.9882226562500001
0.5087256000000000       0.9880468750000000
0.5087104000000000       0.9877832031250000
0.5086952000000000       0.9854101562499999
0.5086800000000000       0.9847949218750000
0.5086648000000000       0.9833886718750000
0.5086496000000000       0.9833886718750000
0.5086344000000000       0.9848828125000000
0.5086192000000000       0.9858496093750000
0.5086039999999999       0.9877832031250000
0.5085888000000000       0.9886621093750000
0.5085736000000000       0.9887500000000000
0.5085584000000000       0.9896289062500000
0.5085432000000000       0.9892773437500000
0.5085280000000000       0.9897167968750000
0.5085128000000000       0.9888378906250000
0.5084976000000000       0.9887500000000000
0.5084824000000000       0.9894531250000000
0.5084672000000000       0.9899804687500000
0.5084520000000000       0.9909472656250000
0.5084368000000000       0.9909472656250000
0.5084216000000000       0.9910351562500000
0.5084064000000000       0.9910351562500000
0.5083912000000000       0.9898046874999999
0.5083760000000001       0.9888378906250000
0.5083607999999999       0.9882226562500001
0.5083456000000000       0.9882226562500001
0.5083304000000000       0.9881347656250000
0.5083152000000000       0.9892773437500000
0.5083000000000000       0.9907714843750000
0.5082848000000000       0.9912988281250000
0.5082696000000000       0.9913867187500000
0.5082544000000000       0.9919140625000000
0.5082392000000000       0.9918261718750000
0.5082240000000000       0.9916503906250000
0.5082088000000000       0.9915625000000000
0.5081936000000000       0.9915625000000000
0.5081784000000000       0.9915625000000000
0.5081632000000000       0.9915625000000000
0.5081480000000000       0.9916503906250000
0.5081328000000001       0.9918261718750000
0.5081175999999999       0.9916503906250000
0.5081024000000000       0.9915625000000000
0.5080872000000000       0.9905957031250000
0.5080720000000000       0.9898925781250000
0.5080568000000000       0.9889257812500000
0.5080416000000000       0.9888378906250000
0.5080264000000000       0.9889257812500000
0.5080112000000000       0.9902441406250000
0.5079960000000000       0.9904199218750001
0.5079808000000000       0.9913867187500000
0.5079656000000000       0.9913867187500000
0.5079504000000000       0.9915625000000000
0.5079352000000000       0.9919140625000000
0.5079200000000000       0.9919140625000000
0.5079048000000000       0.9918261718750000
0.5078896000000001       0.9916503906250000
0.5078743999999999       0.9917382812500000
0.5078592000000000       0.9920898437500000
0.5078440000000000       0.9921777343750000
0.5078288000000000       0.9920898437500000
0.5078136000000000       0.9918261718750000
0.5077984000000000       0.9916503906250000
0.5077832000000000       0.9912988281250000
0.5077680000000000       0.9910351562500000
0.5077528000000000       0.9908593750000000
0.5077376000000000       0.9910351562500000
0.5077224000000000       0.9912988281250000
0.5077072000000000       0.9916503906250000
0.5076920000000000       0.9920019531249999
0.5076768000000000       0.9923535156250000
0.5076616000000000       0.9924414062500000
0.5076464000000001       0.9920898437500000
0.5076311999999999       0.9916503906250000
0.5076160000000000       0.9917382812500000
0.5076008000000000       0.9916503906250000
0.5075856000000000       0.9915625000000000
0.5075704000000000       0.9918261718750000
0.5075552000000000       0.9917382812500000
0.5075400000000000       0.9916503906250000
0.5075248000000000       0.9912988281250000
0.5075096000000000       0.9910351562500000
0.5074944000000000       0.9905957031250000
0.5074792000000000       0.9891894531250000
0.5074640000000000       0.9887500000000000
0.5074488000000000       0.9889257812500000
0.5074336000000000       0.9889257812500000
0.5074184000000000       0.9902441406250000
0.5074032000000001       0.9913867187500000
0.5073880000000000       0.9914746093750000
0.5073728000000000       0.9917382812500000
0.5073576000000000       0.9917382812500000
0.5073424000000000       0.9920019531249999
0.5073272000000000       0.9919140625000000
0.5073120000000000       0.9915625000000000
0.5072968000000000       0.9913867187500000
0.5072816000000000       0.9917382812500000
0.5072664000000000       0.9919140625000000
0.5072512000000000       0.9923535156250000
0.5072360000000000       0.9922656250000000
0.5072208000000000       0.9921777343750000
0.5072056000000000       0.9919140625000000
0.5071904000000000       0.9915625000000000
0.5071752000000000       0.9912988281250000
0.5071600000000001       0.9911230468750000
0.5071448000000000       0.9911230468750000
0.5071296000000000       0.9914746093750000
0.5071144000000000       0.9915625000000000
0.5070992000000000       0.9920019531249999
0.5070840000000000       0.9919140625000000
0.5070688000000000       0.9919140625000000
0.5070536000000000       0.9920019531249999
0.5070384000000000       0.9919140625000000
0.5070232000000000       0.9920019531249999
0.5070080000000000       0.9921777343750000
0.5069928000000000       0.9922656250000000
0.5069776000000000       0.9921777343750000
0.5069624000000000       0.9921777343750000
0.5069472000000000       0.9918261718750000
0.5069320000000000       0.9913867187500000
0.5069167999999999       0.9908593750000000
0.5069016000000000       0.9906835937500000
0.5068864000000000       0.9907714843750000
0.5068712000000000       0.9908593750000000
0.5068560000000000       0.9911230468750000
0.5068408000000000       0.9912988281250000
0.5068256000000000       0.9918261718750000
0.5068104000000000       0.9920898437500000
0.5067952000000000       0.9920898437500000
0.5067800000000000       0.9920898437500000
0.5067648000000000       0.9921777343750000
0.5067496000000000       0.9922656250000000
0.5067344000000000       0.9922656250000000
0.5067192000000000       0.9921777343750000
0.5067040000000000       0.9923535156250000
0.5066888000000001       0.9923535156250000
0.5066735999999999       0.9923535156250000
0.5066584000000000       0.9923535156250000
0.5066432000000000       0.9919140625000000
0.5066280000000000       0.9914746093750000
0.5066128000000000       0.9914746093750000
0.5065976000000000       0.9914746093750000
0.5065824000000000       0.9918261718750000
0.5065672000000000       0.9923535156250000
0.5065520000000000       0.9923535156250000
0.5065368000000000       0.9923535156250000
0.5065216000000000       0.9923535156250000
0.5065064000000000       0.9920898437500000
0.5064912000000000       0.9915625000000000
0.5064760000000000       0.9912109375000000
0.5064608000000000       0.9912109375000000
0.5064456000000001       0.9913867187500000
0.5064303999999999       0.9914746093750000
0.5064152000000000       0.9912988281250000
0.5064000000000000       0.9906835937500000
0.5063848000000000       0.9906835937500000
0.5063696000000000       0.9906835937500000
0.5063544000000000       0.9898925781250000
0.5063392000000000       0.9890136718750000
0.5063240000000000       0.9889257812500000
0.5063088000000000       0.9888378906250000
0.5062936000000000       0.9895410156250000
0.5062784000000000       0.9900683593750000
0.5062632000000000       0.9911230468750000
0.5062480000000000       0.9913867187500000
0.5062328000000000       0.9913867187500000
0.5062176000000000       0.9917382812500000
0.5062024000000001       0.9919140625000000
0.5061871999999999       0.9920019531249999
0.5061720000000000       0.9917382812500000
0.5061568000000000       0.9916503906250000
0.5061416000000000       0.9920898437500000
0.5061264000000000       0.9924414062500000
0.5061112000000000       0.9923535156250000
0.5060960000000000       0.9923535156250000
0.5060808000000000       0.9923535156250000
0.5060656000000000       0.9921777343750000
0.5060504000000000       0.9920019531249999
0.5060352000000000       0.9916503906250000
0.5060200000000000       0.9914746093750000
0.5060048000000000       0.9913867187500000
0.5059896000000000       0.9920019531249999
0.5059744000000000       0.9924414062500000
0.5059592000000001       0.9923535156250000
0.5059439999999999       0.9923535156250000
0.5059288000000000       0.9923535156250000
0.5059136000000000       0.9924414062500000
0.5058984000000000       0.9925292968750000
0.5058832000000000       0.9924414062500000
0.5058680000000000       0.9925292968750000
0.5058528000000000       0.9924414062500000
0.5058376000000000       0.9922656250000000
0.5058224000000000       0.9921777343750000
0.5058072000000000       0.9921777343750000
0.5057920000000000       0.9921777343750000
0.5057768000000000       0.9919140625000000
0.5057616000000000       0.9916503906250000
0.5057464000000000       0.9916503906250000
0.5057312000000000       0.9915625000000000
0.5057160000000001       0.9920019531249999
0.5057008000000000       0.9921777343750000
0.5056856000000000       0.9924414062500000
0.5056704000000000       0.9922656250000000
0.5056552000000000       0.9921777343750000
0.5056400000000000       0.9921777343750000
0.5056248000000000       0.9924414062500000
0.5056096000000000       0.9923535156250000
0.5055944000000000       0.9924414062500000
0.5055792000000000       0.9923535156250000
0.5055640000000000       0.9917382812500000
0.5055488000000000       0.9916503906250000
0.5055336000000000       0.9915625000000000
0.5055184000000000       0.9916503906250000
0.5055032000000000       0.9921777343750000
0.5054880000000000       0.9923535156250000
0.5054728000000001       0.9923535156250000
0.5054576000000000       0.9922656250000000
0.5054424000000000       0.9922656250000000
0.5054272000000000       0.9923535156250000
0.5054120000000000       0.9925292968750000
0.5053968000000000       0.9925292968750000
0.5053816000000000       0.9924414062500000
0.5053664000000000       0.9924414062500000
0.5053512000000000       0.9923535156250000
0.5053360000000000       0.9922656250000000
0.5053208000000000       0.9920019531249999
0.5053056000000000       0.9920898437500000
0.5052904000000000       0.9920019531249999
0.5052752000000000       0.9915625000000000
0.5052600000000000       0.9910351562500000
0.5052448000000000       0.9909472656250000
0.5052295999999999       0.9911230468750000
0.5052144000000000       0.9912988281250000
0.5051992000000000       0.9912109375000000
0.5051840000000000       0.9912988281250000
0.5051688000000000       0.9912109375000000
0.5051536000000000       0.9917382812500000
0.5051384000000000       0.9921777343750000
0.5051232000000000       0.9924414062500000
0.5051080000000000       0.9926171875000001
0.5050928000000000       0.9926171875000001
0.5050776000000000       0.9927050781250000
0.5050624000000000       0.9928808593750000
0.5050472000000000       0.9927929687500000
0.5050320000000000       0.9927050781250000
0.5050168000000000       0.9927050781250000
0.5050016000000001       0.9927929687500000
0.5049863999999999       0.9927929687500000
0.5049712000000000       0.9927050781250000
0.5049560000000000       0.9926171875000001
0.5049408000000000       0.9927929687500000
0.5049256000000000       0.9928808593750000
0.5049104000000000       0.9929687500000000
0.5048952000000000       0.9928808593750000
0.5048800000000000       0.9927929687500000
0.5048648000000000       0.9929687500000000
0.5048496000000000       0.9929687500000000
0.5048344000000000       0.9929687500000000
0.5048192000000000       0.9928808593750000
0.5048040000000000       0.9928808593750000
0.5047888000000000       0.9927929687500000
0.5047736000000000       0.9927929687500000
0.5047584000000001       0.9926171875000001
0.5047431999999999       0.9924414062500000
0.5047280000000000       0.9920898437500000
0.5047128000000000       0.9912109375000000
0.5046976000000000       0.9912109375000000
0.5046824000000000       0.9911230468750000
0.5046672000000000       0.9916503906250000
0.5046520000000000       0.9921777343750000
0.5046368000000000       0.9925292968750000
0.5046216000000000       0.9925292968750000
0.5046064000000000       0.9924414062500000
0.5045912000000000       0.9927050781250000
0.5045760000000000       0.9930566406250000
0.5045608000000000       0.9931445312500000
0.5045456000000000       0.9930566406250000
0.5045304000000000       0.9930566406250000
0.5045152000000001       0.9930566406250000
0.5044999999999999       0.9932324218750000
0.5044848000000000       0.9931445312500000
0.5044696000000000       0.9929687500000000
0.5044544000000000       0.9925292968750000
0.5044392000000000       0.9923535156250000
0.5044240000000000       0.9920019531249999
0.5044088000000000       0.9919140625000000
0.5043936000000000       0.9922656250000000
0.5043784000000000       0.9927929687500000
0.5043632000000000       0.9928808593750000
0.5043480000000000       0.9928808593750000
0.5043328000000000       0.9929687500000000
0.5043176000000000       0.9927929687500000
0.5043024000000000       0.9923535156250000
0.5042872000000000       0.9922656250000000
0.5042720000000001       0.9922656250000000
0.5042567999999999       0.9922656250000000
0.5042416000000000       0.9924414062500000
0.5042264000000000       0.9923535156250000
0.5042112000000000       0.9923535156250000
0.5041960000000000       0.9921777343750000
0.5041808000000000       0.9912988281250000
0.5041656000000000       0.9911230468750000
0.5041504000000000       0.9905957031250000
0.5041352000000000       0.9905078125000000
0.5041200000000000       0.9905078125000000
0.5041048000000000       0.9912988281250000
0.5040896000000000       0.9913867187500000
0.5040744000000000       0.9922656250000000
0.5040592000000000       0.9923535156250000
0.5040440000000000       0.9926171875000001
0.5040288000000001       0.9926171875000001
0.5040136000000000       0.9926171875000001
0.5039984000000000       0.9927050781250000
0.5039832000000000       0.9927050781250000
0.5039680000000000       0.9931445312500000
0.5039528000000000       0.9932324218750000
0.5039376000000000       0.9935839843750000
0.5039224000000000       0.9935839843750000
0.5039072000000000       0.9933203125000000
0.5038920000000000       0.9933203125000000
0.5038768000000000       0.9928808593750000
0.5038616000000000       0.9927929687500000
0.5038464000000000       0.9927929687500000
0.5038312000000000       0.9933203125000000
0.5038160000000000       0.9936718750000000
0.5038008000000000       0.9937597656250000
0.5037855999999999       0.9937597656250000
0.5037704000000000       0.9937597656250000
0.5037552000000000       0.9938476562500000
0.5037400000000000       0.9938476562500000
0.5037248000000000       0.9938476562500000
0.5037096000000000       0.9938476562500000
0.5036944000000000       0.9939349112430000
0.5036792000000000       0.9938609467460000
0.5036640000000000       0.9939349112430000
0.5036488000000000       0.9938609467460000
0.5036336000000000       0.9935650887570000
0.5036184000000000       0.9933431952660000
0.5036032000000000       0.9928994082840000
0.5035880000000000       0.9928994082840000
0.5035728000000000       0.9928254437870000
0.5035576000000000       0.9934171597630000
0.5035423999999999       0.9938609467460000
0.5035272000000000       0.9938609467460000
0.5035120000000000       0.9938609467460000
0.5034968000000000       0.9939349112430000
0.5034816000000000       0.9940828402370000
0.5034664000000000       0.9940088757400000
0.5034512000000000       0.9939349112430000
0.5034360000000000       0.9938609467460000
0.5034208000000000       0.9940828402370000
0.5034056000000000       0.9941568047340000
0.5033904000000000       0.9942307692310000
0.5033752000000000       0.9943047337280000
0.5033600000000000       0.9941568047340000
0.5033448000000000       0.9940828402370000
0.5033296000000000       0.9940088757400000
0.5033144000000001       0.9940088757400000
0.5032991999999999       0.9941568047340000
0.5032840000000000       0.9941568047340000
0.5032688000000000       0.9943786982250000
0.5032536000000000       0.9944526627219999
0.5032384000000000       0.9943786982250000
0.5032232000000000       0.9943786982250000
0.5032080000000000       0.9943786982250000
0.5031928000000000       0.9942307692310000
0.5031776000000000       0.9942307692310000
0.5031624000000000       0.9943047337280000
0.5031472000000000       0.9943786982250000
0.5031320000000000       0.9942307692310000
0.5031168000000000       0.9941568047340000
0.5031016000000000       0.9940828402370000
0.5030864000000000       0.9935650887570000
0.5030712000000001       0.9932692307690000
0.5030559999999999       0.9932692307690000
0.5030408000000000       0.9934911242600000
0.5030256000000000       0.9937130177510000
0.5030104000000000       0.9938609467460000
0.5029952000000000       0.9943047337280000
0.5029800000000000       0.9943786982250000
0.5029648000000000       0.9945266272190000
0.5029496000000000       0.9945266272190000
0.5029344000000000       0.9945266272190000
0.5029192000000000       0.9944526627219999
0.5029040000000000       0.9944526627219999
0.5028888000000000       0.9946005917160000
0.5028736000000000       0.9947485207100000
0.5028584000000000       0.9947485207100000
0.5028432000000000       0.9948224852070000
0.5028280000000001       0.9946745562130000
0.5028127999999999       0.9946745562130000
0.5027976000000000       0.9946005917160000
0.5027824000000000       0.9945266272190000
0.5027672000000000       0.9945266272190000
0.5027520000000000       0.9947485207100000
0.5027368000000000       0.9948224852070000
0.5027216000000000       0.9946745562130000
0.5027064000000000       0.9946745562130000
0.5026912000000000       0.9946005917160000
0.5026760000000000       0.9946005917160000
0.5026608000000000       0.9947485207100000
0.5026456000000000       0.9948224852070000
0.5026304000000000       0.9948964497040000
0.5026152000000000       0.9948964497040000
0.5026000000000000       0.9948964497040000
0.5025848000000001       0.9947485207100000
0.5025695999999999       0.9947485207100000
0.5025544000000000       0.9946005917160000
0.5025392000000000       0.9945266272190000
0.5025240000000000       0.9944526627219999
0.5025088000000000       0.9945266272190000
0.5024936000000000       0.9948224852070000
0.5024784000000000       0.9950443786980000
0.5024632000000000       0.9951923076920000
0.5024480000000000       0.9952662721890000
0.5024328000000000       0.9951923076920000
0.5024176000000000       0.9952662721890000
0.5024024000000000       0.9952662721890000
0.5023872000000000       0.9952662721890000
0.5023720000000000       0.9952662721890000
0.5023568000000000       0.9951923076920000
0.5023416000000001       0.9951923076920000
0.5023264000000000       0.9950443786980000
0.5023112000000000       0.9949704142010000
0.5022960000000000       0.9948224852070000
0.5022808000000000       0.9948224852070000
0.5022656000000000       0.9948224852070000
0.5022504000000000       0.9950443786980000
0.5022352000000000       0.9952662721890000
0.5022200000000000       0.9954142011829999
0.5022048000000000       0.9954881656800000
0.5021896000000000       0.9953402366860000
0.5021744000000000       0.9952662721890000
0.5021592000000000       0.9951183431950000
0.5021440000000000       0.9951183431950000
0.5021288000000000       0.9951923076920000
0.5021136000000000       0.9952662721890000
0.5020983999999999       0.9954142011829999
0.5020832000000000       0.9952662721890000
0.5020680000000000       0.9951183431950000
0.5020528000000000       0.9949704142010000
0.5020376000000000       0.9949704142010000
0.5020224000000000       0.9948224852070000
0.5020072000000000       0.9947485207100000
0.5019920000000000       0.9950443786980000
0.5019768000000000       0.9950443786980000
0.5019616000000000       0.9954142011829999
0.5019464000000000       0.9955621301780000
0.5019312000000000       0.9955621301780000
0.5019160000000000       0.9956360946750000
0.5019008000000000       0.9957840236690000
0.5018856000000000       0.9957100591720000
0.5018704000000000       0.9957840236690000
0.5018551999999999       0.9957840236690000
0.5018400000000000       0.9958579881660000
0.5018248000000000       0.9960798816570000
0.5018096000000000       0.9961538461540000
0.5017944000000000       0.9960059171600000
0.5017792000000000       0.9960059171600000
0.5017640000000000       0.9958579881660000
0.5017488000000000       0.9957840236690000
0.5017336000000000       0.9959319526630001
0.5017184000000000       0.9960798816570000
0.5017032000000000       0.9961538461540000
0.5016880000000000       0.9961538461540000
0.5016728000000000       0.9962278106510000
0.5016576000000000       0.9962278106510000
0.5016424000000000       0.9963017751480000
0.5016272000000001       0.9963017751480000
0.5016119999999999       0.9963017751480000
0.5015968000000000       0.9963757396450000
0.5015816000000000       0.9963757396450000
0.5015664000000000       0.9964497041420000
0.5015512000000000       0.9963757396450000
0.5015360000000000       0.9963017751480000
0.5015208000000000       0.9963017751480000
0.5015056000000000       0.9962278106510000
0.5014904000000000       0.9961538461540000
0.5014752000000000       0.9963017751480000
0.5014600000000000       0.9964497041420000
0.5014448000000000       0.9965236686390000
0.5014296000000000       0.9965976331360000
0.5014144000000000       0.9965976331360000
0.5013992000000000       0.9966715976330000
0.5013840000000001       0.9967455621300000
0.5013687999999999       0.9967455621300000
0.5013536000000000       0.9965976331360000
0.5013384000000000       0.9966715976330000
0.5013232000000000       0.9967455621300000
0.5013080000000000       0.9967455621300000
0.5012928000000000       0.9967455621300000
0.5012776000000000       0.9968195266270000
0.5012624000000000       0.9968195266270000
0.5012472000000000       0.9968195266270000
0.5012320000000000       0.9968195266270000
0.5012168000000000       0.9968934911240001
0.5012016000000000       0.9970414201180000
0.5011864000000000       0.9970414201180000
0.5011712000000000       0.9970414201180000
0.5011560000000000       0.9970414201180000
0.5011408000000001       0.9970414201180000
0.5011255999999999       0.9970414201180000
0.5011104000000000       0.9970414201180000
0.5010952000000000       0.9971153846150000
0.5010800000000000       0.9971153846150000
0.5010648000000000       0.9971893491120000
0.5010496000000000       0.9971153846150000
0.5010344000000000       0.9971893491120000
0.5010192000000000       0.9971153846150000
0.5010040000000000       0.9971893491120000
0.5009888000000000       0.9971893491120000
0.5009736000000000       0.9971153846150000
0.5009584000000000       0.9972633136090000
0.5009432000000000       0.9974112426040000
0.5009280000000000       0.9974852071010000
0.5009128000000000       0.9974852071010000
0.5008976000000001       0.9975591715980000
0.5008823999999999       0.9976331360950000
0.5008672000000000       0.9976331360950000
0.5008520000000000       0.9975591715980000
0.5008368000000000       0.9976331360950000
0.5008216000000000       0.9977810650890000
0.5008064000000000       0.9977810650890000
0.5007912000000000       0.9977810650890000
0.5007760000000000       0.9977810650890000
0.5007608000000000       0.9978550295860000
0.5007456000000000       0.9978550295860000
0.5007304000000000       0.9978550295860000
0.5007152000000000       0.9978550295860000
0.5007000000000000       0.9979289940830000
0.5006848000000000       0.9980029585800000
0.5006696000000000       0.9980029585800000
0.5006544000000001       0.9980769230770000
0.5006392000000000       0.9980769230770000
0.5006240000000000       0.9981508875739999
0.5006088000000000       0.9981508875739999
0.5005936000000000       0.9981508875739999
0.5005784000000000       0.9982248520710000
0.5005632000000000       0.9982988165680000
0.5005480000000000       0.9982988165680000
0.5005328000000000       0.9982988165680000
0.5005176000000000       0.9982988165680000
0.5005024000000000       0.9982988165680000
0.5004872000000000       0.9983727810650000
0.5004720000000000       0.9983727810650000
0.5004568000000000       0.9984467455620000
0.5004416000000000       0.9985207100590000
0.5004264000000000       0.9985946745560000
0.5004111999999999       0.9985946745560000
0.5003960000000000       0.9985946745560000
0.5003808000000000       0.9986686390530000
0.5003656000000000       0.9986686390530000
0.5003504000000000       0.9987426035500000
0.5003352000000000       0.9987426035500000
0.5003200000000000       0.9988165680470000
0.5003048000000000       0.9988165680470000
0.5002896000000000       0.9988165680470000
0.5002744000000000       0.9988905325440000
0.5002592000000000       0.9988905325440000
0.5002440000000000       0.9988905325440000
0.5002288000000000       0.9989644970410000
0.5002136000000000       0.9990384615380000
0.5001984000000000       0.9990384615380000
0.5001832000000000       0.9991124260360000
0.5001679999999999       0.9991124260360000
0.5001528000000000       0.9990384615380000
0.5001376000000000       0.9990384615380000
0.5001224000000000       0.9990384615380000
0.5001072000000000       0.9991124260360000
0.5000920000000000       0.9990384615380000
0.5000768000000000       0.9989644970410000
0.5000616000000000       0.9988905325440000
0.5000464000000000       0.9987426035500000
0.5000312000000000       0.9979289940830000
0.5000160000000000       0.9978550295860000
0.5000008000000000       0.9978550295860000

